Determination of the quark mass ratio $Q$ from $\eta \to 3 \pi$

The decay $\eta \to 3 \pi$ proceeds exclusively through isospin violating operators and is therefore an excellent probe to examine the strength of isospin breaking in the strong interaction. The latter can be expressed through the quark mass ratio $Q^2 = (m_s^2 - \hat{m}^2)/(m_d^2 - m_u^2)$. The main object of this thesis is to analyse the decay $\eta \to 3 \pi$ using dispersion relations in order to extract $Q$ as well as other physical quantities. The dispersion relations are a set of integral equations that lead to a representation of the decay amplitude in terms of four unknown subtraction constants. We apply two different methods to determine these. Following the procedure of Anisovich and Leutwyler, we match our dispersive representation to the one-loop result from chiral perturbation theory, thus updating their old analysis. In addition, we also make use of the recent experimental determination of the Dalitz distribution by the KLOE collaboration to obtain information on the subtraction constants. In this way we find $Q = 21.31^{+0.59}_{-0.50}$.

==> data/ChPT/ImM01loop.dat <==
  0.000000000000000E+000 -2.631763651013579E-016
  0.118749998509884       8.698718762899086E-017
  0.237499997019768       1.275133882467714E-016
  0.356249995529652      -6.731310981594876E-017
  0.474999994039535      -1.328813075376890E-017
  0.593749992549419       2.074251783555781E-017
  0.712499991059303       5.385113729798401E-017
  0.831249989569187      -5.798153606001141E-017
  0.949999988079071      -2.829967817276966E-017
   1.06874998658895       7.262797012301467E-018
   1.18749998509884       2.573295933457594E-017
   1.30624998360872      -4.749265797939410E-017
   1.42499998211861      -5.342237122937288E-017
   1.54374998062849      -9.246060454842715E-018
   1.66249997913837       1.055377307073278E-017
   1.78124997764826       3.536677513621994E-017
   1.89999997615814       4.417555681104425E-017
   2.01874997466803      -2.251030830046191E-017
   2.13749997317791       1.644354503069381E-017
   2.25624997168779       1.807889075902612E-017
   2.37499997019768      -2.385728097315027E-017
   2.49374996870756       3.001039000742178E-017
   2.61249996721745      -1.369315407732787E-018
   2.73124996572733       1.682667319709775E-017
   2.84999996423721       1.980330944815222E-017
   2.96874996274710      -2.024534575438782E-017
   3.08749996125698      -1.052774626349553E-017
   3.20624995976686       6.097734179701677E-018
   3.32499995827675       7.897840355065850E-018
   3.44374995678663       2.327089045775496E-017
   3.56249995529652       8.187248167081777E-018
   3.68124995380640       1.370273846472631E-017
   3.79999995231628      -3.515533000397027E-018
   3.79999995231628      -3.515533000397027E-018
   3.82105257636622       1.679217115273261E-017
   3.84210520041616      -3.592883281464151E-018
   3.86315782446610       1.674247132551744E-017
   3.88421044851604       2.610185942240009E-017
   3.90526307256598       5.067601812189967E-018
   3.92631569661592      -8.480269483093248E-018
   3.94736832066586       2.227356372589465E-017
   3.96842094471580      -1.112857720052351E-017
   3.98947356876574       1.696067080114083E-017
   4.01052619281568       1.031924652942877E-002
   4.03157881686562       1.796995858469846E-002
   4.05263144091556       2.332369322390621E-002
   4.07368406496550       2.774443396497783E-002
   4.09473668901544       3.162653008902686E-002
   4.11578931306538       3.514949949021803E-002
   4.13684193711532       3.841282027354469E-002
   4.15789456116526       4.147832329033981E-002
   4.17894718521520       4.438748285432759E-002
   4.19999980926514       4.716967869450096E-002
   4.19999980926514       4.716967869450096E-002
   4.31818163033688       6.122492180386583E-002
   4.43636345140862       7.373116598026078E-002
   4.55454527248036       8.541665114848696E-002
   4.67272709355210       9.662004176660563E-002
   4.79090891462384       0.107529026533511     
   4.90909073569558       0.118259220298598     
   5.02727255676732       0.128887116670785     
   5.14545437783906       0.139466017506637     
   5.26363619891080       0.150034557952322     
   5.38181801998254       0.160621626078556     
   5.49999984105428       0.171249372418921     
   5.61818166212602       0.181935138793083     
   5.73636348319776       0.192692742503318     
   5.85454530426950       0.203533358951082     
   5.97272712534124       0.214466144809895     
   6.09090894641298       0.225498688311702     
   6.20909076748472       0.236637341211427     
   6.32727258855646       0.247887467869836     
   6.44545440962820       0.259253635081780     
   6.56363623069994       0.270739758767727     
   6.68181805177168       0.282349218750828     
   6.79999987284342       0.294084949577041     
   6.91818169391517       0.305949513114437     
   7.03636351498691       0.317945157128410     
   7.15454533605865       0.330073862945090     
   7.27272715713039       0.342337384539668     
   7.39090897820213       0.354737280824036     
   7.50909079927387       0.367274942495273     
   7.62727262034561       0.379951614499770     
   7.74545444141735       0.392768414937527     
   7.86363626248909       0.405726351056475     
   7.98181808356083       0.418826332852994     
   8.09999990463257       0.432069184691591     
   8.21818172570431       0.445455655276346     
   8.33636354677605       0.458986426243732     
   8.45454536784779       0.472662119596654     
   8.57272718891953       0.486483304159967     
   8.69090900999127       0.500450501206084     
   8.80909083106301       0.514564189373791     
   8.92727265213475       0.528824808982745     
   9.04545447320649       0.543232765829362     
   9.16363629427823       0.557788434536052     
   9.28181811534997       0.572492161514471     
   9.39999993642171       0.587344267594167     
   9.51818175749345       0.602345050360236     
   9.63636357856519       0.617494786237188     
   9.75454539963693       0.632793732350855     
   9.87272722070867       0.648242128195643     
   9.99090904178041       0.663840197130625     
   10.1090908628522       0.679588147724793     
   10.2272726839239       0.695486174969025     
   10.3454545049956       0.711534461370024     
   10.4636363260674       0.727733177939522     
   10.5818181471391       0.744082485090322     
   10.6999999682109       0.760582533449327     
   10.8181817892826       0.777233464596435     
   10.9363636103543       0.794035411737130     
   11.0545454314261       0.810988500315618     
   11.1727272524978       0.828092848574610     
   11.2909090735696       0.845348568067103     
   11.4090908946413       0.862755764124923     
   11.5272727157130       0.880314536288248     
   11.6454545367848       0.898024978699879     
   11.7636363578565       0.915887180467591     
   11.8818181789283       0.933901225997558     
   12.0000000000000       0.952067195301527     


==> data/ChPT/ImM11loop.dat <==
  0.000000000000000E+000 -4.324913946799060E-018
  0.118749998509884       2.724193980666851E-018
  0.237499997019768       4.092575232309282E-018
  0.356249995529652      -2.190328467104382E-018
  0.474999994039535      -4.456936808546912E-019
  0.593749992549419       5.907582578009511E-019
  0.712499991059303       1.729603633500251E-018
  0.831249989569187      -1.718668069418110E-018
  0.949999988079071      -1.091671153721424E-018
   1.06874998658895       2.242213830073879E-019
   1.18749998509884       8.747358224262314E-019
   1.30624998360872      -1.491403265735349E-018
   1.42499998211861      -1.666861495949665E-018
   1.54374998062849      -4.557277659473003E-019
   1.66249997913837       2.427085636397046E-019
   1.78124997764826       1.239464247192134E-018
   1.89999997615814       1.493961903940372E-018
   2.01874997466803      -6.689025318647034E-019
   2.13749997317791       5.895858288173191E-019
   2.25624997168779       5.491973204301212E-019
   2.37499997019768      -8.300920343281851E-019
   2.49374996870756       1.124250363573849E-018
   2.61249996721745      -2.103678073305973E-020
   2.73124996572733       5.996435925764774E-019
   2.84999996423721       7.017736883147553E-019
   2.96874996274710      -7.792399865277700E-019
   3.08749996125698      -3.993639818557586E-019
   3.20624995976686       2.936755607371668E-019
   3.32499995827675       3.156744079661075E-019
   3.44374995678663       7.972486882462857E-019
   3.56249995529652       3.267625005947419E-019
   3.68124995380640       4.938197849051212E-019
   3.79999995231628      -1.061191274737155E-019
   3.79999995231628      -1.061191274737155E-019
   3.82105257636622       6.561773647326119E-019
   3.84210520041616      -6.769609604993526E-020
   3.86315782446610       6.721982820666683E-019
   3.88421044851604       9.549823011379971E-019
   3.90526307256598       1.834936803749571E-019
   3.92631569661592      -3.582569563350240E-019
   3.94736832066586       8.531304762059087E-019
   3.96842094471580      -4.129770027086154E-019
   3.98947356876574       6.637891199034701E-019
   4.01052619281568       3.713829408348544E-007
   4.03157881686562       1.924739027899673E-006
   4.05263144091556       4.130617524854125E-006
   4.07368406496550       6.824680758428063E-006
   4.09473668901544       9.923844750766001E-006
   4.11578931306538       1.337493858369775E-005
   4.13684193711532       1.713996789985252E-005
   4.15789456116526       2.118993710909848E-005
   4.17894718521520       2.550172239767895E-005
   4.19999980926514       3.005629085794382E-005
   4.19999980926514       3.005629085794382E-005
   4.31818163033688       5.948094357172879E-005
   4.43636345140862       9.424854204897956E-005
   4.55454527248036       1.332596435078070E-004
   4.67272709355210       1.757878350999929E-004
   4.79090891462384       2.213076348605350E-004
   4.90909073569558       2.694176019639834E-004
   5.02727255676732       3.197996333917193E-004
   5.14545437783906       3.721949502640780E-004
   5.26363619891080       4.263888143539044E-004
   5.38181801998254       4.822002392548908E-004
   5.49999984105428       5.394747581277067E-004
   5.61818166212602       5.980791629317786E-004
   5.73636348319776       6.578975700352389E-004
   5.85454530426950       7.188284095692313E-004
   5.97272712534124       7.807820769218637E-004
   6.09090894641298       8.436790705570991E-004
   6.20909076748472       9.074484945492733E-004
   6.32727258855646       9.720268396049287E-004
   6.44545440962820       1.037356980097624E-003
   6.56363623069994       1.103387340987040E-003
   6.68181805177168       1.170071199988617E-003
   6.79999987284342       1.237366098601085E-003
   6.91818169391517       1.305233341610202E-003
   7.03636351498691       1.373637569139784E-003
   7.15454533605865       1.442546388665808E-003
   7.27272715713039       1.511930056953983E-003
   7.39090897820213       1.581761203839248E-003
   7.50909079927387       1.652014591288581E-003
   7.62727262034561       1.722666902384251E-003
   7.74545444141735       1.793696555812034E-003
   7.86363626248909       1.865083542195618E-003
   7.98181808356083       1.936809279227398E-003
   8.09999990463257       2.008856483039527E-003
   8.21818172570431       2.081209053661696E-003
   8.33636354677605       2.153851972742735E-003
   8.45454536784779       2.226771211985913E-003
   8.57272718891953       2.299953650974250E-003
   8.69090900999127       2.373387003251098E-003
   8.80909083106301       2.447059749679389E-003
   8.92727265213475       2.520961078236325E-003
   9.04545447320649       2.595080829512743E-003
   9.16363629427823       2.669409447282088E-003
   9.28181811534997       2.743937933585185E-003
   9.39999993642171       2.818657807846760E-003
   9.51818175749345       2.893561069599148E-003
   9.63636357856519       2.968640164440165E-003
   9.75454539963693       3.043887952896326E-003
   9.87272722070867       3.119297681901039E-003
   9.99090904178041       3.194862958630659E-003
   10.1090908628522       3.270577726470366E-003
   10.2272726839239       3.346436242907020E-003
   10.3454545049956       3.422433059168389E-003
   10.4636363260674       3.498563001447477E-003
   10.5818181471391       3.574821153567773E-003
   10.6999999682109       3.651202840960243E-003
   10.8181817892826       3.727703615836158E-003
   10.9363636103543       3.804319243451574E-003
   11.0545454314261       3.881045689369621E-003
   11.1727272524978       3.957879107636087E-003
   11.2909090735696       4.034815829791830E-003
   11.4090908946413       4.111852354653012E-003
   11.5272727157130       4.188985338796525E-003
   11.6454545367848       4.266211587693938E-003
   11.7636363578565       4.343528047442408E-003
   11.8818181789283       4.420931797045683E-003
   12.0000000000000       4.498420041202629E-003


==> data/ChPT/ImM1loop.dat <==
  0.000000000000000E+000  8.581918111225481E-002
  0.118749998509884       7.699025530238982E-002
  0.237499997019768       6.839331295883080E-002
  0.356249995529652       6.002831317992832E-002
  0.474999994039535       5.189521300808810E-002
  0.593749992549419       4.399396730022827E-002
  0.712499991059303       3.632452858845277E-002
  0.831249989569187       2.888684693008029E-002
  0.949999988079071       2.168086974609148E-002
   1.06874998658895       1.470654164695573E-002
   1.18749998509884       7.963804244703672E-003
   1.30624998360872       1.452595949991292E-003
   1.42499998211861      -4.827148247224146E-003
   1.54374998062849      -1.087549701491566E-002
   1.66249997913837      -1.669252293580121E-002
   1.78124997764826      -2.227830278558886E-002
   1.89999997615814      -2.763291783469293E-002
   2.01874997466803      -3.275645417566947E-002
   2.13749997317791      -3.764900307885392E-002
   2.25624997168779      -4.231066137894123E-002
   2.37499997019768      -4.674153189552711E-002
   2.49374996870756      -5.094172389094233E-002
   2.61249996721745      -5.491135356904631E-002
   2.73124996572733      -5.865054461901022E-002
   2.84999996423721      -6.215942880851680E-002
   2.96874996274710      -6.543814663121668E-002
   3.08749996125698      -6.848684801372576E-002
   3.20624995976686      -7.130569308789501E-002
   3.32499995827675      -7.389485303453645E-002
   3.44374995678663      -7.625451100521620E-002
   3.56249995529652      -7.838486312910053E-002
   3.68124995380640      -8.028611961211142E-002
   3.79999995231628      -8.195850593575325E-002
   3.79999995231628      -8.195850593575325E-002
   3.82105257636622      -8.223112908286841E-002
   3.84210520041616      -8.249656779482981E-002
   3.86315782446610      -8.275482349549315E-002
   3.88421044851604      -8.300589762700165E-002
   3.90526307256598      -8.324979165005397E-002
   3.92631569661592      -8.348650704417603E-002
   3.94736832066586      -8.371604530799663E-002
   3.96842094471580      -8.393840795952695E-002
   3.98947356876574      -8.415359653644341E-002
   4.01052619281568      -7.495290375137628E-002
   4.03157881686562      -6.818872248126993E-002
   4.05263144091556      -6.351744814436761E-002
   4.07368406496550      -5.969350355728024E-002
   4.09473668901544      -5.635640293175182E-002
   4.11578931306538      -5.334187211235466E-002
   4.13684193711532      -5.055877895684279E-002
   4.15789456116526      -4.795041304351534E-002
   4.17894718521520      -4.547868696695195E-002
   4.19999980926514      -4.311658450919437E-002
   4.19999980926514      -4.311658450919437E-002
   4.31818163033688      -3.115964578903823E-002
   4.43636345140862      -2.039207296630069E-002
   4.55454527248036      -1.013462621330714E-002
   4.67272709355210      -6.784736486221174E-005
   4.79090891462384       9.987416685173757E-003
   4.90909073569558       2.014285914824902E-002
   5.02727255676732       3.047326050061747E-002
   5.14545437783906       4.103132190933865E-002
   5.26363619891080       5.185564331209695E-002
   5.38181801998254       6.297535289558122E-002
   5.49999984105428       7.441295692823346E-002
   5.61818166212602       8.618617999046918E-002
   5.73636348319776       9.830920234972555E-002
   5.85454530426950       0.110793522949299     
   5.97272712534124       0.123648583719661     
   6.09090894641298       0.136882240726633     
   6.20909076748472       0.150501140362336     
   6.32727258855646       0.164511045195633     
   6.44545440962820       0.178917150498335     
   6.56363623069994       0.193724438841292     
   6.68181805177168       0.208938140649926     
   6.79999987284342       0.224564414693970     
   6.91818169391517       0.240611462312415     
   7.03636351498691       0.257091514489082     
   7.15454533605865       0.274024681842049     
   7.27272715713039       0.291447169260933     
   7.39090897820213       0.309431240152703     
   7.50909079927387       0.328144525775415     
   7.62727262034561       0.348106873952967     
   7.74545444141735       0.374581153145929     
   7.86363626248909       0.388087102493702     
   7.98181808356083       0.401805434301571     
   8.09999990463257       0.415737278974564     
   8.21818172570431       0.429883672904221     
   8.33636354677605       0.444245568379701     
   8.45454536784779       0.458823842234270     
   8.57272718891953       0.473619303416065     
   8.69090900999127       0.488632699639807     
   8.80909083106301       0.503864723250101     
   8.92727265213475       0.519316016405731     
   9.04545447320649       0.534987175677031     
   9.16363629427823       0.550878756134140     
   9.28181811534997       0.566991274992141     
   9.39999993642171       0.583325214869349     
   9.51818175749345       0.599881026706791     
   9.63636357856519       0.616659132390148     
   9.75454539963693       0.633659927109636     
   9.87272722070867       0.650883781488519     
   9.99090904178041       0.668331043506778     
   10.1090908628522       0.686002040243028     
   10.2272726839239       0.703897079454773     
   10.3454545049956       0.722016451014559     
   10.4636363260674       0.740360428217405     
   10.5818181471391       0.758929268973001     
   10.6999999682109       0.777723216894563     
   10.8181817892826       0.796742502294819     
   10.9363636103543       0.815987343098403     
   11.0545454314261       0.835457945678835     
   11.1727272524978       0.855154505627406     
   11.2909090735696       0.875077208460431     
   11.4090908946413       0.895226230270641     
   11.5272727157130       0.915601738327886     
   11.6454545367848       0.936203891633750     
   11.7636363578565       0.957032841434207     
   11.8818181789283       0.978088731694045     
   12.0000000000000       0.999371699536363     


==> data/ChPT/ImM1loop10.dat <==
  0.000000000000000E+000  8.581918111225481E-002
  0.100000000000000       7.836887238161683E-002
  0.200000000000000       7.108307719111545E-002
  0.300000000000000       6.396177139806782E-002
  0.400000000000000       5.700492984571995E-002
  0.500000000000000       5.021252630995383E-002
  0.600000000000000       4.358453344263664E-002
  0.700000000000000       3.712092271137639E-002
  0.800000000000000       3.082166433541534E-002
  0.900000000000000       2.468672721737535E-002
   1.00000000000000       1.871607887054815E-002
   1.10000000000000       1.290968534139288E-002
   1.20000000000000       7.267511126877494E-003
   1.30000000000000       1.789519086271118E-003
   1.40000000000000      -3.524329653042716E-003
   1.50000000000000      -8.674075796194157E-003
   1.60000000000000      -1.365976198840113E-002
   1.70000000000000      -1.848143293003860E-002
   1.80000000000000      -2.313913549979376E-002
   1.90000000000000      -2.763291888655764E-002
   2.00000000000000      -3.196283473075170E-002
   2.10000000000000      -3.612893727585254E-002
   2.20000000000000      -4.013128353094469E-002
   2.30000000000000      -4.396993344519869E-002
   2.40000000000000      -4.764495009525286E-002
   2.50000000000000      -5.115639988655733E-002
   2.60000000000000      -5.450435276982817E-002
   2.70000000000000      -5.768888247385739E-002
   2.80000000000000      -6.071006675601898E-002
   2.90000000000000      -6.356798767192595E-002
   3.00000000000000      -6.626273186579579E-002
   3.10000000000000      -6.879439088320133E-002
   3.20000000000000      -7.116306150799658E-002
   3.30000000000000      -7.336884612531926E-002
   3.40000000000000      -7.541185311268112E-002
   3.50000000000000      -7.729219726124659E-002
   3.60000000000000      -7.901000022947660E-002
   3.70000000000000      -8.056539103135169E-002
   3.80000000000000      -8.195850656137579E-002
   3.90000000000000      -8.318949215848227E-002
   4.00000000000000      -8.425850221077191E-002
   4.10000000000000      -5.557688804368266E-002
   4.20000000000000      -4.311656354095036E-002
   4.30000000000000      -3.289589896462457E-002
   4.40000000000000      -2.362979166586410E-002
   4.50000000000000      -1.483039145309565E-002
   4.60000000000000      -6.252019278182091E-003
   4.70000000000000       2.248779424443403E-003
   4.80000000000000       1.076393386849832E-002
   4.90000000000000       1.935626598180881E-002
   5.00000000000000       2.807077932269487E-002
   5.10000000000000       3.694089533141746E-002
   5.20000000000000       4.599214725723828E-002
   5.30000000000000       5.524449111105095E-002
   5.40000000000000       6.471381670229708E-002
   5.50000000000000       7.441297253311702E-002
   5.60000000000000       8.435248304066607E-002
   5.69999999999999       9.454106459904386E-002
   5.80000000000000       0.104986006396099     
   5.90000000000000       0.115693458892323     
   5.99999999999999       0.126668658598859     
   6.09999999999999       0.137916109500336     
   6.19999999999999       0.149439736540384     
   6.29999999999999       0.161243024137676     
   6.39999999999999       0.173329152307769     
   6.49999999999999       0.185701144769488     
   6.59999999999999       0.198362048201786     
   6.69999999999999       0.211315171435814     
   6.79999999999999       0.224564431731532     
   6.90000000000000       0.238114890771348     
   6.99999999999999       0.251973634398822     
   7.09999999999999       0.266151302682480     
   7.19999999999999       0.280664929839092     
   7.29999999999999       0.295543660127276     
   7.39999999999999       0.310841588749690     
   7.49999999999999       0.326671719509729     
   7.59999999999999       0.343324415065019     
   7.69999999999999       0.362065475370118     
   7.79999999999999       0.380788365389327     
   7.89999999999999       0.392285464209432     
   7.99999999999999       0.403934882223915     
   8.09999999999999       0.415737290303370     
   8.19999999999999       0.427693311988448     
   8.29999999999999       0.439803527737639     
   8.39999999999999       0.452068478711941     
   8.49999999999999       0.464488670155741     
   8.59999999999999       0.477064574424522     
   8.69999999999999       0.489796633702738     
   8.79999999999999       0.502685262449112     
   8.89999999999999       0.515730849601475     
   8.99999999999999       0.528933760568916     
   9.09999999999999       0.542294339035354     
   9.19999999999999       0.555812908595494     
   9.29999999999999       0.569489774241468     
   9.39999999999999       0.583325223716160     
   9.49999999999999       0.597319528747265     
   9.59999999999999       0.611472946174409     
   9.69999999999999       0.625785718980219     
   9.79999999999999       0.640258077234963     
   9.89999999999999       0.654890238963232     
   9.99999999999999       0.669682410940254     


==> data/ChPT/ImM1loopAdler.dat <==
 -0.500000000000000        0.125539207959554     
 -0.474789915966387        0.123438005320635     
 -0.449579831932773        0.121347266034821     
 -0.424369747899160        0.119266989798928     
 -0.399159663865546        0.117197176306801     
 -0.373949579831933        0.115137825249282     
 -0.348739495798319        0.113088936314169     
 -0.323529411764706        0.111050509186183     
 -0.298319327731092        0.109022543546924     
 -0.273109243697479        0.107005039074841     
 -0.247899159663866        0.104997995445186     
 -0.222689075630252        0.103001412329977     
 -0.197478991596639        0.101015289397959     
 -0.172268907563025        9.903962631456145E-002
 -0.147058823529412        9.707442274186016E-002
 -0.121848739495798        9.511967833853102E-002
 -9.663865546218493E-002   9.317539275981115E-002
 -7.142857142857148E-002   9.124156565745378E-002
 -4.621848739495801E-002   8.931819667968502E-002
 -2.100840336134461E-002   8.740528547116054E-002
  4.201680672268902E-003   8.550283167291935E-002
  2.941176470588231E-002   8.361083492233572E-002
  5.462184873949572E-002   8.172929485308035E-002
  7.983193277310922E-002   7.985821109506386E-002
  0.105042016806723        7.799758327439475E-002
  0.130252100840336        7.614741101332999E-002
  0.155462184873950        7.430769393022378E-002
  0.180672268907563        7.247843163947955E-002
  0.205882352941176        7.065962375149845E-002
  0.231092436974790        6.885126987262742E-002
  0.256302521008403        6.705336960510656E-002
  0.281512605042017        6.526592254701721E-002
  0.306722689075630        6.348892829222692E-002
  0.331932773109244        6.172238643033422E-002
  0.357142857142857        5.996629654661405E-002
  0.382352941176471        5.822065822196075E-002
  0.407563025210084        5.648547103282986E-002
  0.432773109243697        5.476073455118100E-002
  0.457983193277311        5.304644834441812E-002
  0.483193277310924        5.134261197532857E-002
  0.508403361344538        4.964922500202329E-002
  0.533613445378151        4.796628697787390E-002
  0.558823529411765        4.629379745145003E-002
  0.584033613445378        4.463175596645461E-002
  0.609243697478991        4.298016206165964E-002
  0.634453781512605        4.133901527083982E-002
  0.659663865546218        3.970831512270454E-002
  0.684873949579832        3.808806114083175E-002
  0.710084033613445        3.647825284359615E-002
  0.735294117647059        3.487888974410003E-002
  0.760504201680672        3.328997135010248E-002
  0.785714285714285        3.171149716394492E-002
  0.810924369747899        3.014346668247827E-002
  0.836134453781513        2.858587939698817E-002
  0.861344537815126        2.703873479311798E-002
  0.886554621848739        2.550203235079169E-002
  0.911764705882353        2.397577154413459E-002
  0.936974789915966        2.245995184139397E-002
  0.962184873949580        2.095457270485749E-002
  0.987394957983193        1.945963359076976E-002
   1.01260504201681        1.797513394924969E-002
   1.03781512605042        1.650107322420354E-002
   1.06302521008403        1.503745085323862E-002
   1.08823529411765        1.358426626757606E-002
   1.11344537815126        1.214151889195905E-002
   1.13865546218487        1.070920814456311E-002
   1.16386554621849        9.287333436902696E-003
   1.18907563025210        7.875894173737042E-003
   1.21428571428571        6.474889752974538E-003
   1.23949579831933        5.084319565574285E-003
   1.26470588235294        3.704182995448268E-003
   1.28991596638655        2.334479419359557E-003
   1.31512605042017        9.752082068197845E-004
   1.34033613445378       -3.736312800139072E-004
   1.36554621848739       -1.712039686446476E-003
   1.39075630252101       -3.040017665352126E-003
   1.41596638655462       -4.357565877283017E-003
   1.44117647058824       -5.664684990582759E-003
   1.46638655462185       -6.961375681498064E-003
   1.49159663865546       -8.247638634294773E-003
   1.51680672268908       -9.523474541375811E-003
   1.54201680672269       -1.078888410339910E-002
   1.56722689075630       -1.204386802940086E-002
   1.59243697478992       -1.328842703691743E-002
   1.61764705882353       -1.452256185211184E-002
   1.64285714285714       -1.574627320990196E-002
   1.66806722689076       -1.695956185408919E-002
   1.69327731092437       -1.816242853749278E-002
   1.71848739495798       -1.935487402208303E-002
   1.74369747899160       -2.053689907911847E-002
   1.76890756302521       -2.170850448928610E-002
   1.79411764705882       -2.286969104284262E-002
   1.81932773109244       -2.402045953975871E-002
   1.84453781512605       -2.516081078986657E-002
   1.86974789915966       -2.629074561300879E-002
   1.89495798319328       -2.741026483919134E-002
   1.92016806722689       -2.851936930873756E-002
   1.94537815126050       -2.961805987244655E-002
   1.97058823529412       -3.070633739175340E-002
   1.99579831932773       -3.178420273889214E-002
   2.02100840336134       -3.285165679706289E-002
   2.04621848739496       -3.390870046060060E-002
   2.07142857142857       -3.495533463514699E-002
   2.09663865546218       -3.599156023782682E-002
   2.12184873949580       -3.701737819742586E-002
   2.14705882352941       -3.803278945457281E-002
   2.17226890756303       -3.903779496192485E-002
   2.19747899159664       -4.003239568435551E-002
   2.22268907563025       -4.101659259914705E-002
   2.24789915966387       -4.199038669618552E-002
   2.27310924369748       -4.295377897816014E-002
   2.29831932773109       -4.390677046076589E-002
   2.32352941176471       -4.484936217290928E-002
   2.34873949579832       -4.578155515691928E-002
   2.37394957983193       -4.670335046876119E-002
   2.39915966386555       -4.761474917825379E-002
   2.42436974789916       -4.851575236929264E-002
   2.44957983193277       -4.940636114007507E-002
   2.47478991596639       -5.028657660333088E-002
   2.50000000000000       -5.115639988655735E-002


==> data/ChPT/ImM21loop.dat <==
  0.000000000000000E+000 -1.814838960239212E-016
  0.118749998509884       1.348498601055202E-016
  0.237499997019768       1.948468198916853E-016
  0.356249995529652      -1.061785693625850E-016
  0.474999994039535      -2.322324024814668E-017
  0.593749992549419       3.076181578074623E-017
  0.712499991059303       8.043591968565193E-017
  0.831249989569187      -8.164292011326577E-017
  0.949999988079071      -4.549693502254942E-017
   1.06874998658895       8.929692740412956E-018
   1.18749998509884       3.656928832682024E-017
   1.30624998360872      -6.730369823436831E-017
   1.42499998211861      -7.351169576403242E-017
   1.54374998062849      -1.763423799703855E-017
   1.66249997913837       1.180570107573630E-017
   1.78124997764826       5.062897167029588E-017
   1.89999997615814       6.221692865709497E-017
   2.01874997466803      -2.803622551990148E-017
   2.13749997317791       2.405451238628630E-017
   2.25624997168779       2.205124083782016E-017
   2.37499997019768      -3.258111523081062E-017
   2.49374996870756       4.298846768226048E-017
   2.61249996721745      -7.899504432323814E-019
   2.73124996572733       2.249085230189113E-017
   2.84999996423721       2.585041718391990E-017
   2.96874996274710      -2.831305802386114E-017
   3.08749996125698      -1.433253119511873E-017
   3.20624995976686       1.041081812148559E-017
   3.32499995827675       1.116884065241432E-017
   3.44374995678663       2.719067903255953E-017
   3.56249995529652       1.087637182043631E-017
   3.68124995380640       1.630493992666768E-017
   3.79999995231628      -3.350529345856073E-018
   3.79999995231628      -3.350529345856073E-018
   3.82105257636622       2.124965373068545E-017
   3.84210520041616      -2.088700460828975E-018
   3.86315782446610       2.170733580403665E-017
   3.88421044851604       3.084857853981321E-017
   3.90526307256598       5.985089168813064E-018
   3.92631569661592      -1.151512212858511E-017
   3.94736832066586       2.738546771266367E-017
   3.96842094471580      -1.325222461274605E-017
   3.98947356876574       2.113126750152095E-017
   4.01052619281568      -2.723320578608713E-003
   4.03157881686562      -4.746057935512580E-003
   4.05263144091556      -6.164357841815188E-003
   4.07368406496550      -7.337381373935058E-003
   4.09473668901544      -8.368783766720954E-003
   4.11578931306538      -9.305658380280912E-003
   4.13684193711532      -1.017404326498164E-002
   4.15789456116526      -1.099008201492515E-002
   4.17894718521520      -1.176457340908655E-002
   4.19999980926514      -1.250514407281417E-002
   4.19999980926514      -1.250514407281417E-002
   4.31818163033688      -1.623754275521044E-002
   4.43636345140862      -1.953032229211039E-002
   4.55454527248036      -2.256563879002656E-002
   4.67272709355210      -2.542540198702016E-002
   4.79090891462384      -2.815325630091446E-002
   4.90909073569558      -3.077490855960476E-002
   5.02727255676732      -3.330653453989373E-002
   5.14545437783906      -3.575879606047261E-002
   5.26363619891080      -3.813896233541949E-002
   5.38181801998254      -4.045211572904299E-002
   5.49999984105428      -4.270187690133925E-002
   5.61818166212602      -4.489086084122254E-002
   5.73636348319776      -4.702097422885963E-002
   5.85454530426950      -4.909361521032938E-002
   5.97272712534124      -5.110981100596382E-002
   6.09090894641298      -5.307031472364224E-002
   6.20909076748472      -5.497567471330492E-002
   6.32727258855646      -5.682628502969857E-002
   6.44545440962820      -5.862242264704948E-002
   6.56363623069994      -6.036427522653614E-002
   6.68181805177168      -6.205196204670087E-002
   6.79999987284342      -6.368554992053356E-002
   6.91818169391517      -6.526506539334394E-002
   7.03636351498691      -6.679050415255980E-002
   7.15454533605865      -6.826183832785741E-002
   7.27272715713039      -6.967902218152250E-002
   7.39090897820213      -7.104199656121163E-002
   7.50909079927387      -7.235069239479409E-002
   7.62727262034561      -7.360503343925240E-002
   7.74545444141735      -7.480493844556603E-002
   7.86363626248909      -7.595032286415193E-002
   7.98181808356083      -7.704110018733279E-002
   8.09999990463257      -7.807718300398689E-002
   8.21818172570431      -7.905848382525185E-002
   8.33636354677605      -7.998491572763017E-002
   8.45454536784779      -8.085639285015452E-002
   8.57272718891953      -8.167283077472695E-002
   8.69090900999127      -8.243414681284270E-002
   8.80909083106301      -8.314026021726749E-002
   8.92727265213475      -8.379109233356774E-002
   9.04545447320649      -8.438656670348244E-002
   9.16363629427823      -8.492660912980604E-002
   9.28181811534997      -8.541114771059695E-002
   9.39999993642171      -8.584011284903649E-002
   9.51818175749345      -8.621343724406708E-002
   9.63636357856519      -8.653105586596861E-002
   9.75454539963693      -8.679290592025096E-002
   9.87272722070867      -8.699892680260377E-002
   9.99090904178041      -8.714906004712829E-002
   10.1090908628522      -8.724324926965510E-002
   10.2272726839239      -8.728144010760885E-002
   10.3454545049956      -8.726358015759773E-002
   10.4636363260674      -8.718961891167906E-002
   10.5818181471391      -8.705950769306155E-002
   10.6999999682109      -8.687319959185173E-002
   10.8181817892826      -8.663064940132580E-002
   10.9363636103543      -8.633181355510366E-002
   11.0545454314261      -8.597665006551827E-002
   11.1727272524978      -8.556511846340276E-002
   11.2909090735696      -8.509717973946171E-002
   11.4090908946413      -8.457279628734631E-002
   11.5272727157130      -8.399193184851532E-002
   11.6454545367848      -8.335455145893353E-002
   11.7636363578565      -8.266062139763375E-002
   11.8818181789283      -8.191010913714986E-002
   12.0000000000000      -8.110298329581059E-002


==> data/ChPT/Mtree.dat <==
  0.000000000000000E+000 -0.258490485013756     
  0.118749998509884      -0.235468676481104     
  0.237499997019768      -0.212446867948452     
  0.356249995529652      -0.189425059415800     
  0.474999994039535      -0.166403250883148     
  0.593749992549419      -0.143381442350496     
  0.712499991059303      -0.120359633817844     
  0.831249989569187      -9.733782528519219E-002
  0.949999988079071      -7.431601675253985E-002
   1.06874998658895      -5.129420821988795E-002
   1.18749998509884      -2.827239968723561E-002
   1.30624998360872      -5.250591154583706E-003
   1.42499998211861       1.777121737806830E-002
   1.54374998062849       4.079302591072032E-002
   1.66249997913837       6.381483444337221E-002
   1.78124997764826       8.683664297602434E-002
   1.89999997615814       0.109858451508676     
   2.01874997466803       0.132880260041328     
   2.13749997317791       0.155902068573981     
   2.25624997168779       0.178923877106632     
   2.37499997019768       0.201945685639285     
   2.49374996870756       0.224967494171937     
   2.61249996721745       0.247989302704589     
   2.73124996572733       0.271011111237241     
   2.84999996423721       0.294032919769893     
   2.96874996274710       0.317054728302545     
   3.08749996125698       0.340076536835197     
   3.20624995976686       0.363098345367849     
   3.32499995827675       0.386120153900501     
   3.44374995678663       0.409141962433153     
   3.56249995529652       0.432163770965805     
   3.68124995380640       0.455185579498457     
   3.79999995231628       0.478207388031109     
   3.79999995231628       0.478207388031109     
   3.82105257636622       0.482288815282220     
   3.84210520041616       0.486370242533331     
   3.86315782446610       0.490451669784442     
   3.88421044851604       0.494533097035553     
   3.90526307256598       0.498614524286663     
   3.92631569661592       0.502695951537774     
   3.94736832066586       0.506777378788885     
   3.96842094471580       0.510858806039996     
   3.98947356876574       0.514940233291107     
   4.01052619281568       0.519021660542218     
   4.03157881686562       0.523103087793329     
   4.05263144091556       0.527184515044439     
   4.07368406496550       0.531265942295550     
   4.09473668901544       0.535347369546661     
   4.11578931306538       0.539428796797772     
   4.13684193711532       0.543510224048883     
   4.15789456116526       0.547591651299994     
   4.17894718521520       0.551673078551105     
   4.19999980926514       0.555754505802216     
   4.19999980926514       0.555754505802216     
   4.31818163033688       0.578666162988698     
   4.43636345140862       0.601577820175180     
   4.55454527248036       0.624489477361663     
   4.67272709355210       0.647401134548145     
   4.79090891462384       0.670312791734627     
   4.90909073569558       0.693224448921110     
   5.02727255676732       0.716136106107592     
   5.14545437783906       0.739047763294074     
   5.26363619891080       0.761959420480557     
   5.38181801998254       0.784871077667039     
   5.49999984105428       0.807782734853522     
   5.61818166212602       0.830694392040004     
   5.73636348319776       0.853606049226486     
   5.85454530426950       0.876517706412968     
   5.97272712534124       0.899429363599451     
   6.09090894641298       0.922341020785933     
   6.20909076748472       0.945252677972416     
   6.32727258855646       0.968164335158898     
   6.44545440962820       0.991075992345380     
   6.56363623069994        1.01398764953186     
   6.68181805177168        1.03689930671834     
   6.79999987284342        1.05981096390483     
   6.91818169391517        1.08272262109131     
   7.03636351498691        1.10563427827779     
   7.15454533605865        1.12854593546427     
   7.27272715713039        1.15145759265076     
   7.39090897820213        1.17436924983724     
   7.50909079927387        1.19728090702372     
   7.62727262034561        1.22019256421020     
   7.74545444141735        1.24310422139669     
   7.86363626248909        1.26601587858317     
   7.98181808356083        1.28892753576965     
   8.09999990463257        1.31183919295613     
   8.21818172570431        1.33475085014262     
   8.33636354677605        1.35766250732910     
   8.45454536784779        1.38057416451558     
   8.57272718891953        1.40348582170206     
   8.69090900999127        1.42639747888854     
   8.80909083106301        1.44930913607503     
   8.92727265213475        1.47222079326151     
   9.04545447320649        1.49513245044799     
   9.16363629427823        1.51804410763447     
   9.28181811534997        1.54095576482096     
   9.39999993642171        1.56386742200744     
   9.51818175749345        1.58677907919392     
   9.63636357856519        1.60969073638040     
   9.75454539963693        1.63260239356689     
   9.87272722070867        1.65551405075337     
   9.99090904178041        1.67842570793985     
   10.1090908628522        1.70133736512633     
   10.2272726839239        1.72424902231282     
   10.3454545049956        1.74716067949930     
   10.4636363260674        1.77007233668578     
   10.5818181471391        1.79298399387226     
   10.6999999682109        1.81589565105874     
   10.8181817892826        1.83880730824523     
   10.9363636103543        1.86171896543171     
   11.0545454314261        1.88463062261819     
   11.1727272524978        1.90754227980467     
   11.2909090735696        1.93045393699116     
   11.4090908946413        1.95336559417764     
   11.5272727157130        1.97627725136412     
   11.6454545367848        1.99918890855060     
   11.7636363578565        2.02210056573709     
   11.8818181789283        2.04501222292357     
   12.0000000000000        2.06792388011005     


==> data/ChPT/ReM01loop.dat <==
  0.000000000000000E+000 -0.325757832537904     
  0.118749998509884      -0.295439127141285     
  0.237499997019768      -0.264950034948118     
  0.356249995529652      -0.234285850047204     
  0.474999994039535      -0.203441550183489     
  0.593749992549419      -0.172411785204489     
  0.712499991059303      -0.141190841602623     
  0.831249989569187      -0.109772601664430     
  0.949999988079071      -7.815049615829124E-002
   1.06874998658895      -4.631744922845876E-002
   1.18749998509884      -1.426581382042150E-002
   1.30624998360872       1.801270448731285E-002
   1.42499998211861       5.052713796673425E-002
   1.54374998062849       8.328736506193803E-002
   1.66249997913837       0.116304241160414     
   1.78124997764826       0.149589757926036     
   1.89999997615814       0.183157239404861     
   2.01874997466803       0.217021586100320     
   2.13749997317791       0.251199582538799     
   2.25624997168779       0.285710290238461     
   2.37499997019768       0.320575557657573     
   2.49374996870756       0.355820693683518     
   2.61249996721745       0.391475375137164     
   2.73124996572733       0.427574898201303     
   2.84999996423721       0.464161951215622     
   2.96874996274710       0.501289207156804     
   3.08749996125698       0.539023262083728     
   3.20624995976686       0.577450903695664     
   3.32499995827675       0.616689688015374     
   3.44374995678663       0.656907182670524     
   3.56249995529652       0.698359727575763     
   3.68124995380640       0.741482800125611     
   3.79999995231628       0.787157068713493     
   3.79999995231628       0.787157068713493     
   3.82105257636622       0.795654190876794     
   3.84210520041616       0.804319346425047     
   3.86315782446610       0.813184541352476     
   3.88421044851604       0.822294466539659     
   3.90526307256598       0.831715021135281     
   3.92631569661592       0.841551063658323     
   3.94736832066586       0.851989716682305     
   3.96842094471580       0.863437340072032     
   3.98947356876574       0.877281947116624     
   4.01052619281568       0.893973652473054     
   4.03157881686562       0.900402188890873     
   4.05263144091556       0.906831277069355     
   4.07368406496550       0.913260920421112     
   4.09473668901544       0.919691122214387     
   4.11578931306538       0.926121885576337     
   4.13684193711532       0.932553213496216     
   4.15789456116526       0.938985108828483     
   4.17894718521520       0.945417574295822     
   4.19999980926514       0.951850612492087     
   4.19999980926514       0.951850612492087     
   4.31818163033688       0.987974104846816     
   4.43636345140862        1.02411608152381     
   4.55454527248036        1.06027680221650     
   4.67272709355210        1.09645643065303     
   4.79090891462384        1.13265504536235     
   4.90909073569558        1.16887264905496     
   5.02727255676732        1.20510917682274     
   5.14545437783906        1.24136450332814     
   5.26363619891080        1.27763844912534     
   5.38181801998254        1.31393078623314     
   5.49999984105428        1.35024124306059     
   5.61818166212602        1.38656950877110     
   5.73636348319776        1.42291523715775     
   5.85454530426950        1.45927805009209     
   5.97272712534124        1.49565754059934     
   6.09090894641298        1.53205327560606     
   6.20909076748472        1.56846479839941     
   6.32727258855646        1.60489163083206     
   6.44545440962820        1.64133327530240     
   6.56363623069994        1.67778921653549     
   6.68181805177168        1.71425892318720     
   6.79999987284342        1.75074184929105     
   6.91818169391517        1.78723743556471     
   7.03636351498691        1.82374511059133     
   7.15454533605865        1.86026429188876     
   7.27272715713039        1.89679438687830     
   7.39090897820213        1.93333479376329     
   7.50909079927387        1.96988490232660     
   7.62727262034561        2.00644409465508     
   7.74545444141735        2.04301174579809     
   7.86363626248909        2.07958722436660     
   7.98181808356083        2.11616989307837     
   8.09999990463257        2.15275910925444     
   8.21818172570431        2.18935422527137     
   8.33636354677605        2.22595458897331     
   8.45454536784779        2.26255954404760     
   8.57272718891953        2.29916843036712     
   8.69090900999127        2.33578058430232     
   8.80909083106301        2.37239533900570     
   8.92727265213475        2.40901202467097     
   9.04545447320649        2.44562996876925     
   9.16363629427823        2.48224849626403     
   9.28181811534997        2.51886692980693     
   9.39999993642171        2.55548458991565     
   9.51818175749345        2.59210079513569     
   9.63636357856519        2.62871486218711     
   9.75454539963693        2.66532610609758     
   9.87272722070867        2.70193384032275     
   9.99090904178041        2.73853737685508     
   10.1090908628522        2.77513602632184     
   10.2272726839239        2.81172909807327     
   10.3454545049956        2.84831590026167     
   10.4636363260674        2.88489573991199     
   10.5818181471391        2.92146792298464     
   10.6999999682109        2.95803175443118     
   10.8181817892826        2.99458653824325     
   10.9363636103543        3.03113157749538     
   11.0545454314261        3.06766617438209     
   11.1727272524978        3.10418963024969     
   11.2909090735696        3.14070124562317     
   11.4090908946413        3.17720032022848     
   11.5272727157130        3.21368615301066     
   11.6454545367848        3.25015804214799     
   11.7636363578565        3.28661528506250     
   11.8818181789283        3.32305717842707     
   12.0000000000000        3.35948301816939     


==> data/ChPT/ReM11loop.dat <==
  0.000000000000000E+000  2.278145163463782E-013
  0.118749998509884       2.188414372836226E-004
  0.237499997019768       4.383419289073835E-004
  0.356249995529652       6.585185923180347E-004
  0.474999994039535       8.793895277977883E-004
  0.593749992549419       1.100973908143127E-003
  0.712499991059303       1.323292079807554E-003
  0.831249989569187       1.546365677427189E-003
  0.949999988079071       1.770217754051184E-003
   1.06874998658895       1.994872929905600E-003
   1.18749998509884       2.220357563160905E-003
   1.30624998360872       2.446699946992952E-003
   1.42499998211861       2.673930538284470E-003
   1.54374998062849       2.902082224691464E-003
   1.66249997913837       3.131190638613185E-003
   1.78124997764826       3.361294529023165E-003
   1.89999997615814       3.592436205385747E-003
   2.01874997466803       3.824662072359244E-003
   2.13749997317791       4.058023280218907E-003
   2.25624997168779       4.292576524762135E-003
   2.37499997019768       4.528385043214655E-003
   2.49374996870756       4.765519871495235E-003
   2.61249996721745       5.004061456717217E-003
   2.73124996572733       5.244101763223733E-003
   2.84999996423721       5.485747081922632E-003
   2.96874996274710       5.729121872131991E-003
   3.08749996125698       5.974374173932725E-003
   3.20624995976686       6.221683514188304E-003
   3.32499995827675       6.471272988536060E-003
   3.44374995678663       6.723428828130855E-003
   3.56249995529652       6.978534646967120E-003
   3.68124995380640       7.237138369026192E-003
   3.79999995231628       7.500107549048458E-003
   3.79999995231628       7.500107549048458E-003
   3.82105257636622       7.547287125422510E-003
   3.84210520041616       7.594664619569440E-003
   3.86315782446610       7.642256477404998E-003
   3.88421044851604       7.690082975388080E-003
   3.90526307256598       7.738169938328778E-003
   3.92631569661592       7.786551772541151E-003
   3.94736832066586       7.835277492219080E-003
   3.96842094471580       7.884425178714270E-003
   3.98947356876574       7.934152677949745E-003
   4.01052619281568       7.984978599598595E-003
   4.03157881686562       8.036081072597723E-003
   4.05263144091556       8.087088728792099E-003
   4.07368406496550       8.138002557575748E-003
   4.09473668901544       8.188823532054763E-003
   4.11578931306538       8.239552609404791E-003
   4.13684193711532       8.290190731218753E-003
   4.15789456116526       8.340738823845208E-003
   4.17894718521520       8.391197798717599E-003
   4.19999980926514       8.441568552674670E-003
   4.19999980926514       8.441568552674670E-003
   4.31818163033688       8.722734916848919E-003
   4.43636345140862       9.001296205750667E-003
   4.55454527248036       9.277388389141304E-003
   4.67272709355210       9.551136419953712E-003
   4.79090891462384       9.822655403195409E-003
   4.90909073569558       1.009205161410335E-002
   5.02727255676732       1.035942338821142E-002
   5.14545437783906       1.062486190212874E-002
   5.26363619891080       1.088845186069591E-002
   5.38181801998254       1.115027210363628E-002
   5.49999984105428       1.141039614273075E-002
   5.61818166212602       1.166889263882676E-002
   5.73636348319776       1.192582582657283E-002
   5.85454530426950       1.218125589359150E-002
   5.97272712534124       1.243523931982168E-002
   6.09090894641298       1.268782918193994E-002
   6.20909076748472       1.293907542708023E-002
   6.32727258855646       1.318902511948966E-002
   6.44545440962820       1.343772266326632E-002
   6.56363623069994       1.368521000390720E-002
   6.68181805177168       1.393152681103890E-002
   6.79999987284342       1.417671064440009E-002
   6.91818169391517       1.442079710488448E-002
   7.03636351498691       1.466381997222961E-002
   7.15454533605865       1.490581133074424E-002
   7.27272715713039       1.514680168430056E-002
   7.39090897820213       1.538682006167380E-002
   7.50909079927387       1.562589411318637E-002
   7.62727262034561       1.586405019950494E-002
   7.74545444141735       1.610131347334401E-002
   7.86363626248909       1.633770795474643E-002
   7.98181808356083       1.657325660053852E-002
   8.09999990463257       1.680798136849364E-002
   8.21818172570431       1.704190327668194E-002
   8.33636354677605       1.727504245843432E-002
   8.45454536784779       1.750741821330494E-002
   8.57272718891953       1.773904905437791E-002
   8.69090900999127       1.796995275222942E-002
   8.80909083106301       1.820014637582606E-002
   8.92727265213475       1.842964633061304E-002
   9.04545447320649       1.865846839402171E-002
   9.16363629427823       1.888662774860421E-002
   9.28181811534997       1.911413901298401E-002
   9.39999993642171       1.934101627079352E-002
   9.51818175749345       1.956727309775455E-002
   9.63636357856519       1.979292258704372E-002
   9.75454539963693       2.001797737307203E-002
   9.87272722070867       2.024244965379685E-002
   9.99090904178041       2.046635121167421E-002
   10.1090908628522       2.068969343335035E-002
   10.2272726839239       2.091248732818287E-002
   10.3454545049956       2.113474354567459E-002
   10.4636363260674       2.135647239189630E-002
   10.5818181471391       2.157768384496853E-002
   10.6999999682109       2.179838756966652E-002
   10.8181817892826       2.201859293120797E-002
   10.9363636103543       2.223830900827819E-002
   11.0545454314261       2.245754460534296E-002
   11.1727272524978       2.267630826429588E-002
   11.2909090735696       2.289460827548313E-002
   11.4090908946413       2.311245268814558E-002
   11.5272727157130       2.332984932031500E-002
   11.6454545367848       2.354680576819877E-002
   11.7636363578565       2.376332941508446E-002
   11.8818181789283       2.397942743979413E-002
   12.0000000000000       2.419510682471518E-002


==> data/ChPT/ReM1loop.dat <==
  0.000000000000000E+000 -0.245382551410024     
  0.118749998509884      -0.225618339807482     
  0.237499997019768      -0.205528689835443     
  0.356249995529652      -0.185105325298846     
  0.474999994039535      -0.164339650123698     
  0.593749992549419      -0.143222748813737     
  0.712499991059303      -0.121745350807430     
  0.831249989569187      -9.989778996083902E-002
  0.949999988079071      -7.766995815500125E-002
   1.06874998658895      -5.505125179038914E-002
   1.18749998509884      -3.203050962235045E-002
   1.30624998360872      -8.595939984858709E-003
   1.42499998211861       1.526496509037227E-002
   1.54374998062849       3.956553207837123E-002
   1.66249997913837       6.432002869513984E-002
   1.78124997764826       8.954381272843781E-002
   1.89999997615814       0.115253514435474     
   2.01874997466803       0.141467262684991     
   2.13749997317791       0.168204968942030     
   2.25624997168779       0.195488688988313     
   2.37499997019768       0.223343091030966     
   2.49374996870756       0.251796072435245     
   2.61249996721745       0.280879588992819     
   2.73124996572733       0.310630796382553     
   2.84999996423721       0.341093664702202     
   2.96874996274710       0.372321336541934     
   3.08749996125698       0.404379705789908     
   3.20624995976686       0.437353109661794     
   3.32499995827675       0.471353928182356     
   3.44374995678663       0.506540045927786     
   3.56249995529652       0.543150026025050     
   3.68124995380640       0.581585139466079     
   3.79999995231628       0.622651024314227     
   3.79999995231628       0.622651024314227     
   3.82105257636622       0.630327666237278     
   3.84210520041616       0.638167027840346     
   3.86315782446610       0.646198236815535     
   3.88421044851604       0.654461962325422     
   3.90526307256598       0.663018175430304     
   3.92631569661592       0.671962315200390     
   3.94736832066586       0.681464737030128     
   3.96842094471580       0.691895523616485     
   3.98947356876574       0.704519440697553     
   4.01052619281568       0.719742840835024     
   4.03157881686562       0.725615497555199     
   4.05263144091556       0.731501791639335     
   4.07368406496550       0.737401719097957     
   4.09473668901544       0.743315276489959     
   4.11578931306538       0.749242460916852     
   4.13684193711532       0.755183270017259     
   4.15789456116526       0.761137701961652     
   4.17894718521520       0.767105755447312     
   4.19999980926514       0.773087429693532     
   4.19999980926514       0.773087429693532     
   4.31818163033688       0.806919248003764     
   4.43636345140862       0.841180577661140     
   4.55454527248036       0.875872157000680     
   4.67272709355210       0.910995199810427     
   4.79090891462384       0.946551386348233     
   4.90909073569558       0.982542859570250     
   5.02727255676732        1.01897222636942     
   5.14545437783906        1.05584256375352     
   5.26363619891080        1.09315743001873     
   5.38181801998254        1.13092088110151     
   5.49999984105428        1.16913749242523     
   5.61818166212602        1.20781238670401     
   5.73636348319776        1.24695126833156     
   5.85454530426950        1.28656046517636     
   5.97272712534124        1.32664697883559     
   6.09090894641298        1.36721854468279     
   6.20909076748472        1.40828370339473     
   6.32727258855646        1.44985188608482     
   6.44545440962820        1.49193351573323     
   6.56363623069994        1.53454012833140     
   6.68181805177168        1.57768451810687     
   6.79999987284342        1.62138091244715     
   6.91818169391517        1.66564518381315     
   7.03636351498691        1.71049510819162     
   7.15454533605865        1.75595068272689     
   7.27272715713039        1.80203451945680     
   7.39090897820213        1.84877233810564     
   7.50909079927387        1.89619358949802     
   7.62727262034561        1.94433225367184     
   7.74545444141735        1.99660524686426     
   7.86363626248909        2.05517275202183     
   7.98181808356083        2.10897751217172     
   8.09999990463257        2.16174116205357     
   8.21818172570431        2.21407402172289     
   8.33636354677605        2.26622495989130     
   8.45454536784779        2.31832480402993     
   8.57272718891953        2.37045209029240     
   8.69090900999127        2.42265799816515     
   8.80909083106301        2.47497777906746     
   8.92727265213475        2.52743668715767     
   9.04545447320649        2.58005334209189     
   9.16363629427823        2.63284176709881     
   9.28181811534997        2.68581269023106     
   9.39999993642171        2.73897441068959     
   9.51818175749345        2.79233339576858     
   9.63636357856519        2.84589470418168     
   9.75454539963693        2.89966229367792     
   9.87272722070867        2.95363924930533     
   9.99090904178041        3.00782795589599     
   10.1090908628522        3.06223023049138     
   10.2272726839239        3.11684742544532     
   10.3454545049956        3.17168050970201     
   10.4636363260674        3.22673013358372     
   10.5818181471391        3.28199668095045     
   10.6999999682109        3.33748031157088     
   10.8181817892826        3.39318099582215     
   10.9363636103543        3.44909854331676     
   11.0545454314261        3.50523262667830     
   11.1727272524978        3.56158280140886     
   11.2909090735696        3.61814852258353     
   11.4090908946413        3.67492915895057     
   11.5272727157130        3.73192400489626     
   11.6454545367848        3.78913229064145     
   11.7636363578565        3.84655319096559     
   11.8818181789283        3.90418583269771     
   12.0000000000000        3.96202930117012     


==> data/ChPT/ReM1loop10.dat <==
  0.000000000000000E+000 -0.245382551410024     
  0.100000000000000      -0.228760433851066     
  0.200000000000000      -0.211908442528346     
  0.300000000000000      -0.194821686811862     
  0.400000000000000      -0.177495104006994     
  0.500000000000000      -0.159923478634187     
  0.600000000000000      -0.142101428341399     
  0.700000000000000      -0.124023388273387     
  0.800000000000000      -0.105683593638498     
  0.900000000000000      -8.707606016538735E-002
   1.00000000000000      -6.819456208202480E-002
   1.10000000000000      -4.903260717395069E-002
   1.20000000000000      -2.958340838413306E-002
   1.30000000000000      -9.839851296663739E-003
   1.40000000000000       1.020554330648844E-002
   1.50000000000000       3.056066282326401E-002
   1.60000000000000       5.123385340670455E-002
   1.70000000000000       7.223397933468201E-002
   1.80000000000000       9.357049321358636E-002
   1.90000000000000       0.115253519647267     
   2.00000000000000       0.137293955804388     
   2.10000000000000       0.159703593418287     
   2.20000000000000       0.182495268287423     
   2.30000000000000       0.205683045516281     
   2.40000000000000       0.229282451866582     
   2.50000000000000       0.253310771188622     
   2.60000000000000       0.277787425812388     
   2.70000000000000       0.302734477414614     
   2.80000000000000       0.328177297709987     
   2.90000000000000       0.354145486801827     
   3.00000000000000       0.380674163567343     
   3.10000000000000       0.407805834633406     
   3.20000000000000       0.435593200982593     
   3.30000000000000       0.464103561449130     
   3.40000000000000       0.493426107920334     
   3.50000000000000       0.523684880767879     
   3.60000000000000       0.555063999964514     
   3.70000000000000       0.587863598123536     
   3.80000000000000       0.622651041534859     
   3.90000000000000       0.660847360738629     
   4.00000000000000       0.716811656010810     
   4.10000000000000       0.744795838769514     
   4.20000000000000       0.773087483948657     
   4.30000000000000       0.801686462623616     
   4.40000000000000       0.830592902397121     
   4.50000000000000       0.859807183318566     
   4.60000000000000       0.889329931007001     
   4.70000000000000       0.919162011859257     
   4.80000000000000       0.949304530218496     
   4.90000000000000       0.979758827417639     
   5.00000000000000        1.01052648264809     
   5.10000000000000        1.04160931563811     
   5.20000000000000        1.07300939115809     
   5.30000000000000        1.10472902540336     
   5.40000000000000        1.13677079433933     
   5.50000000000000        1.16913754413068     
   5.60000000000000        1.20183240381651     
   5.69999999999999        1.23485880043866     
   5.80000000000000        1.26822047688247     
   5.90000000000000        1.30192151274921     
   5.99999999999999        1.33596634865164     
   6.09999999999999        1.37035981440890     
   6.19999999999999        1.40510716172119     
   6.29999999999999        1.44021410203044     
   6.39999999999999        1.47568685042943     
   6.49999999999999        1.51153217667487     
   6.59999999999999        1.54775746460247     
   6.69999999999999        1.58437078154761     
   6.79999999999999        1.62138095976435     
   6.90000000000000        1.65879769233478     
   6.99999999999999        1.69663164670682     
   7.09999999999999        1.73489459984245     
   7.19999999999999        1.77359960007108     
   7.29999999999999        1.81276116222542     
   7.39999999999999        1.85239550463337     
   7.49999999999999        1.89252083926053     
   7.59999999999999        1.93315773005197     
   7.69999999999999        1.97432953977404     
   7.79999999999999        2.02507897549796     
   7.89999999999999        2.07191252442014     
   7.99999999999999        2.11713982678935     
   8.09999999999999        2.16174120441121     
   8.19999999999999        2.20603904128564     
   8.29999999999999        2.25018870670827     
   8.39999999999999        2.29427927939115     
   8.49999999999999        2.33836730788509     
   8.59999999999999        2.38249118029219     
   8.69999999999999        2.42667821724727     
   8.79999999999999        2.47094855051265     
   8.89999999999999        2.51531741015810     
   8.99999999999999        2.55979655402497     
   9.09999999999999        2.60439520339363     
   9.19999999999999        2.64912067894062     
   9.29999999999999        2.69397884672803     
   9.39999999999999        2.73897443934156     
   9.49999999999999        2.78411129241064     
   9.59999999999999        2.82939252224294     
   9.69999999999999        2.87482066152778     
   9.79999999999999        2.92039776457381     
   9.89999999999999        2.96612549001384     
   9.97386547250792	      3.00000000000000


==> data/ChPT/ReM1loopAdler.dat <==
 -0.500000000000000      -0.325209587498230     
 -0.474789915966387      -0.321310546380899     
 -0.449579831932773      -0.317398557565064     
 -0.424369747899160      -0.313473552356511     
 -0.399159663865546      -0.309535461745628     
 -0.373949579831933      -0.305584216399475     
 -0.348739495798319      -0.301619746653745     
 -0.323529411764706      -0.297641982504693     
 -0.298319327731092      -0.293650853600894     
 -0.273109243697479      -0.289646289234938     
 -0.247899159663866      -0.285628218335007     
 -0.222689075630252      -0.281596569456424     
 -0.197478991596639      -0.277551270772841     
 -0.172268907563025      -0.273492250067565     
 -0.147058823529412      -0.269419434724570     
 -0.121848739495798      -0.265332751719445     
 -9.663865546218493E-002 -0.261232127610038     
 -7.142857142857148E-002 -0.257117488527515     
 -4.621848739495801E-002 -0.252988760165952     
 -2.100840336134461E-002 -0.248845867775003     
  4.201680672268902E-003 -0.244688736111249     
  2.941176470588231E-002 -0.240517289595346     
  5.462184873949572E-002 -0.236331451984585     
  7.983193277310922E-002 -0.232131146668983     
  0.105042016806723      -0.227916296513057     
  0.130252100840336      -0.223686823870485     
  0.155462184873950      -0.219442650575495     
  0.180672268907563      -0.215183697930431     
  0.205882352941176      -0.210909886694112     
  0.231092436974790      -0.206621137069973     
  0.256302521008403      -0.202317368693696     
  0.281512605042017      -0.197998500620563     
  0.306722689075630      -0.193664451312709     
  0.331932773109244      -0.189315138625844     
  0.357142857142857      -0.184950479795731     
  0.382352941176471      -0.180570391424296     
  0.407563025210084      -0.176174789465468     
  0.432773109243697      -0.171763589210549     
  0.457983193277311      -0.167336705273225     
  0.483193277310924      -0.162894051574210     
  0.508403361344538      -0.158435541325476     
  0.533613445378151      -0.153961087014001     
  0.558823529411765      -0.149470600385123     
  0.584033613445378      -0.144963992425406     
  0.609243697478991      -0.140441173345003     
  0.634453781512605      -0.135902052559574     
  0.659663865546218      -0.131346538671601     
  0.684873949579832      -0.126774539451222     
  0.710084033613445      -0.122185961816454     
  0.735294117647059      -0.117580711812848     
  0.760504201680672      -0.112958694592525     
  0.785714285714285      -0.108319814392557     
  0.810924369747899      -0.103663974512688     
  0.836134453781513      -9.899107729236728E-002
  0.861344537815126      -9.430102408703175E-002
  0.886554621848739      -8.959371524365810E-002
  0.911764705882353      -8.486905007550116E-002
  0.936974789915966      -8.012692683602295E-002
  0.962184873949580      -7.536724269195348E-002
  0.987394957983193      -7.058989369545732E-002
   1.01260504201681      -6.579477475535689E-002
   1.03781512605042      -6.098177960737720E-002
   1.06302521008403      -5.615080078337075E-002
   1.08823529411765      -5.130172957946410E-002
   1.11344537815126      -4.643445602308631E-002
   1.13865546218487      -4.154886883882987E-002
   1.16386554621849      -3.664485541307834E-002
   1.18907563025210      -3.172230175735312E-002
   1.21428571428571      -2.678109247031522E-002
   1.23949579831933      -2.182111069835763E-002
   1.26470588235294      -1.684223809471785E-002
   1.28991596638655      -1.184435477704194E-002
   1.31512605042017      -6.827339283324727E-003
   1.34033613445378      -1.791068526138542E-003
   1.36554621848739       3.264582254924098E-003
   1.39075630252101       8.339739542696928E-003
   1.41596638655462       1.343453159386167E-002
   1.44117647058824       1.854908849245390E-002
   1.46638655462185       2.368354220555330E-002
   1.49159663865546       2.883802664129030E-002
   1.51680672268908       3.401267770926885E-002
   1.54201680672269       3.920763338355793E-002
   1.56722689075630       4.442303376837163E-002
   1.59243697478992       4.965902116660557E-002
   1.61764705882353       5.491574015137107E-002
   1.64285714285714       6.019333764070055E-002
   1.66806722689076       6.549196297561689E-002
   1.69327731092437       7.081176800173347E-002
   1.71848739495798       7.615290715461688E-002
   1.74369747899160       8.151553754912005E-002
   1.76890756302521       8.689981907291562E-002
   1.79411764705882       9.230591448449962E-002
   1.81932773109244       9.773398951592213E-002
   1.84453781512605       0.103184212980539     
   1.86974789915966       0.108656756886107     
   1.89495798319328       0.114151796553540     
   1.92016806722689       0.119669510741712     
   1.94537815126050       0.125210081778674     
   1.97058823529412       0.130773695699727     
   1.99579831932773       0.136360542392778     
   2.02100840336134       0.141970815751505     
   2.04621848739496       0.147604713836821     
   2.07142857142857       0.153262439047250     
   2.09663865546218       0.158944198298798     
   2.12184873949580       0.164650203215033     
   2.14705882352941       0.170380670328066     
   2.17226890756303       0.176135821291262     
   2.19747899159664       0.181915883104528     
   2.22268907563025       0.187721088353123     
   2.24789915966387       0.193551675461025     
   2.27310924369748       0.199407888959976     
   2.29831932773109       0.205289979775430     
   2.32352941176471       0.211198205530749     
   2.34873949579832       0.217132830871128     
   2.37394957983193       0.223094127808860     
   2.39915966386555       0.229082376091728     
   2.42436974789916       0.235097863596467     
   2.44957983193277       0.241140886749484     
   2.47478991596639       0.247211750977194     
   2.50000000000000       0.253310771188623     


==> data/ChPT/ReM21loop.dat <==
  0.000000000000000E+000  7.293918207849863E-002
  0.118749998509884       6.909009416537573E-002
  0.237499997019768       6.525152537344697E-002
  0.356249995529652       6.142281934496135E-002
  0.474999994039535       5.760329951559567E-002
  0.593749992549419       5.379222406970981E-002
  0.712499991059303       4.998877782533283E-002
  0.831249989569187       4.619206280669025E-002
  0.949999988079071       4.240108723597919E-002
   1.06874998658895       3.861475260861633E-002
   1.18749998509884       3.483183842821912E-002
   1.30624998360872       3.105098406203315E-002
   1.42499998211861       2.727066702361908E-002
   1.54374998062849       2.348917678281506E-002
   1.66249997913837       1.970458292110658E-002
   1.78124997764826       1.591469606130370E-002
   1.89999997615814       1.211701945477968E-002
   2.01874997466803       8.308688331880356E-003
   2.13749997317791       4.486392992634492E-003
   2.25624997168779       6.462799438943710E-004
   2.37499997019768      -3.216177141475403E-003
   2.49374996870756      -7.106348797932166E-003
   2.61249996721745      -1.103068190882318E-002
   2.73124996572733      -1.499702142359080E-002
   2.84999996423721      -1.901506824207595E-002
   2.96874996274710      -2.309705172335228E-002
   3.08749996125698      -2.725875543083763E-002
   3.20624995976686      -3.152115564715283E-002
   3.32499995827675      -3.591319484715217E-002
   3.44374995678663      -4.047684174551480E-002
   3.56249995529652      -4.527730680075797E-002
   3.68124995380640      -5.042690009930909E-002
   3.79999995231628      -5.615535444317984E-002
   3.79999995231628      -5.615535444317984E-002
   3.82105257636622      -5.726638172719017E-002
   3.84210520041616      -5.841870504606388E-002
   3.86315782446610      -5.962076705504023E-002
   3.88421044851604      -6.088436364800889E-002
   3.90526307256598      -6.222689647173274E-002
   3.92631569661592      -6.367606313284059E-002
   3.94736832066586      -6.528129645684144E-002
   3.96842094471580      -6.714993677308986E-002
   3.98947356876574      -6.964849903130303E-002
   4.01052619281568      -7.289710652864882E-002
   4.03157881686562      -7.343454457178855E-002
   4.05263144091556      -7.396722972035349E-002
   4.07368406496550      -7.449519741309264E-002
   4.09473668901544      -7.501848258347657E-002
   4.11578931306538      -7.553711967021361E-002
   4.13684193711532      -7.605114262749101E-002
   4.15789456116526      -7.656058493494634E-002
   4.17894718521520      -7.706547960737968E-002
   4.19999980926514      -7.756585920421383E-002
   4.19999980926514      -7.756585920421383E-002
   4.31818163033688      -8.029248421399708E-002
   4.43636345140862      -8.288323944101958E-002
   4.55454527248036      -8.534317236737382E-002
   4.67272709355210      -8.767698151363769E-002
   4.79090891462384      -8.988905143070315E-002
   4.90909073569558      -9.198348332635269E-002
   5.02727255676732      -9.396412196868596E-002
   5.14545437783906      -9.583457940071499E-002
   5.26363619891080      -9.759825591286210E-002
   5.38181801998254      -9.925835864854726E-002
   5.49999984105428      -0.100817918159319     
   5.61818166212602      -0.102279803177533     
   5.73636348319776      -0.103646733834437     
   5.85454530426950      -0.104921293518116     
   5.97272712534124      -0.106105939537840     
   6.09090894641298      -0.107203012737907     
   6.20909076748472      -0.108214746184399     
   6.32727258855646      -0.109143273031548     
   6.44545440962820      -0.109990633660294     
   6.56363623069994      -0.110758782169586     
   6.68181805177168      -0.111449592290683     
   6.79999987284342      -0.112064862785936     
   6.91818169391517      -0.112606322385954     
   7.03636351498691      -0.113075634312565     
   7.15454533605865      -0.113474400429331     
   7.27272715713039      -0.113804165056538     
   7.39090897820213      -0.114066418483327     
   7.50909079927387      -0.114262600205953     
   7.62727262034561      -0.114394101917947     
   7.74545444141735      -0.114462270275158     
   7.86363626248909      -0.114468409456152     
   7.98181808356083      -0.114413783536321     
   8.09999990463257      -0.114299618692121     
   8.21818172570431      -0.114127105250180     
   8.33636354677605      -0.113897399594544     
   8.45454536784779      -0.113611625943983     
   8.57272718891953      -0.113270878010155     
   8.69090900999127      -0.112876220546336     
   8.80909083106301      -0.112428690795533     
   8.92727265213475      -0.111929299845962     
   9.04545447320649      -0.111379033901138     
   9.16363629427823      -0.110778855471149     
   9.28181811534997      -0.110129704491121     
   9.39999993642171      -0.109432499372321     
   9.51818175749345      -0.108688137990890     
   9.63636357856519      -0.107897498618753     
   9.75454539963693      -0.107061440800879     
   9.87272722070867      -0.106180806182689     
   9.99090904178041      -0.105256419291130     
   10.1090908628522      -0.104289088272612     
   10.2272726839239      -0.103279605590763     
   10.3454545049956      -0.102228748686722     
   10.4636363260674      -0.101137280604457     
   10.5818181471391      -0.100005950583435     
   10.6999999682109      -9.883549462075007E-002
   10.8181817892826      -9.762663600469537E-002
   10.9363636103543      -9.638008582157914E-002
   11.0545454314261      -9.509654343748236E-002
   11.1727272524978      -9.377669695650924E-002
   11.2909090735696      -9.242122365698001E-002
   11.4090908946413      -9.103079040690715E-002
   11.5272727157130      -8.960605406000323E-002
   11.6454545367848      -8.814766183337901E-002
   11.7636363578565      -8.665625166801209E-002
   11.8818181789283      -8.513245257299083E-002
   12.0000000000000      -8.357688495447071E-002


==> data/ChPT/dalitzX01loop.dat <==
-1.	1.026960120826252
-0.99	1.0266412108376444
-0.98	1.0262204436195834
-0.97	1.0257646488376835
-0.96	1.0252917316755654
-0.95	1.024809656346904
-0.94	1.0243227824543022
-0.93	1.0238337970901652
-0.92	1.0233444901196005
-0.91	1.022856120945805
-0.9	1.0223696125619273
-0.89	1.0218856629651683
-0.88	1.0214048132561153
-0.87	1.0209274913792556
-0.86	1.020454041374008
-0.85	1.019984743602012
-0.84	1.019519829135283
-0.83	1.0190594902412917
-0.82	1.0186038881853337
-0.8099999999999999	1.018153159143788
-0.8	1.017707418758538
-0.79	1.0172667656954388
-0.78	1.0168312844604972
-0.77	1.0164010476544338
-0.76	1.0159761177965618
-0.75	1.0155565488142717
-0.74	1.015142387270012
-0.73	1.0147336733800392
-0.72	1.0143304418664718
-0.71	1.0139327226746995
-0.7	1.013540541581202
-0.69	1.0131539207114728
-0.6799999999999999	1.0127728789837183
-0.67	1.0123974324908689
-0.66	1.0120275948309987
-0.65	1.0116633773943837
-0.64	1.0113047896138974
-0.63	1.010951839184263
-0.62	1.010604532254737
-0.61	1.010262873599005
-0.6	1.0099268667654748
-0.59	1.0095965142106307
-0.58	1.009271817417676
-0.57	1.0089527770024098
-0.5599999999999999	1.0086393928079063
-0.55	1.008331663989426
-0.54	1.0080295890907192
-0.53	1.0077331661127507
-0.52	1.007442392575729
-0.51	1.0071572655751915
-0.5	1.0068777818328278
-0.49	1.0066039377426055
-0.48	1.0063357294126969
-0.47	1.0060731527036701
-0.45999999999999996	1.0058162032633138
-0.45	1.0055648765584444
-0.44	1.0053191679039948
-0.43	1.0050790724896665
-0.42	1.0048445854043477
-0.41	1.0046157016585533
-0.39999999999999997	1.0043924162050302
-0.39	1.0041747239577314
-0.38	1.0039626198092757
-0.37	1.0037560986470553
-0.36	1.0035551553680953
-0.35	1.003359784892769
-0.33999999999999997	1.0031699821774818
-0.32999999999999996	1.0029857422263997
-0.32	1.0028070601022965
-0.31	1.0026339309366035
-0.3	1.0024663499387234
-0.29	1.002304312404657
-0.27999999999999997	1.0021478137250008
-0.26999999999999996	1.0019968493923757
-0.26	1.0018514150083035
-0.24999999999999997	1.0017115062895987
-0.24	1.0015771190742977
-0.22999999999999998	1.0014482493271566
-0.21999999999999997	1.0013248931447523
-0.21	1.001207046760214
-0.19999999999999998	1.0010947065476108
-0.18999999999999997	1.0009878690260123
-0.18	1.0008865308632553
-0.16999999999999998	1.000790688879413
-0.15999999999999998	1.000700340050012
-0.15	1.0006154815089958
-0.13999999999999999	1.0005361105514474
-0.12999999999999998	1.0004622246360935
-0.11999999999999998	1.000393821387596
-0.10999999999999999	1.0003308985986459
-0.09999999999999998	1.0002734542318634
-0.08999999999999998	1.0002214864215153
-0.07999999999999999	1.0001749934750663
-0.06999999999999998	1.0001339738745472
-0.059999999999999984	1.0000984262777841
-0.04999999999999998	1.0000683495194498
-0.03999999999999998	1.0000437426119824
-0.029999999999999978	1.0000246047463461
-0.01999999999999998	1.0000109352926496
-0.00999999999999998	1.0000027338006325
2.0816681711721685e-17	1.
0.010000000000000021	1.0000027338006319
0.02000000000000002	1.0000109352926496
0.03000000000000002	1.0000246047463461
0.04000000000000002	1.0000437426119833
0.050000000000000024	1.000068349519449
0.060000000000000026	1.0000984262777832
0.07000000000000002	1.000133973874548
0.08000000000000002	1.0001749934750663
0.09000000000000002	1.0002214864215153
0.10000000000000002	1.0002734542318634
0.11000000000000003	1.0003308985986459
0.12000000000000002	1.000393821387596
0.13000000000000003	1.000462224636093
0.14	1.0005361105514474
0.15000000000000002	1.0006154815089958
0.16000000000000003	1.000700340050012
0.17	1.0007906888794136
0.18000000000000002	1.0008865308632553
0.19000000000000003	1.0009878690260123
0.2	1.0010947065476101
0.21000000000000002	1.001207046760214
0.22000000000000003	1.0013248931447523
0.23000000000000004	1.0014482493271566
0.24000000000000002	1.0015771190742977
0.25	1.0017115062895987
0.26	1.0018514150083035
0.27	1.0019968493923757
0.28	1.0021478137250017
0.29000000000000004	1.002304312404657
0.30000000000000004	1.0024663499387234
0.31000000000000005	1.0026339309366035
0.32	1.0028070601022965
0.33	1.0029857422263997
0.34	1.0031699821774827
0.35000000000000003	1.003359784892769
0.36000000000000004	1.0035551553680953
0.37000000000000005	1.0037560986470553
0.38	1.0039626198092757
0.39	1.0041747239577314
0.4	1.0043924162050302
0.41000000000000003	1.0046157016585533
0.42000000000000004	1.0048445854043477
0.43000000000000005	1.0050790724896665
0.44000000000000006	1.0053191679039954
0.45	1.0055648765584444
0.46	1.0058162032633138
0.47000000000000003	1.0060731527036701
0.48000000000000004	1.0063357294126962
0.49000000000000005	1.0066039377426055
0.5	1.0068777818328278
0.51	1.0071572655751915
0.52	1.007442392575729
0.53	1.0077331661127507
0.54	1.0080295890907192
0.55	1.008331663989426
0.56	1.0086393928079063
0.5700000000000001	1.0089527770024098
0.5800000000000001	1.009271817417676
0.5900000000000001	1.0095965142106307
0.6000000000000001	1.0099268667654748
0.61	1.010262873599005
0.62	1.010604532254737
0.63	1.010951839184263
0.64	1.0113047896138974
0.65	1.0116633773943837
0.66	1.0120275948309987
0.67	1.0123974324908689
0.68	1.0127728789837183
0.6900000000000001	1.0131539207114728
0.7000000000000001	1.013540541581202
0.7100000000000001	1.0139327226746995
0.7200000000000001	1.0143304418664718
0.73	1.0147336733800392
0.74	1.015142387270012
0.75	1.0155565488142717
0.76	1.0159761177965618
0.77	1.0164010476544338
0.78	1.0168312844604972
0.79	1.0172667656954388
0.8	1.017707418758538
0.81	1.018153159143788
0.8200000000000001	1.0186038881853337
0.8300000000000001	1.0190594902412917
0.8400000000000001	1.019519829135283
0.8500000000000001	1.019984743602012
0.86	1.020454041374008
0.87	1.0209274913792556
0.88	1.0214048132561153
0.89	1.0218856629651683
0.9	1.0223696125619273
0.91	1.022856120945805
0.92	1.0233444901196005
0.93	1.0238337970901652
0.9400000000000001	1.0243227824543022
0.9500000000000001	1.0248096563469042
0.9600000000000001	1.0252917316755654
0.9700000000000001	1.0257646488376835
0.9800000000000001	1.0262204436195834
0.99	1.0266412108376444
1.	1.026960120826252

==> data/ChPT/dalitzXc1loop.dat <==
-1.	0.915294763185655
-0.95	0.9084801076043871
-0.9	0.902096043036554
-0.85	0.8961202546238942
-0.8	0.8905372918228783
-0.75	0.8853352605319558
-0.7	0.880504431958988
-0.65	0.8760365610339327
-0.6	0.871924513625826
-0.5499999999999999	0.8681620446692466
-0.5	0.8647436569087245
-0.44999999999999996	0.8616645059337249
-0.39999999999999997	0.8589203334665328
-0.35	0.8565074188416929
-0.29999999999999993	0.8544225427788337
-0.24999999999999994	0.852662959843873
-0.19999999999999996	0.8512263773172418
-0.14999999999999997	0.8501109389846804
-0.09999999999999995	0.8493152128654265
-0.04999999999999995	0.8488381822183461
5.551115123125783e-17	0.848679239388711
0.05000000000000006	0.8488381822183461
0.10000000000000006	0.8493152128654265
0.15000000000000008	0.8501109389846804
0.20000000000000007	0.8512263773172418
0.25000000000000006	0.852662959843873
0.30000000000000004	0.8544225427788337
0.3500000000000001	0.8565074188416929
0.4000000000000001	0.8589203334665326
0.45000000000000007	0.8616645059337249
0.5000000000000001	0.8647436569087245
0.55	0.8681620446692466
0.6000000000000001	0.8719245136258262
0.6500000000000001	0.8760365610339327
0.7000000000000001	0.880504431958988
0.7500000000000001	0.8853352605319558
0.8	0.8905372918228783
0.8500000000000001	0.8961202546238942
0.9000000000000001	0.902096043036554
0.9500000000000001	0.9084801076043871
1.	0.915294763185655

==> data/ChPT/dalitzYc1loop.dat <==
-1.	2.6460386893203407
-0.95	2.5457403520662907
-0.9	2.4473280295248925
-0.85	2.3508025154072576
-0.8	2.256165148687223
-0.75	2.1634177214157484
-0.7	2.0725624096131128
-0.65	1.9836017207906222
-0.6	1.8965384537533383
-0.5499999999999999	1.8113756676894397
-0.5	1.7281166584500594
-0.44999999999999996	1.6467649405357863
-0.39999999999999997	1.5673242337351534
-0.35	1.4897984536701776
-0.29999999999999993	1.4141917057359767
-0.24999999999999994	1.3405082821029466
-0.19999999999999996	1.2687526616007039
-0.14999999999999997	1.1989295124375379
-0.09999999999999995	1.1310436978402032
-0.04999999999999995	1.0651002848385027
5.551115123125783e-17	1.0011045565809173
0.05000000000000006	0.9390620287687013
0.10000000000000006	0.8789784710603356
0.15000000000000008	0.8208599346612107
0.20000000000000007	0.7647127878292749
0.25000000000000006	0.7105437617831852
0.30000000000000004	0.6583600106383004
0.3500000000000001	0.6081691907615312
0.4000000000000001	0.5599795677573337
0.45000000000000007	0.5138001639565961
0.5000000000000001	0.46964096726803506
0.55	0.42751323654554324
0.6000000000000001	0.3874299655206336
0.6500000000000001	0.3494066210877543
0.7000000000000001	0.31346238726816633
0.7500000000000001	0.27962241853881137
0.8	0.24792233007143674
0.8500000000000001	0.21841842076164886
0.9000000000000001	0.19121621839300332
0.9500000000000001	0.16658633480961166
1.	0.1431276051378231

==> data/ReM0All.dat <==
  0.000000E+00 -5.340735E-01 -4.902153E-01 -5.779316E-01
  1.187500E-01 -5.060255E-01 -4.619215E-01 -5.501295E-01
  2.375000E-01 -4.777190E-01 -4.332805E-01 -5.221574E-01
  3.562500E-01 -4.491452E-01 -4.042896E-01 -4.940009E-01
  4.750000E-01 -4.202958E-01 -3.749465E-01 -4.656451E-01
  5.937500E-01 -3.911622E-01 -3.452490E-01 -4.370754E-01
  7.125000E-01 -3.617358E-01 -3.151948E-01 -4.082768E-01
  8.312500E-01 -3.320082E-01 -2.847818E-01 -3.792345E-01
  9.500000E-01 -3.019707E-01 -2.540075E-01 -3.499340E-01
  1.068750E+00 -2.716125E-01 -2.228668E-01 -3.203583E-01
  1.187500E+00 -2.409066E-01 -1.913378E-01 -2.904754E-01
  1.306250E+00 -2.098331E-01 -1.594061E-01 -2.602602E-01
  1.425000E+00 -1.783728E-01 -1.270570E-01 -2.296885E-01
  1.543750E+00 -1.465043E-01 -9.427390E-02 -1.987347E-01
  1.662500E+00 -1.142041E-01 -6.103722E-02 -1.673710E-01
  1.781250E+00 -8.144597E-02 -2.732449E-02 -1.355674E-01
  1.900000E+00 -4.820052E-02  6.890257E-03 -1.032913E-01
  2.018750E+00 -1.443475E-02  4.163707E-02 -7.050657E-02
  2.137500E+00  1.988880E-02  7.695079E-02 -3.717318E-02
  2.256250E+00  5.481300E-02  1.128721E-01 -3.246137E-03
  2.375000E+00  9.038694E-02  1.494482E-01  3.132571E-02
  2.493750E+00  1.266683E-01  1.867354E-01  6.660118E-02
  2.612500E+00  1.637245E-01  2.248002E-01  1.026489E-01
  2.731250E+00  2.016366E-01  2.637230E-01  1.395501E-01
  2.850000E+00  2.405024E-01  3.036025E-01  1.774023E-01
  2.968750E+00  2.804433E-01  3.445599E-01  2.163268E-01
  3.087500E+00  3.216131E-01  3.867497E-01  2.564766E-01
  3.206250E+00  3.642123E-01  4.303744E-01  2.980502E-01
  3.325000E+00  4.085126E-01  4.757089E-01  3.413163E-01
  3.443750E+00  4.549009E-01  5.231448E-01  3.866571E-01
  3.562500E+00  5.039683E-01  5.732800E-01  4.346566E-01
  3.681250E+00  5.567150E-01  6.271251E-01  4.863048E-01
  3.800000E+00  6.151545E-01  6.867103E-01  5.435987E-01
  3.800000E+00  6.151545E-01  6.867103E-01  5.435987E-01
  3.821053E+00  6.264130E-01  6.981788E-01  5.546472E-01
  3.842105E+00  6.380501E-01  7.100285E-01  5.660716E-01
  3.863158E+00  6.501382E-01  7.223322E-01  5.779441E-01
  3.884210E+00  6.627784E-01  7.351913E-01  5.903654E-01
  3.905263E+00  6.761194E-01  7.487550E-01  6.034839E-01
  3.926316E+00  6.903978E-01  7.632603E-01  6.175352E-01
  3.947368E+00  7.060347E-01  7.791295E-01  6.329400E-01
  3.968421E+00  7.239437E-01  7.972771E-01  6.506103E-01
  3.989474E+00  7.472432E-01  8.208240E-01  6.736624E-01
  4.010526E+00  7.749018E-01  8.461297E-01  7.036738E-01
  4.031579E+00  7.803260E-01  8.499031E-01  7.107488E-01
  4.052631E+00  7.862397E-01  8.547517E-01  7.177277E-01
  4.073684E+00  7.923823E-01  8.600648E-01  7.246999E-01
  4.094737E+00  7.988117E-01  8.657915E-01  7.318319E-01
  4.115789E+00  8.050799E-01  8.714630E-01  7.386969E-01
  4.136842E+00  8.115753E-01  8.774174E-01  7.457332E-01
  4.157895E+00  8.181157E-01  8.834679E-01  7.527635E-01
  4.178947E+00  8.247253E-01  8.896258E-01  7.598248E-01
  4.200000E+00  8.313849E-01  8.958647E-01  7.669052E-01
  4.200000E+00  8.313849E-01  8.958647E-01  7.669052E-01
  4.318182E+00  8.694735E-01  9.319910E-01  8.069560E-01
  4.436363E+00  9.084124E-01  9.693906E-01  8.474342E-01
  4.554545E+00  9.479357E-01  1.007659E+00  8.882120E-01
  4.672727E+00  9.878846E-01  1.046603E+00  9.291657E-01
  4.790909E+00  1.028144E+00  1.086110E+00  9.701778E-01
  4.909091E+00  1.068622E+00  1.126119E+00  1.011126E+00
  5.027273E+00  1.109240E+00  1.166593E+00  1.051888E+00
  5.145454E+00  1.149926E+00  1.207505E+00  1.092348E+00
  5.263636E+00  1.190613E+00  1.248833E+00  1.132394E+00
  5.381818E+00  1.231239E+00  1.290490E+00  1.171988E+00
  5.500000E+00  1.271743E+00  1.332334E+00  1.211153E+00
  5.618182E+00  1.312064E+00  1.374299E+00  1.249830E+00
  5.736363E+00  1.352149E+00  1.416330E+00  1.287969E+00
  5.854545E+00  1.391945E+00  1.458380E+00  1.325510E+00
  5.972727E+00  1.431389E+00  1.500404E+00  1.362374E+00
  6.090909E+00  1.470432E+00  1.542476E+00  1.398388E+00
  6.209091E+00  1.509018E+00  1.584638E+00  1.433399E+00
  6.327273E+00  1.547099E+00  1.626815E+00  1.467383E+00
  6.445454E+00  1.584624E+00  1.668843E+00  1.500404E+00
  6.563636E+00  1.621539E+00  1.710575E+00  1.532503E+00
  6.681818E+00  1.657797E+00  1.751930E+00  1.563664E+00
  6.800000E+00  1.693349E+00  1.792828E+00  1.593869E+00
  6.918182E+00  1.728147E+00  1.833186E+00  1.623108E+00
  7.036364E+00  1.762143E+00  1.872906E+00  1.651381E+00
  7.154545E+00  1.795294E+00  1.911963E+00  1.678624E+00
  7.272727E+00  1.827552E+00  1.950225E+00  1.704880E+00
  7.390909E+00  1.858877E+00  1.987672E+00  1.730081E+00
  7.509091E+00  1.889222E+00  2.024223E+00  1.754222E+00
  7.627273E+00  1.918549E+00  2.059862E+00  1.777236E+00
  7.745454E+00  1.946816E+00  2.094583E+00  1.799048E+00
  7.863636E+00  1.973984E+00  2.128346E+00  1.819621E+00
  7.981818E+00  2.000015E+00  2.161024E+00  1.839006E+00
  8.100000E+00  2.024873E+00  2.192840E+00  1.856905E+00
  8.218182E+00  2.048521E+00  2.223429E+00  1.873614E+00
  8.336364E+00  2.070928E+00  2.252914E+00  1.888941E+00
  8.454545E+00  2.092058E+00  2.281247E+00  1.902869E+00
  8.572727E+00  2.111881E+00  2.308373E+00  1.915388E+00
  8.690909E+00  2.130372E+00  2.334295E+00  1.926449E+00
  8.809091E+00  2.147489E+00  2.359018E+00  1.935961E+00
  8.927273E+00  2.163217E+00  2.382417E+00  1.944016E+00
  9.045454E+00  2.177531E+00  2.405588E+00  1.949475E+00
  9.163636E+00  2.190388E+00  2.425191E+00  1.955585E+00
  9.281818E+00  2.201855E+00  2.444720E+00  1.958991E+00
  9.400000E+00  2.211612E+00  2.462649E+00  1.960575E+00
  9.518182E+00  2.220030E+00  2.479349E+00  1.960712E+00
  9.636364E+00  2.227073E+00  2.494852E+00  1.959294E+00
  9.754545E+00  2.232439E+00  2.508870E+00  1.956008E+00
  9.872727E+00  2.236095E+00  2.521389E+00  1.950800E+00
  9.990909E+00  2.238251E+00  2.532607E+00  1.943895E+00
  1.010909E+01  2.238882E+00  2.542506E+00  1.935257E+00
  1.022727E+01  2.237883E+00  2.551066E+00  1.924701E+00
  1.034545E+01  2.235268E+00  2.558332E+00  1.912204E+00
  1.046364E+01  2.231127E+00  2.564122E+00  1.898132E+00
  1.058182E+01  2.225495E+00  2.568871E+00  1.882120E+00
  1.070000E+01  2.218158E+00  2.572650E+00  1.863666E+00
  1.081818E+01  2.208736E+00  2.574505E+00  1.842966E+00
  1.093636E+01  2.197773E+00  2.575138E+00  1.820408E+00
  1.105455E+01  2.185412E+00  2.574839E+00  1.795985E+00
  1.117273E+01  2.171345E+00  2.573267E+00  1.769423E+00
  1.129091E+01  2.155611E+00  2.570495E+00  1.740727E+00
  1.140909E+01  2.138182E+00  2.566520E+00  1.709845E+00
  1.152727E+01  2.119155E+00  2.561445E+00  1.676865E+00
  1.164545E+01  2.098566E+00  2.555328E+00  1.641804E+00
  1.176364E+01  2.075882E+00  2.547734E+00  1.604030E+00
  1.188182E+01  2.051842E+00  2.539293E+00  1.564390E+00
  1.200000E+01  2.026699E+00  2.530258E+00  1.523140E+00


==> data/ReM1All.dat <==
  0.000000E+00 -8.230422E-07 -7.388665E-07 -9.072179E-07
  1.187500E-01  2.732056E-04  4.164985E-04  1.299127E-04
  2.375000E-01  5.504948E-04  8.383711E-04  2.626185E-04
  3.562500E-01  8.311164E-04  1.264826E-03  3.974065E-04
  4.750000E-01  1.115142E-03  1.695952E-03  5.343320E-04
  5.937500E-01  1.402644E-03  2.131837E-03  6.734507E-04
  7.125000E-01  1.693694E-03  2.572569E-03  8.148181E-04
  8.312500E-01  1.988363E-03  3.018236E-03  9.584896E-04
  9.500000E-01  2.286724E-03  3.468926E-03  1.104521E-03
  1.068750E+00  2.588859E-03  3.924741E-03  1.252978E-03
  1.187500E+00  2.894931E-03  4.385861E-03  1.404000E-03
  1.306250E+00  3.205060E-03  4.852431E-03  1.557690E-03
  1.425000E+00  3.519368E-03  5.324587E-03  1.714150E-03
  1.543750E+00  3.837981E-03  5.802474E-03  1.873488E-03
  1.662500E+00  4.161032E-03  6.286246E-03  2.035819E-03
  1.781250E+00  4.488666E-03  6.776065E-03  2.201268E-03
  1.900000E+00  4.821036E-03  7.272101E-03  2.369970E-03
  2.018750E+00  5.158305E-03  7.774538E-03  2.542073E-03
  2.137500E+00  5.500652E-03  8.283570E-03  2.717734E-03
  2.256250E+00  5.848267E-03  8.799405E-03  2.897129E-03
  2.375000E+00  6.201358E-03  9.322267E-03  3.080450E-03
  2.493750E+00  6.560154E-03  9.852398E-03  3.267909E-03
  2.612500E+00  6.924902E-03  1.039006E-02  3.459744E-03
  2.731250E+00  7.295882E-03  1.093554E-02  3.656221E-03
  2.850000E+00  7.673401E-03  1.148916E-02  3.857643E-03
  2.968750E+00  8.057811E-03  1.205127E-02  4.064357E-03
  3.087500E+00  8.449512E-03  1.262226E-02  4.276769E-03
  3.206250E+00  8.848971E-03  1.320259E-02  4.495357E-03
  3.325000E+00  9.256742E-03  1.379278E-02  4.720704E-03
  3.443750E+00  9.673504E-03  1.439347E-02  4.953536E-03
  3.562500E+00  1.010012E-02  1.500544E-02  5.194796E-03
  3.681250E+00  1.053775E-02  1.562971E-02  5.445790E-03
  3.800000E+00  1.098812E-02  1.626774E-02  5.708505E-03
  3.800000E+00  1.098812E-02  1.626774E-02  5.708505E-03
  3.821053E+00  1.106949E-02  1.638245E-02  5.756534E-03
  3.842105E+00  1.115137E-02  1.649768E-02  5.805065E-03
  3.863158E+00  1.123379E-02  1.661345E-02  5.854133E-03
  3.884210E+00  1.131679E-02  1.672980E-02  5.903782E-03
  3.905263E+00  1.140041E-02  1.684676E-02  5.954063E-03
  3.926316E+00  1.148471E-02  1.696437E-02  6.005047E-03
  3.947368E+00  1.156976E-02  1.708268E-02  6.056832E-03
  3.968421E+00  1.165569E-02  1.720180E-02  6.109575E-03
  3.989474E+00  1.174270E-02  1.732188E-02  6.163521E-03
  4.010526E+00  1.183127E-02  1.744291E-02  6.219633E-03
  4.031579E+00  1.191739E-02  1.756089E-02  6.273886E-03
  4.052631E+00  1.200237E-02  1.767782E-02  6.326919E-03
  4.073684E+00  1.208651E-02  1.779381E-02  6.379218E-03
  4.094737E+00  1.217001E-02  1.790897E-02  6.431052E-03
  4.115789E+00  1.225284E-02  1.802359E-02  6.482098E-03
  4.136842E+00  1.233528E-02  1.813775E-02  6.532814E-03
  4.157895E+00  1.241722E-02  1.825149E-02  6.582954E-03
  4.178947E+00  1.249882E-02  1.836487E-02  6.632772E-03
  4.200000E+00  1.258013E-02  1.847799E-02  6.682276E-03
  4.200000E+00  1.258013E-02  1.847799E-02  6.682276E-03
  4.318182E+00  1.303247E-02  1.910941E-02  6.955537E-03
  4.436363E+00  1.348075E-02  1.973873E-02  7.222769E-03
  4.554545E+00  1.392800E-02  2.036851E-02  7.487494E-03
  4.672727E+00  1.437618E-02  2.100104E-02  7.751320E-03
  4.790909E+00  1.482672E-02  2.163782E-02  8.015630E-03
  4.909091E+00  1.528068E-02  2.227993E-02  8.281426E-03
  5.027273E+00  1.573900E-02  2.292824E-02  8.549758E-03
  5.145454E+00  1.620242E-02  2.358353E-02  8.821309E-03
  5.263636E+00  1.667152E-02  2.424641E-02  9.096623E-03
  5.381818E+00  1.714686E-02  2.491731E-02  9.376413E-03
  5.500000E+00  1.762890E-02  2.559670E-02  9.661092E-03
  5.618182E+00  1.811807E-02  2.628501E-02  9.951130E-03
  5.736363E+00  1.861471E-02  2.698249E-02  1.024693E-02
  5.854545E+00  1.911914E-02  2.768949E-02  1.054879E-02
  5.972727E+00  1.963169E-02  2.840647E-02  1.085691E-02
  6.090909E+00  2.015265E-02  2.913360E-02  1.117170E-02
  6.209091E+00  2.068232E-02  2.987112E-02  1.149352E-02
  6.327273E+00  2.122090E-02  3.061921E-02  1.182259E-02
  6.445454E+00  2.176860E-02  3.137826E-02  1.215895E-02
  6.563636E+00  2.232570E-02  3.214832E-02  1.250308E-02
  6.681818E+00  2.289241E-02  3.292962E-02  1.285520E-02
  6.800000E+00  2.346896E-02  3.372251E-02  1.321540E-02
  6.918182E+00  2.405555E-02  3.452714E-02  1.358397E-02
  7.036364E+00  2.465236E-02  3.534366E-02  1.396106E-02
  7.154545E+00  2.525970E-02  3.617235E-02  1.434706E-02
  7.272727E+00  2.587768E-02  3.701367E-02  1.474168E-02
  7.390909E+00  2.650656E-02  3.786748E-02  1.514564E-02
  7.509091E+00  2.714671E-02  3.873427E-02  1.555915E-02
  7.627273E+00  2.779743E-02  3.961479E-02  1.598007E-02
  7.745454E+00  2.846299E-02  4.050031E-02  1.642568E-02
  7.863636E+00  2.913497E-02  4.141229E-02  1.685765E-02
  7.981818E+00  2.982131E-02  4.233627E-02  1.730635E-02
  8.100000E+00  3.051985E-02  4.326866E-02  1.777105E-02
  8.218182E+00  3.123080E-02  4.421661E-02  1.824499E-02
  8.336364E+00  3.195435E-02  4.517941E-02  1.872930E-02
  8.454545E+00  3.269076E-02  4.615751E-02  1.922402E-02
  8.572727E+00  3.344025E-02  4.715011E-02  1.973039E-02
  8.690909E+00  3.420312E-02  4.815816E-02  2.024807E-02
  8.809091E+00  3.497963E-02  4.918391E-02  2.077536E-02
  8.927273E+00  3.577021E-02  5.021920E-02  2.132122E-02
  9.045454E+00  3.657507E-02  5.127526E-02  2.187489E-02
  9.163636E+00  3.739768E-02  5.234613E-02  2.244923E-02
  9.281818E+00  3.824656E-02  5.342865E-02  2.306447E-02
  9.400000E+00  3.906176E-02  5.454686E-02  2.357666E-02
  9.518182E+00  3.991824E-02  5.566351E-02  2.417296E-02
  9.636364E+00  4.081105E-02  5.679997E-02  2.482212E-02
  9.754545E+00  4.170015E-02  5.796778E-02  2.543253E-02
  9.872727E+00  4.261100E-02  5.914004E-02  2.608196E-02
  9.990909E+00  4.353815E-02  6.033384E-02  2.674245E-02
  1.010909E+01  4.448045E-02  6.154958E-02  2.741132E-02
  1.022727E+01  4.544022E-02  6.278212E-02  2.809832E-02
  1.034545E+01  4.641708E-02  6.403555E-02  2.879862E-02
  1.046364E+01  4.741146E-02  6.530932E-02  2.951359E-02
  1.058182E+01  4.842377E-02  6.660667E-02  3.024087E-02
  1.070000E+01  4.945435E-02  6.792630E-02  3.098241E-02
  1.081818E+01  5.050359E-02  6.925747E-02  3.174971E-02
  1.093636E+01  5.157185E-02  7.061202E-02  3.253167E-02
  1.105455E+01  5.265951E-02  7.199395E-02  3.332507E-02
  1.117273E+01  5.376693E-02  7.339731E-02  3.413656E-02
  1.129091E+01  5.489441E-02  7.482377E-02  3.496506E-02
  1.140909E+01  5.604246E-02  7.627423E-02  3.581070E-02
  1.152727E+01  5.721184E-02  7.774913E-02  3.667454E-02
  1.164545E+01  5.840315E-02  7.924925E-02  3.755704E-02
  1.176364E+01  5.961613E-02  8.077473E-02  3.845752E-02
  1.188182E+01  6.085151E-02  8.232309E-02  3.937993E-02
  1.200000E+01  6.210984E-02  8.389748E-02  4.032220E-02


==> data/ReM2All.dat <==
  0.000000E+00  2.184100E-05  2.312201E-05  2.056000E-05
  1.187500E-01  1.497547E-05  1.713396E-05  1.281698E-05
  2.375000E-01 -5.712450E-06  1.356572E-06 -1.278147E-05
  3.562500E-01 -4.110088E-05 -2.555966E-05 -5.664210E-05
  4.750000E-01 -9.206793E-05 -6.460719E-05 -1.195287E-04
  5.937500E-01 -1.594917E-04 -1.166788E-04 -2.023046E-04
  7.125000E-01 -2.442504E-04 -1.826519E-04 -3.058489E-04
  8.312500E-01 -3.472220E-04 -2.633996E-04 -4.310445E-04
  9.500000E-01 -4.692848E-04 -3.597928E-04 -5.787767E-04
  1.068750E+00 -6.116472E-04 -4.730353E-04 -7.502591E-04
  1.187500E+00 -7.776740E-04 -6.065003E-04 -9.488476E-04
  1.306250E+00 -9.697877E-04 -7.626093E-04 -1.176966E-03
  1.425000E+00 -1.190369E-03 -9.437386E-04 -1.436999E-03
  1.543750E+00 -1.442090E-03 -1.152555E-03 -1.731625E-03
  1.662500E+00 -1.727965E-03 -1.392066E-03 -2.063865E-03
  1.781250E+00 -2.051412E-03 -1.665678E-03 -2.437145E-03
  1.900000E+00 -2.416325E-03 -1.977276E-03 -2.855374E-03
  2.018750E+00 -2.827177E-03 -2.331177E-03 -3.323178E-03
  2.137500E+00 -3.289138E-03 -2.732791E-03 -3.845485E-03
  2.256250E+00 -3.808230E-03 -3.187965E-03 -4.428496E-03
  2.375000E+00 -4.391538E-03 -3.703745E-03 -5.079331E-03
  2.493750E+00 -5.047480E-03 -4.288484E-03 -5.806476E-03
  2.612500E+00 -5.786181E-03 -4.952208E-03 -6.620153E-03
  2.731250E+00 -6.619990E-03 -5.707125E-03 -7.532856E-03
  2.850000E+00 -7.564221E-03 -6.568345E-03 -8.560098E-03
  2.968750E+00 -8.638240E-03 -7.554942E-03 -9.721538E-03
  3.087500E+00 -9.867133E-03 -8.691568E-03 -1.104270E-02
  3.206250E+00 -1.128438E-02 -1.001104E-02 -1.255772E-02
  3.325000E+00 -1.293639E-02 -1.155872E-02 -1.431407E-02
  3.443750E+00 -1.489085E-02 -1.340057E-02 -1.638114E-02
  3.562500E+00 -1.725357E-02 -1.563939E-02 -1.886775E-02
  3.681250E+00 -2.020807E-02 -1.845288E-02 -2.196326E-02
  3.800000E+00 -2.413298E-02 -2.220626E-02 -2.605971E-02
  3.800000E+00 -2.413298E-02 -2.220626E-02 -2.605971E-02
  3.821053E+00 -2.498822E-02 -2.302570E-02 -2.695074E-02
  3.842105E+00 -2.591237E-02 -2.391161E-02 -2.791314E-02
  3.863158E+00 -2.691957E-02 -2.487754E-02 -2.896161E-02
  3.884210E+00 -2.802958E-02 -2.594248E-02 -3.011669E-02
  3.905263E+00 -2.927163E-02 -2.713450E-02 -3.140875E-02
  3.926316E+00 -3.069231E-02 -2.849829E-02 -3.288632E-02
  3.947368E+00 -3.237497E-02 -3.011377E-02 -3.463618E-02
  3.968421E+00 -3.450105E-02 -3.215472E-02 -3.684738E-02
  3.989474E+00 -3.769224E-02 -3.521653E-02 -4.016794E-02
  4.010526E+00 -4.128937E-02 -3.815536E-02 -4.442337E-02
  4.031579E+00 -4.051132E-02 -3.690128E-02 -4.412135E-02
  4.052631E+00 -3.990206E-02 -3.592420E-02 -4.387993E-02
  4.073684E+00 -3.936053E-02 -3.506712E-02 -4.365394E-02
  4.094737E+00 -3.890243E-02 -3.432734E-02 -4.347752E-02
  4.115789E+00 -3.838035E-02 -3.355489E-02 -4.320581E-02
  4.136842E+00 -3.792116E-02 -3.286292E-02 -4.297941E-02
  4.157895E+00 -3.746546E-02 -3.219091E-02 -4.274001E-02
  4.178947E+00 -3.702134E-02 -3.154350E-02 -4.249917E-02
  4.200000E+00 -3.658279E-02 -3.091283E-02 -4.225276E-02
  4.200000E+00 -3.658279E-02 -3.091283E-02 -4.225276E-02
  4.318182E+00 -3.416736E-02 -2.756977E-02 -4.076495E-02
  4.436363E+00 -3.175431E-02 -2.440283E-02 -3.910578E-02
  4.554545E+00 -2.930177E-02 -2.131154E-02 -3.729200E-02
  4.672727E+00 -2.679556E-02 -1.825456E-02 -3.533656E-02
  4.790909E+00 -2.423212E-02 -1.521132E-02 -3.325292E-02
  4.909091E+00 -2.161221E-02 -1.216990E-02 -3.105453E-02
  5.027273E+00 -1.893819E-02 -9.125945E-03 -2.875044E-02
  5.145454E+00 -1.621359E-02 -6.076526E-03 -2.635066E-02
  5.263636E+00 -1.344221E-02 -3.020597E-03 -2.386383E-02
  5.381818E+00 -1.062790E-02  4.215931E-05 -2.129795E-02
  5.500000E+00 -7.774457E-03  3.111743E-03 -1.866066E-02
  5.618182E+00 -4.885537E-03  6.187765E-03 -1.595884E-02
  5.736363E+00 -1.964373E-03  9.268101E-03 -1.319685E-02
  5.854545E+00  9.856937E-04  1.235251E-02 -1.038112E-02
  5.972727E+00  3.961653E-03  1.543986E-02 -7.516553E-03
  6.090909E+00  6.960688E-03  1.852913E-02 -4.607758E-03
  6.209091E+00  9.980297E-03  2.162009E-02 -1.659492E-03
  6.327273E+00  1.301793E-02  2.471276E-02  1.323090E-03
  6.445454E+00  1.607122E-02  2.780654E-02  4.335910E-03
  6.563636E+00  1.913821E-02  3.090109E-02  7.375322E-03
  6.681818E+00  2.221688E-02  3.399648E-02  1.043728E-02
  6.800000E+00  2.530538E-02  3.709222E-02  1.351854E-02
  6.918182E+00  2.840206E-02  4.018868E-02  1.661544E-02
  7.036364E+00  3.150523E-02  4.328609E-02  1.972438E-02
  7.154545E+00  3.461358E-02  4.638411E-02  2.284304E-02
  7.272727E+00  3.772556E-02  4.948352E-02  2.596759E-02
  7.390909E+00  4.083996E-02  5.258405E-02  2.909586E-02
  7.509091E+00  4.395552E-02  5.568544E-02  3.222560E-02
  7.627273E+00  4.707113E-02  5.877789E-02  3.536437E-02
  7.745454E+00  5.018565E-02  6.190611E-02  3.846520E-02
  7.863636E+00  5.329814E-02  6.501439E-02  4.158188E-02
  7.981818E+00  5.640765E-02  6.813119E-02  4.468410E-02
  8.100000E+00  5.951341E-02  7.125296E-02  4.777385E-02
  8.218182E+00  6.261446E-02  7.438034E-02  5.084858E-02
  8.336364E+00  6.570993E-02  7.751354E-02  5.390633E-02
  8.454545E+00  6.879933E-02  8.065320E-02  5.694545E-02
  8.572727E+00  7.188160E-02  8.379947E-02  5.996374E-02
  8.690909E+00  7.495629E-02  8.694861E-02  6.296398E-02
  8.809091E+00  7.802199E-02  9.015835E-02  6.588564E-02
  8.927273E+00  8.107553E-02  9.328575E-02  6.886531E-02
  9.045454E+00  8.412632E-02  9.646085E-02  7.179180E-02
  9.163636E+00  8.716304E-02  9.947183E-02  7.485424E-02
  9.281818E+00  9.015837E-02  1.028394E-01  7.747734E-02
  9.400000E+00  9.327009E-02  1.060728E-01  8.046740E-02
  9.518182E+00  9.628824E-02  1.093062E-01  8.327025E-02
  9.636364E+00  9.916680E-02  1.124083E-01  8.592527E-02
  9.754545E+00  1.021018E-01  1.155824E-01  8.862130E-02
  9.872727E+00  1.051657E-01  1.189024E-01  9.142899E-02
  9.990909E+00  1.081502E-01  1.221624E-01  9.413797E-02
  1.010909E+01  1.110944E-01  1.253901E-01  9.679863E-02
  1.022727E+01  1.140563E-01  1.286504E-01  9.946215E-02
  1.034545E+01  1.169479E-01  1.318739E-01  1.020220E-01
  1.046364E+01  1.198361E-01  1.351043E-01  1.045679E-01
  1.058182E+01  1.227330E-01  1.383528E-01  1.071132E-01
  1.070000E+01  1.256071E-01  1.415964E-01  1.096179E-01
  1.081818E+01  1.284632E-01  1.448347E-01  1.120917E-01
  1.093636E+01  1.313096E-01  1.480749E-01  1.145443E-01
  1.105455E+01  1.341398E-01  1.513107E-01  1.169689E-01
  1.117273E+01  1.369431E-01  1.545307E-01  1.193554E-01
  1.129091E+01  1.397317E-01  1.577459E-01  1.217175E-01
  1.140909E+01  1.425486E-01  1.609990E-01  1.240982E-01
  1.152727E+01  1.453559E-01  1.642532E-01  1.264586E-01
  1.164545E+01  1.480763E-01  1.674313E-01  1.287213E-01
  1.176364E+01  1.507957E-01  1.706163E-01  1.309750E-01
  1.188182E+01  1.534928E-01  1.737873E-01  1.331983E-01
  1.200000E+01  1.561664E-01  1.769429E-01  1.353899E-01


==> data/ReMAll.dat <==
  0.000000E+00 -2.455744E-01 -2.431146E-01 -2.480341E-01
  1.187500E-01 -2.257253E-01 -2.237525E-01 -2.276980E-01
  2.375000E-01 -2.055736E-01 -2.038341E-01 -2.073131E-01
  3.562500E-01 -1.851086E-01 -1.833303E-01 -1.868869E-01
  4.750000E-01 -1.643182E-01 -1.623068E-01 -1.663297E-01
  5.937500E-01 -1.431974E-01 -1.408612E-01 -1.455335E-01
  7.125000E-01 -1.217216E-01 -1.190365E-01 -1.244067E-01
  8.312500E-01 -9.989244E-02 -9.686299E-02 -1.029219E-01
  9.500000E-01 -7.769325E-02 -7.433538E-02 -8.105112E-02
  1.068750E+00 -5.511249E-02 -5.144462E-02 -5.878037E-02
  1.187500E+00 -3.212245E-02 -2.815984E-02 -3.608506E-02
  1.306250E+00 -8.703232E-03 -4.454536E-03 -1.295193E-02
  1.425000E+00  1.518491E-02  1.972032E-02  1.064950E-02
  1.543750E+00  3.953320E-02  4.436596E-02  3.470044E-02
  1.662500E+00  6.436822E-02  6.952311E-02  5.921333E-02
  1.781250E+00  8.975131E-02  9.527062E-02  8.423200E-02
  1.900000E+00  1.156955E-01  1.216358E-01  1.097551E-01
  2.018750E+00  1.422369E-01  1.486686E-01  1.358052E-01
  2.137500E+00  1.694054E-01  1.764112E-01  1.623995E-01
  2.256250E+00  1.972587E-01  2.049312E-01  1.895861E-01
  2.375000E+00  2.258444E-01  2.342786E-01  2.174102E-01
  2.493750E+00  2.552110E-01  2.645221E-01  2.458999E-01
  2.612500E+00  2.854336E-01  2.957256E-01  2.751416E-01
  2.731250E+00  3.166151E-01  3.280019E-01  3.052282E-01
  2.850000E+00  3.487925E-01  3.613896E-01  3.361955E-01
  2.968750E+00  3.821475E-01  3.960706E-01  3.682244E-01
  3.087500E+00  4.167897E-01  4.321875E-01  4.013918E-01
  3.206250E+00  4.529299E-01  4.698805E-01  4.359793E-01
  3.325000E+00  4.908254E-01  5.094863E-01  4.721645E-01
  3.443750E+00  5.308521E-01  5.513555E-01  5.103488E-01
  3.562500E+00  5.735667E-01  5.960670E-01  5.510664E-01
  3.681250E+00  6.198910E-01  6.445543E-01  5.952276E-01
  3.800000E+00  6.717136E-01  6.987521E-01  6.446752E-01
  3.800000E+00  6.717136E-01  6.987521E-01  6.446752E-01
  3.821053E+00  6.817745E-01  7.092591E-01  6.542900E-01
  3.842105E+00  6.921881E-01  7.201299E-01  6.642462E-01
  3.863158E+00  7.030251E-01  7.314365E-01  6.746138E-01
  3.884210E+00  7.143846E-01  7.432789E-01  6.854903E-01
  3.905263E+00  7.264097E-01  7.558024E-01  6.970170E-01
  3.926316E+00  7.393219E-01  7.692320E-01  7.094118E-01
  3.947368E+00  7.535086E-01  7.839616E-01  7.230557E-01
  3.968421E+00  7.698160E-01  8.008516E-01  7.387805E-01
  3.989474E+00  7.911480E-01  8.228533E-01  7.594426E-01
  4.010526E+00  8.166894E-01  8.473830E-01  7.859958E-01
  4.031579E+00  8.214768E-01  8.513665E-01  7.915870E-01
  4.052631E+00  8.267156E-01  8.562136E-01  7.972176E-01
  4.073684E+00  8.321828E-01  8.614564E-01  8.029093E-01
  4.094737E+00  8.379305E-01  8.670756E-01  8.087853E-01
  4.115789E+00  8.435573E-01  8.726434E-01  8.144712E-01
  4.136842E+00  8.494045E-01  8.784775E-01  8.203315E-01
  4.157895E+00  8.553079E-01  8.844061E-01  8.262097E-01
  4.178947E+00  8.612867E-01  8.904404E-01  8.321330E-01
  4.200000E+00  8.673230E-01  8.965568E-01  8.380891E-01
  4.200000E+00  8.673230E-01  8.965568E-01  8.380891E-01
  4.318182E+00  9.020572E-01  9.320767E-01  8.720376E-01
  4.436363E+00  9.379328E-01  9.691266E-01  9.067390E-01
  4.554545E+00  9.746677E-01  1.007327E+00  9.420082E-01
  4.672727E+00  1.012108E+00  1.046481E+00  9.777344E-01
  4.790909E+00  1.050104E+00  1.086425E+00  1.013782E+00
  4.909091E+00  1.088531E+00  1.126971E+00  1.050090E+00
  5.027273E+00  1.127589E+00  1.168319E+00  1.086859E+00
  5.145454E+00  1.166774E+00  1.209711E+00  1.123837E+00
  5.263636E+00  1.206296E+00  1.252026E+00  1.160567E+00
  5.381818E+00  1.246088E+00  1.294469E+00  1.197707E+00
  5.500000E+00  1.286034E+00  1.337222E+00  1.234847E+00
  5.618182E+00  1.326105E+00  1.380189E+00  1.272020E+00
  5.736363E+00  1.366257E+00  1.423363E+00  1.309151E+00
  5.854545E+00  1.406451E+00  1.466718E+00  1.346184E+00
  5.972727E+00  1.446638E+00  1.510211E+00  1.383065E+00
  6.090909E+00  1.486784E+00  1.553797E+00  1.419771E+00
  6.209091E+00  1.526852E+00  1.597434E+00  1.456270E+00
  6.327273E+00  1.566811E+00  1.641082E+00  1.492540E+00
  6.445454E+00  1.606631E+00  1.684705E+00  1.528557E+00
  6.563636E+00  1.646282E+00  1.728274E+00  1.564291E+00
  6.681818E+00  1.685742E+00  1.771764E+00  1.599721E+00
  6.800000E+00  1.724991E+00  1.815128E+00  1.634854E+00
  6.918182E+00  1.764012E+00  1.858328E+00  1.669696E+00
  7.036364E+00  1.802793E+00  1.901340E+00  1.704246E+00
  7.154545E+00  1.841328E+00  1.944196E+00  1.738460E+00
  7.272727E+00  1.879612E+00  1.986834E+00  1.772390E+00
  7.390909E+00  1.917644E+00  2.029314E+00  1.805974E+00
  7.509091E+00  1.955404E+00  2.071634E+00  1.839173E+00
  7.627273E+00  1.992784E+00  2.113810E+00  1.871757E+00
  7.745454E+00  2.034031E+00  2.161321E+00  1.906741E+00
  7.863636E+00  2.089455E+00  2.221718E+00  1.957193E+00
  7.981818E+00  2.135982E+00  2.272580E+00  1.999384E+00
  8.100000E+00  2.179784E+00  2.320671E+00  2.038898E+00
  8.218182E+00  2.221836E+00  2.366797E+00  2.076875E+00
  8.336364E+00  2.262521E+00  2.411440E+00  2.113601E+00
  8.454545E+00  2.302030E+00  2.454836E+00  2.149224E+00
  8.572727E+00  2.340475E+00  2.497085E+00  2.183866E+00
  8.690909E+00  2.377931E+00  2.538263E+00  2.217598E+00
  8.809091E+00  2.414427E+00  2.578443E+00  2.250411E+00
  8.927273E+00  2.450006E+00  2.617628E+00  2.282384E+00
  9.045454E+00  2.484698E+00  2.657086E+00  2.312310E+00
  9.163636E+00  2.518521E+00  2.693388E+00  2.343654E+00
  9.281818E+00  2.551643E+00  2.729936E+00  2.373350E+00
  9.400000E+00  2.583322E+00  2.765397E+00  2.401247E+00
  9.518182E+00  2.614513E+00  2.800272E+00  2.428754E+00
  9.636364E+00  2.645168E+00  2.834659E+00  2.455677E+00
  9.754545E+00  2.674705E+00  2.868110E+00  2.481299E+00
  9.872727E+00  2.703374E+00  2.900834E+00  2.505915E+00
  9.990909E+00  2.731292E+00  2.932978E+00  2.529606E+00
  1.010909E+01  2.758457E+00  2.964508E+00  2.552406E+00
  1.022727E+01  2.784832E+00  2.995368E+00  2.574296E+00
  1.034545E+01  2.810423E+00  3.025575E+00  2.595271E+00
  1.046364E+01  2.835367E+00  3.055033E+00  2.615700E+00
  1.058182E+01  2.859731E+00  3.084173E+00  2.635288E+00
  1.070000E+01  2.883314E+00  3.113038E+00  2.653589E+00
  1.081818E+01  2.905763E+00  3.140733E+00  2.670794E+00
  1.093636E+01  2.927655E+00  3.167964E+00  2.687345E+00
  1.105455E+01  2.949154E+00  3.195035E+00  2.703272E+00
  1.117273E+01  2.969977E+00  3.221629E+00  2.718326E+00
  1.129091E+01  2.990196E+00  3.247846E+00  2.732546E+00
  1.140909E+01  3.009826E+00  3.273721E+00  2.745930E+00
  1.152727E+01  3.028985E+00  3.299368E+00  2.758602E+00
  1.164545E+01  3.047718E+00  3.324840E+00  2.770596E+00
  1.176364E+01  3.065539E+00  3.349743E+00  2.781335E+00
  1.188182E+01  3.083217E+00  3.374741E+00  2.791693E+00
  1.200000E+01  3.101037E+00  3.400046E+00  2.802029E+00


==> data/chi2Dens1.dat <==
0.138562   1.0
0.2   0.8071711293576808
0.30000000000000004   0.6269100992275206
0.4   0.5164415474672781
0.5   0.43939128946772227
0.6000000000000001   0.38154528938409293
0.7000000000000001   0.3360144677267703
0.8   0.2989835399182049
0.9   0.26813672105208297
1.   0.24197072451914334
1.1   0.21945817241334364
1.2000000000000002   0.19986776390173322
1.3   0.1826614817951091
1.4000000000000001   0.16743255734508344
1.5   0.15386632280545523
1.6   0.14171456530622387
1.7000000000000002   0.1307781819238881
1.8   0.12089512247320486
1.9000000000000001   0.1119318050861699
2.   0.10377687435514865
2.1   0.0963365773135795
2.2   0.0895312803731429
2.3000000000000003   0.08329280611757549
2.4000000000000004   0.07756236924025953
2.5   0.07228895706727251
2.6   0.06742804459323155
2.7   0.06294056442554449
2.8000000000000003   0.058792073252544465
2.9000000000000004   0.054952071457960536
3.   0.05139344326792309
3.1   0.048091992638041196
3.2   0.04502605584019207
3.3000000000000003   0.04217617598652613
3.4000000000000004   0.03952482794294565
3.5   0.03705618452374813
3.6   0.03475591672713835
3.7   0.032611022214010056
3.8000000000000003   0.030609677355586534
3.9000000000000004   0.02874110905657778
4.   0.026995483256594028
4.1000000000000005   0.025363807566206455
4.2   0.023837845937226997
4.3   0.022410043623681705
4.4   0.02107346097903017
4.5   0.019821714870604898
4.6000000000000005   0.018648926684969182
4.7   0.017549676056447847
4.800000000000001   0.01651895958214552
4.9   0.015552153895594393
5.   0.014644982561926485
5.1000000000000005   0.013793486333463374
5.2   0.012993996368507997
5.300000000000001   0.01224311007004337
5.4   0.011537669246713837
5.5   0.010874740337283138
5.6000000000000005   0.010251596472870746
5.7   0.009665701179594182
5.800000000000001   0.009114693548557632
5.9   0.008596374721056831
6.   0.008108695554940244
6.1000000000000005   0.00764974535371112
6.2   0.007217741553536299
6.300000000000001   0.006811020275148058
6.4   0.006428027657939708
6.5   0.006067311902576735
6.6000000000000005   0.005727515956354744
6.7   0.005407370782485125
6.800000000000001   0.005105689160609535
6.9   0.0048213599712453635
7.   0.004553342921640173
7.1000000000000005   0.004300663674745037
7.2   0.004062409346773288
7.300000000000001   0.0038377243421523393
7.4   0.0036258064976532407
7.5   0.003425903510139482
7.6000000000000005   0.003237309624752144
7.7   0.003059362562475525
7.800000000000001   0.002891440667935383
7.9   0.002732960259995687
8.   0.0025833731692615058
8.1   0.002442164447984741
8.200000000000001   0.0023088502391223607
8.3   0.002182975792428917
8.4   0.0020641136164889664
8.5   0.0019518617565225447
8.6   0.0018458421886377119
8.700000000000001   0.001745699321967804
8.8   0.001651098600824991
8.9   0.0015617251996332693
9.   0.0014772828039793355
9.1   0.0013974924716443787
9.200000000000001   0.0013220915679587318
9.3   0.0012508327702589377
9.4   0.0011834831366269768
9.5   0.0011198232344578794
9.600000000000001   0.0010596463247376361
9.700000000000001   0.0010027575982212824
9.8   0.0009489734599836482
9.9   0.0008981208590749392
10.   0.0008500366602520341


==> data/chi2Dens2.dat <==
0.   0.5
0.1   0.475614712250357
0.2   0.45241870901797976
0.30000000000000004   0.4303539882125289
0.4   0.4093653765389909
0.5   0.38940039153570244
0.6000000000000001   0.37040911034085894
0.7000000000000001   0.3523440448593567
0.8   0.33516002301781966
0.9   0.31881407581088667
1.   0.3032653298563167
1.1   0.2884749051902433
1.2000000000000002   0.2744058180470132
1.3   0.261022888380508
1.4000000000000001   0.24829265189570474
1.5   0.23618327637050734
1.6   0.22466448205861078
1.7000000000000002   0.21370746597436333
1.8   0.20328482987029955
1.9000000000000001   0.1933705117272506
2.   0.18393972058572117
2.1   0.17496887455557766
2.2   0.16643554184903978
2.3000000000000003   0.15831838468952658
2.4000000000000004   0.150597105956101
2.5   0.14325239843009505
2.6   0.1362658965170063
2.7   0.12962013032294575
2.8000000000000003   0.12329848197080322
2.9000000000000004   0.11728514404689881
3.   0.11156508007421491
3.1   0.10612398691337152
3.2   0.10094825899732769
3.3000000000000003   0.09602495431037704
3.4000000000000004   0.0913417620263673
3.5   0.08688697172522257
3.6   0.08264944411079327
3.7   0.0786185831568138
3.8000000000000003   0.07478430961131752
3.9000000000000004   0.07113703579325677
4.   0.06766764161830635
4.1000000000000005   0.06436745179390209
4.2   0.06122821412649095
4.3   0.05824207888674848
4.4   0.055401579181166935
4.5   0.052699612280932166
4.6000000000000005   0.05012942186140185
4.7   0.04768458110777481
4.800000000000001   0.045358976644706235
4.9   0.04314679324968525
5.   0.0410424993119494
5.1000000000000005   0.039040833000576564
5.2   0.03713678910716694
5.300000000000001   0.035325606530214784
5.4   0.03360275636987488
5.5   0.031963930603353785
5.6000000000000005   0.030405031312608976
5.7   0.028922160437419228
5.800000000000001   0.027511610028203605
5.9   0.02616985297421619
6.   0.024893534183931972
6.1000000000000005   0.023679462195570454
6.2   0.0225246011967789
6.300000000000001   0.021426063433520083
6.4   0.020381101989183106
6.5   0.019387103915861004
6.6000000000000005   0.018441583700619997
6.7   0.017542177050422512
6.800000000000001   0.016686634980163033
6.9   0.01587281818903397
7.   0.01509869171115925
7.1000000000000005   0.014362319827119711
7.2   0.01366186122364628
7.300000000000001   0.012995564389377667
7.4   0.012361763235169694
7.5   0.011758872928004553
7.6000000000000005   0.011185385928082795
7.7   0.010639868219188584
7.800000000000001   0.01012095572290219
7.9   0.00962735088769346
8.   0.00915781944436709
8.1   0.008711187319746757
8.200000000000001   0.008286337700880619
8.3   0.007882208242427243
8.4   0.007497788410238852
8.5   0.007132116954499628
8.6   0.006784279506100467
8.700000000000001   0.006453406290239931
8.8   0.006138669951534218
8.9   0.005839283485197721
9.   0.005554498269121153
9.1   0.005283602191926327
9.200000000000001   0.005025917872316788
9.3   0.004780800965271752
9.4   0.004547638550847908
9.5   0.004325847601560317
9.600000000000001   0.004114873524510012
9.700000000000001   0.003914188774612883
9.8   0.003723291535462169
9.9   0.0035417044645260592
10.   0.0033689734995427335


==> data/chi2Dens3.dat <==
0.   0.
0.1   0.12000389484301358
0.2   0.16143422587153614
0.30000000000000004   0.18807302976825624
0.4   0.2065766189869113
0.5   0.2196956447338612
0.6000000000000001   0.22892717363045575
0.7000000000000001   0.23521012740873923
0.8   0.23918683193456397
0.9   0.24132304894687465
1.   0.24197072451914334
1.1   0.24140398965467805
1.2000000000000002   0.23984131668207992
1.3   0.23745992633364185
1.4000000000000001   0.23440558028311684
1.5   0.2307994842081828
1.6   0.22674330448995822
1.7000000000000002   0.22232290927060971
1.8   0.21761122045176878
1.9000000000000001   0.21267042966372285
2.   0.20755374871029736
2.1   0.202306812358517
2.2   0.1969688168209144
2.3000000000000003   0.19157345407042362
2.4000000000000004   0.18614968617662286
2.5   0.18072239266818124
2.6   0.1753129159424021
2.7   0.16993952394897016
2.8000000000000003   0.16461780510712448
2.9000000000000004   0.15936100722808555
3.   0.15418032980376922
3.1   0.14908517717792769
3.2   0.14408337868861462
3.3000000000000003   0.13918138075553627
3.4000000000000004   0.1343844150060152
3.5   0.12969664583311843
3.6   0.12512130021769802
3.7   0.12066078219183722
3.8000000000000003   0.11631677395122886
3.9000000000000004   0.11209032532065337
4.   0.10798193302637611
4.1000000000000005   0.10399161102144647
4.2   0.10011895293635342
4.3   0.09636318758183132
4.4   0.09272322830773279
4.5   0.089197716917722
4.6000000000000005   0.08578506275085825
4.7   0.08248347746530486
4.800000000000001   0.07929100599429852
4.9   0.07620555408841252
5.   0.07322491280963242
5.1000000000000005   0.07034678030066323
5.2   0.0675687811162416
5.300000000000001   0.06488848337122988
5.4   0.06230341393225473
5.5   0.05981107185505727
5.6000000000000005   0.05740894024807617
5.7   0.055094496723686846
5.800000000000001   0.052865222581634265
5.9   0.0507186108542353
6.   0.04865217332964145
6.1000000000000005   0.04666344665763784
6.2   0.04474999763192505
6.300000000000001   0.042909427733432766
6.4   0.04113937701081414
6.5   0.03943752736674877
6.6000000000000005   0.03780160531194131
6.7   0.03622938424265034
6.800000000000001   0.03471868629214484
6.9   0.03326738380159301
7.   0.03187340045148122
7.1000000000000005   0.030534712090689767
7.2   0.02924934729676768
7.300000000000001   0.028015387697712082
7.4   0.026830968082633973
7.5   0.02569427632604612
7.6000000000000005   0.024603553148116297
7.7   0.023557091731061543
7.800000000000001   0.022553237209895997
7.9   0.021590386053965925
8.   0.020666985354092053
8.1   0.019781532028676406
8.200000000000001   0.018932571960803363
8.3   0.01811869907716001
8.4   0.017338554378507322
8.5   0.01659082493044163
8.6   0.015874242822284324
8.700000000000001   0.015187584101119892
8.8   0.014529667687259922
8.9   0.013899354276736097
9.   0.013295545235814018
9.1   0.012717181491963846
9.200000000000001   0.012163242425220332
9.3   0.011632744763408122
9.4   0.011124741484293581
9.5   0.010638320727349854
9.600000000000001   0.010172604717481307
9.700000000000001   0.009726748702746441
9.8   0.00929993990783975
9.9   0.008891396504841897
10.   0.008500366602520341

==> data/chi2Dens4.dat <==
0.   0.
0.1   0.023780735612517853
0.2   0.04524187090179798
0.30000000000000004   0.06455309823187934
0.4   0.0818730753077982
0.5   0.09735009788392561
0.6000000000000001   0.1111227331022577
0.7000000000000001   0.12332041570077486
0.8   0.13406400920712788
0.9   0.143466334114899
1.   0.15163266492815836
1.1   0.15866119785463384
1.2000000000000002   0.16464349082820795
1.3   0.16966487744733022
1.4000000000000001   0.17380485632699333
1.5   0.1771374572778805
1.6   0.17973158564688863
1.7000000000000002   0.18165134607820885
1.8   0.18295634688326962
1.9000000000000001   0.18370198614088806
2.   0.18393972058572117
2.1   0.18371731828335655
2.2   0.18307909603394376
2.3000000000000003   0.1820661423929556
2.4000000000000004   0.18071652714732125
2.5   0.17906549803761881
2.6   0.1771456654721082
2.7   0.1749871759359768
2.8000000000000003   0.17261787475912452
2.9000000000000004   0.1700634588680033
3.   0.16734762011132237
3.1   0.16449217971572586
3.2   0.1615172143957243
3.3000000000000003   0.15844117461212212
3.4000000000000004   0.15528099544482443
3.5   0.1520522005191395
3.6   0.1487689993994279
3.7   0.14544437884010555
3.8000000000000003   0.1420901882615033
3.9000000000000004   0.1387172197968507
4.   0.1353352832366127
4.1000000000000005   0.1319532761774993
4.2   0.128579249665631
4.3   0.12522046960650923
4.4   0.12188347419856727
4.5   0.11857412763209738
4.6000000000000005   0.11529767028122427
4.7   0.1120587656032708
4.800000000000001   0.10886154394729498
4.9   0.10570964346172887
5.   0.1026062482798735
5.1000000000000005   0.09955412415147025
5.2   0.09655565167863404
5.300000000000001   0.09361285730506919
5.4   0.09072744219866218
5.5   0.08790080915922291
5.6000000000000005   0.08513408767530514
5.7   0.0824281572466448
5.800000000000001   0.07978366908179046
5.9   0.07720106627393777
6.   0.07468060255179591
6.1000000000000005   0.0722223596964899
6.2   0.06982626371001459
6.300000000000001   0.06749209981558826
6.4   0.06521952636538594
6.5   0.06300808772654827
6.6000000000000005   0.06085722621204599
6.7   0.058766293118915416
6.800000000000001   0.056734558932554316
6.9   0.054761222752167195
7.   0.052845420989057375
7.1000000000000005   0.05098623538627498
7.2   0.04918270040512661
7.300000000000001   0.04743381002122849
7.4   0.04573852397012787
7.5   0.04409577348001707
7.6000000000000005   0.04250446652671463
7.7   0.04096349264387605
7.800000000000001   0.03947172731931855
7.9   0.03802803600638917
8.   0.03663127777746836
8.1   0.03528030864497437
8.200000000000001   0.03397398457361054
8.3   0.03271116420607306
8.4   0.03149071132300318
8.5   0.030311497056623418
8.6   0.029172401876232008
8.700000000000001   0.028072317362543703
8.8   0.027010147786750562
8.9   0.02598481150912986
9.   0.02499524221104519
9.1   0.024040389973264787
9.200000000000001   0.023119222212657227
9.3   0.02223072448851365
9.4   0.02137390118898517
9.5   0.020547776107411507
9.600000000000001   0.019751392917648058
9.700000000000001   0.018983815556872487
9.8   0.01824412852376463
9.9   0.017531437099403992
10.   0.01684486749771367

==> data/chi2Dens5.dat <==
0.   0.
0.1   0.0040001298281004535
0.2   0.010762281724769077
0.30000000000000004   0.018807302976825625
0.4   0.02754354919825484
0.5   0.03661594078897687
0.6000000000000001   0.04578543472609116
0.7000000000000001   0.05488236306203915
0.8   0.06378315518255039
0.9   0.0723969146840624
1.   0.08065690817304777
1.1   0.08851479620671529
1.2000000000000002   0.09593652667283196
1.3   0.1028993014112448
1.4000000000000001   0.10938927079878787
1.5   0.1153997421040914
1.6   0.1209297623946444
1.7000000000000002   0.12598298192001223
1.8   0.13056673227106125
1.9000000000000001   0.1346912721203578
2.   0.1383691658068649
2.1   0.14161476865096187
2.2   0.1444437990020039
2.3000000000000003   0.14687298145399147
2.4000000000000004   0.1489197489412983
2.5   0.15060199389015105
2.6   0.15193786048341512
2.7   0.15294557155407315
2.8000000000000003   0.15364328476664954
2.9000000000000004   0.15404897365381606
3.   0.15418032980376922
3.1   0.1540546830838586
3.2   0.1536889372678556
3.3000000000000003   0.1530995188310899
3.4000000000000004   0.15230233700681725
3.5   0.1513127534719715
3.6   0.15014556026123763
3.7   0.14881496470326588
3.8000000000000003   0.14733458033822322
3.9000000000000004   0.1457174229168494
4.   0.14397591070183477
4.1000000000000005   0.14212186839597687
4.2   0.14016653411089477
4.3   0.13812056886729152
4.4   0.13599406818467474
4.5   0.13379657537658302
4.6000000000000005   0.13153709621798265
4.7   0.12922411469564432
4.800000000000001   0.12686560959087761
4.9   0.12446907167774045
5.   0.12204152134938738
5.1000000000000005   0.11958952651112748
5.2   0.11711922060148543
5.300000000000001   0.11463632062250613
5.4   0.11214614507805849
5.5   0.10965363173427167
5.6000000000000005   0.10716335512974219
5.7   0.10467954377500499
5.800000000000001   0.1022060969911596
5.9   0.09974660134666276
6.   0.09730434665928289
6.1000000000000005   0.09488234153719692
6.2   0.09248332843931177
6.300000000000001   0.09010979824020882
6.4   0.08776400428973684
6.5   0.085447975961289
6.6000000000000005   0.08316353168627089
6.7   0.08091229147525242
6.800000000000001   0.07869568892886164
6.9   0.07651498274366393
7.   0.07437126772012283
7.1000000000000005   0.07226548528129911
7.2   0.07019843351224242
7.300000000000001   0.06817077673109939
7.4   0.06618305460383048
7.5   0.06423569081511529
7.6000000000000005   0.06232900130856128
7.7   0.06046320210972463
7.800000000000001   0.058638416745729595
7.9   0.0568546832754436
8.   0.05511196094424547
8.1   0.05341013647742629
8.200000000000001   0.05174903002619586
8.3   0.050128400780142704
8.4   0.0485479522598205
8.5   0.04700733730291795
8.6   0.045506162757215064
8.700000000000001   0.044043993893247695
8.8   0.042620358549295766
8.9   0.04123475102098375
9.   0.03988663570744206
9.1   0.03857545052562365
9.200000000000001   0.03730061010400902
9.3   0.03606150876656518
9.4   0.034857523317453225
9.5   0.03368801563660787
9.600000000000001   0.03255233509594019
9.700000000000001   0.031449820805546834
9.8   0.03037980369894318
9.9   0.029341608465978268
10.   0.02833455534173447

==> data/chi2Dist1.dat <==
0.   0
0.1   0.24817036595415076
0.2   0.34527915398142306
0.30000000000000004   0.41611757922963477
0.4   0.4729107431344619
0.5   0.5204998778130465
0.6000000000000001   0.5614219739190002
0.7000000000000001   0.5972163057535242
0.8   0.6289066304773024
0.9   0.6572182888520886
1.   0.6826894921370859
1.1   0.7057338956950372
1.2000000000000002   0.726678321707702
1.3   0.7457867763960356
1.4000000000000001   0.7632764293621427
1.5   0.7793286380801532
1.6   0.7940967892679317
1.7000000000000002   0.8077120228884802
1.8   0.8202875051210001
1.9000000000000001   0.8319216809650298
2.   0.8427007929497149
2.1   0.8527008613773239
2.2   0.8619892624313404
2.3000000000000003   0.8706260011637018
2.4000000000000004   0.8786647496415179
2.5   0.886153701993342
2.6   0.8931362850066206
2.7   0.8996517535377093
2.8000000000000003   0.9057356931587897
2.9000000000000004   0.9114204474202232
3.   0.9167354833364496
3.1   0.9217077058535901
3.2   0.9263617298796973
3.3000000000000003   0.9307201167787981
3.4000000000000004   0.93480358092187
3.5   0.9386311708605978
3.6   0.9422204288764028
3.7   0.9455875320083986
3.8000000000000003   0.9487474171426306
3.9000000000000004   0.9517138923233184
4.   0.9544997361036416
4.1000000000000005   0.9571167864725999
4.2   0.9595760206630914
4.3   0.9618876269547864
4.4   0.9640610694259775
4.5   0.9661051464753108
4.6000000000000005   0.9680280438223513
4.7   0.9698373826014911
4.800000000000001   0.9715402630836895
4.9   0.9731433044924755
5.   0.9746526813225317
5.1000000000000005   0.9760741565193733
5.2   0.9774131118358204
5.300000000000001   0.9786745756440017
5.4   0.9798632484496537
5.5   0.9809835263276995
5.6000000000000005   0.9820395224739212
5.7   0.9830350870464128
5.800000000000001   0.983973825452015
5.9   0.9848591152166974
6.   0.9856941215645704
6.1000000000000005   0.986481811817593
6.2   0.9872249687169126
6.300000000000001   0.9879262027568771
6.4   0.9885879636139984
6.5   0.9892125507453297
6.6000000000000005   0.9898021232237597
6.7   0.9903587088715025
6.800000000000001   0.9908842127474917
6.9   0.9913804250393983
7.   0.9918490284064972
7.1000000000000005   0.9922916048155798
7.2   0.9927096419084643
7.300000000000001   0.9931045389363811
7.4   0.9934776122935332
7.5   0.9938301006794559
7.6000000000000005   0.9941631699173545
7.7   0.9944779174533994
7.800000000000001   0.9947753765599386
7.9   0.9950565202637718
8.   0.9953222650189527
8.1   0.9955734741420802
8.200000000000001   0.9958109610266406
8.3   0.996035492151706
8.4   0.9962477898991261
8.5   0.9964485351922939
8.6   0.9966383699685877
8.700000000000001   0.9968178994967019
8.8   0.9969876945492545
8.9   0.9971482934403078
9.   0.9973002039367398
9.1   0.9974439050517706
9.200000000000001   0.9975798487283521
9.3   0.9977084614195911
9.4   0.9978301455728699
9.5   0.9979452810238681
9.600000000000001   0.9980542263062608
9.700000000000001   0.9981573198824681
9.8   0.9982548813004711
9.9   0.9983472122813636
10.   0.9984345977419975

==> data/chi2Dist2.dat <==
0.   0.
0.1   0.048770575499285984
0.2   0.09516258196404048
0.30000000000000004   0.1392920235749422
0.4   0.18126924692201818
0.5   0.22119921692859512
0.6000000000000001   0.2591817793182821
0.7000000000000001   0.29531191028128656
0.8   0.3296799539643607
0.9   0.36237184837822667
1.   0.3934693402873666
1.1   0.42305018961951335
1.2000000000000002   0.4511883639059736
1.3   0.47795422323898396
1.4000000000000001   0.5034146962085906
1.5   0.5276334472589853
1.6   0.5506710358827784
1.7000000000000002   0.5725850680512734
1.8   0.5934303402594009
1.9000000000000001   0.6132589765454988
2.   0.6321205588285577
2.1   0.6500622508888447
2.2   0.6671289163019205
2.3000000000000003   0.6833632306209468
2.4000000000000004   0.698805788087798
2.5   0.7134952031398099
2.6   0.7274682069659875
2.7   0.7407597393541085
2.8000000000000003   0.7534030360583935
2.9000000000000004   0.7654297119062023
3.   0.7768698398515702
3.1   0.7877520261732569
3.2   0.7981034820053446
3.3000000000000003   0.8079500913792459
3.4000000000000004   0.8173164759472654
3.5   0.8262260565495548
3.6   0.8347011117784134
3.7   0.8427628336863724
3.8000000000000003   0.8504313807773649
3.9000000000000004   0.8577259284134865
4.   0.8646647167633873
4.1000000000000005   0.8712650964121958
4.2   0.8775435717470181
4.3   0.883515842226503
4.4   0.8891968416376661
4.5   0.8946007754381357
4.6000000000000005   0.8997411562771963
4.7   0.9046308377844504
4.800000000000001   0.9092820467105875
4.9   0.9137064135006295
5.   0.9179150013761012
5.1000000000000005   0.9219183339988468
5.2   0.9257264217856661
5.300000000000001   0.9293487869395705
5.4   0.9327944872602503
5.5   0.9360721387932924
5.6000000000000005   0.9391899373747821
5.7   0.9421556791251615
5.800000000000001   0.9449767799435927
5.9   0.9476602940515676
6.   0.950212931632136
6.1000000000000005   0.9526410756088591
6.2   0.9549507976064422
6.300000000000001   0.9571478731329598
6.4   0.9592377960216338
6.5   0.961225792168278
6.6000000000000005   0.96311683259876
6.7   0.964915645899155
6.800000000000001   0.9666267300396739
6.9   0.9682543636219321
7.   0.9698026165776815
7.1000000000000005   0.9712753603457606
7.2   0.9726762775527075
7.300000000000001   0.9740088712212447
7.4   0.9752764735296606
7.5   0.9764822541439909
7.6000000000000005   0.9776292281438345
7.7   0.9787202635616228
7.800000000000001   0.9797580885541957
7.9   0.9807452982246131
8.   0.9816843611112658
8.1   0.9825776253605065
8.200000000000001   0.9834273245982388
8.3   0.9842355835151455
8.4   0.9850044231795223
8.5   0.9857357660910008
8.6   0.9864314409877991
8.700000000000001   0.9870931874195201
8.8   0.9877226600969315
8.9   0.9883214330296045
9.   0.9888910034617577
9.1   0.9894327956161474
9.200000000000001   0.9899481642553665
9.3   0.9904383980694565
9.4   0.9909047228983042
9.5   0.9913483047968794
9.600000000000001   0.99177025295098
9.700000000000001   0.9921716224507743
9.8   0.9925534169290756
9.9   0.9929165910709479
10.   0.9932620530009145

==> data/chi2Dist3.dat <==
0.   0
0.1   0.008162576268123556
0.2   0.02241070223835062
0.30000000000000004   0.039971519693122404
0.4   0.05975750516063927
0.5   0.0811085883453242
0.6000000000000001   0.10356762665808861
0.7000000000000001   0.12679605093604596
0.8   0.1505329666081745
0.9   0.1745721909583393
1.   0.19874804309879912
1.1   0.22292591638568093
1.2000000000000002   0.24699568834354202
1.3   0.270866923728752
1.4000000000000001   0.29446526879590884
1.5   0.31772966966378746
1.6   0.34061018028801526
1.7000000000000002   0.3630662043472608
1.8   0.38506506421746245
1.9000000000000001   0.4065808216375839
2.   0.4275932955291202
2.1   0.44808723666028993
2.2   0.4680516287895118
2.3000000000000003   0.4874790930228545
2.4000000000000004   0.506365377288272
2.5   0.5247089166569795
2.6   0.5425104531218164
2.7   0.559772705639769
2.8000000000000003   0.5765000829445407
2.9000000000000004   0.5926984329640521
3.   0.608374823728911
3.1   0.6235373514977347
3.2   0.6381949725024681
3.3000000000000003   0.6523573552677255
3.4000000000000004   0.6660347509098395
3.5   0.679237879194361
3.6   0.6919778284410066
3.7   0.7042659676247242
3.8000000000000003   0.7161138692401728
3.9000000000000004   0.7275332416820116
4.   0.7385358700508894
4.1000000000000005   0.749133564429707
4.2   0.7593381147903846
4.3   0.7691612517911237
4.4   0.7786146128105119
4.5   0.7877097126398667
4.6000000000000005   0.7964579183206348
4.7   0.8048704276708813
4.800000000000001   0.8129582510950925
4.9   0.8207321963156505
5.   0.8282028557032668
5.1000000000000005   0.8353805959180469
5.2   0.8422755496033372
5.300000000000001   0.848897608901542
5.4   0.8552564205851442
5.5   0.8613613826175849
5.6000000000000005   0.8672216419777689
5.7   0.8728460935990392
5.800000000000001   0.8782433802887464
5.9   0.8834218935082269
6.   0.8883897749052875
6.1000000000000005   0.8931549185023173
6.2   0.8977249734530625
6.300000000000001   0.9021073472900116
6.4   0.90630920959237
6.5   0.9103374960118321
6.6000000000000005   0.9141989125998772
6.7   0.9178999403862017
6.800000000000001   0.921446840163202
6.9   0.9248456574362123
7.   0.9281022275035349
7.1000000000000005   0.9312221806342003
7.2   0.934210947314929
7.300000000000001   0.9370737635409568
7.4   0.9398156761282652
7.5   0.9424415480273636
7.6000000000000005   0.9449560636211219
7.7   0.9473637339912763
7.800000000000001   0.9496689021401467
7.9   0.9518757481558399
8.   0.9539882943107686
8.1   0.9560104100847273
8.200000000000001   0.9579458171050339
8.3   0.9597980939973859
8.4   0.9615706811421115
8.5   0.9632668853314107
8.6   0.964889884324019
8.700000000000001   0.966442731294462
8.8   0.9679283591747346
8.9   0.9693495848868356
9.   0.9707091134651118
9.1   0.9720095420678428
9.200000000000001   0.9732533638779115
9.3   0.974442971892775
9.4   0.9755806626042827
9.5   0.9766686395691685
9.600000000000001   0.9777090168712982
9.700000000000001   0.9787038224769753
9.8   0.9796550014847916
9.9   0.9805644192716798
10.   0.9814338645369568

==> data/chi2Dist4.dat <==
0.   0
0.1   0.00120910427425025
0.2   0.0046788401604445085
0.30000000000000004   0.010185827111183543
0.4   0.017523096306421793
0.5   0.026499021160743874
0.6000000000000001   0.03693631311376677
0.7000000000000001   0.04867107887973687
0.8   0.061551935550104964
0.9   0.07543918014842876
1.   0.09020401043104986
1.1   0.10572779391024567
1.2000000000000002   0.12190138224955771
1.3   0.13862446834432351
1.4000000000000001   0.15580498355460382
1.5   0.17335853270322432
1.6   0.19120786458900108
1.7000000000000002   0.20928237589485565
1.8   0.22751764649286177
1.9000000000000001   0.24585500426372264
2.   0.26424111765711533
2.1   0.28262761432213157
2.2   0.3009707242340329
2.3000000000000003   0.31923094583503553
2.4000000000000004   0.33737273379315535
2.5   0.35536420706457217
2.6   0.3731768760217711
2.7   0.39078538748215497
2.8000000000000003   0.40816728654014467
2.9000000000000004   0.4253027941701959
3.   0.44217459962892525
3.1   0.45876766674180525
3.2   0.4750690532138959
3.3000000000000003   0.4910677421550014
3.4000000000000004   0.5067544850576167
3.5   0.5221216555112759
3.6   0.5371631129795578
3.7   0.5518740760061613
3.8000000000000003   0.5662510042543584
3.9000000000000004   0.580291488819785
4.   0.5939941502901619
4.1000000000000005   0.6073585440571972
4.2   0.620385072415756
4.3   0.6330749030134846
4.4   0.6454298932405316
4.5   0.657452520173941
4.6000000000000005   0.6691458157147477
4.7   0.6805133065779088
4.800000000000001   0.6915589588159976
4.9   0.7022871265771717
5.   0.7127025048163542
5.1000000000000005   0.7228100856959063
5.2   0.732615118428398
5.300000000000001   0.7421230723294321
5.4   0.7513396028629259
5.5   0.7602705204748466
5.6000000000000005   0.7689217620241717
5.7   0.777299364631872
5.800000000000001   0.7854094417800119
5.9   0.7932581615036921
6.   0.8008517265285442
6.1000000000000005   0.8081963562158794
6.2   0.815298270186413
6.300000000000001   0.8221636735017833
6.4   0.8287987432908619
6.5   0.8352096167151815
6.6000000000000005   0.841402380174668
6.7   0.8473830596613241
6.800000000000001   0.8531576121745653
6.9   0.8587319181175976
7.   0.8641117745995668
7.1000000000000005   0.8693028895732107
7.2   0.8743108767424542
7.300000000000001   0.8791412511787877
7.4   0.8837994255894048
7.5   0.8882907071839568
7.6000000000000005   0.8926202950904052
7.7   0.8967932782738708
7.800000000000001   0.9008146339155585
7.9   0.9046892262118348
8.   0.9084218055563291
8.1   0.9120170080705577
8.200000000000001   0.9154793554510177
8.3   0.9188132551029994
8.4   0.9220230005335159
8.5   0.9251127719777539
8.6   0.928086637235335
8.700000000000001   0.9309485526944328
8.8   0.9337023645234305
8.9   0.9363518100113448
9.   0.9389005190396673
9.1   0.9413520156696178
9.200000000000001   0.9437097198300519
9.3   0.9459769490924292
9.4   0.9481569205203338
9.5   0.9502527525820563
9.600000000000001   0.9522674671156839
9.700000000000001   0.9542039913370293
9.8   0.9560651598815464
9.9   0.9578537168721399
10.   0.9595723180054871

==> data/chi2Dist5.dat <==
0.   0
0.1   0.00016231661192256386
0.2   0.0008861387888124961
0.30000000000000004   0.0023569137394711115
0.4   0.004670406764129553
0.5   0.0078767067673704
0.6000000000000001   0.011996757205906317
0.7000000000000001   0.017031324811967563
0.8   0.022966656243073702
0.9   0.02977836159021441
1.   0.03743422675270358
1.1   0.04589632397225041
1.2000000000000002   0.05512263499787806
1.3   0.06506832090626236
1.4000000000000001   0.07568672719833303
1.5   0.0869301854556046
1.6   0.09875065549872641
1.7000000000000002   0.11110024050723621
1.8   0.12393159967534007
1.9000000000000001   0.1371982773968683
2.   0.15085496391539044
2.1   0.16485769935836614
2.2   0.1791640307855039
2.3000000000000003   0.19373313011487148
2.4000000000000004   0.20852587940567535
2.5   0.22350492887667728
2.6   0.2386347321549861
2.7   0.25388156253162264
2.8000000000000003   0.26921351341124145
2.9000000000000004   0.28460048565641993
3.   0.3000141641213725
3.1   0.31542798533001737
3.2   0.33081709796675685
3.3000000000000003   0.3461583176055456
3.4000000000000004   0.361430076896205
3.5   0.37661237225041777
3.6   0.39168670791853133
3.7   0.40663603821819216
3.8000000000000003   0.4214447085637263
3.9000000000000004   0.43609839584831267
4.   0.4505840486472199
4.1000000000000005   0.4648898276377531
4.2   0.479005046568595
4.3   0.49292011405654057
4.4   0.5066264764411627
4.5   0.5201165618867005
4.6000000000000005   0.5333837258846694
4.7   0.5464221982795927
4.800000000000001   0.5592270319133372
4.9   0.5717940529601695
5.   0.584119813004492
5.1000000000000005   0.5962015428957919
5.2   0.6080371084003662
5.300000000000001   0.6196249676565297
5.4   0.6309641304290271
5.5   0.6420541191490415
5.6000000000000005   0.6528949317182844
5.7   0.6634870060490292
5.800000000000001   0.6738311863064271
5.9   0.6839286908149013
6.   0.6937810815867216
6.1000000000000005   0.7033902354279234
6.2   0.7127583165744389
6.300000000000001   0.7218877508095939
6.4   0.7307812010128965
6.5   0.7394415440892541
6.6000000000000005   0.7478718492273353
6.7   0.7560753574356969
6.800000000000001   0.7640554623054787
6.9   0.7718156919488843
7.   0.7793596920632893
7.1000000000000005   0.786691210071602
7.2   0.7938140802904441
7.300000000000001   0.800732210078758
7.4   0.8074495669206043
7.5   0.813970166397133
7.6000000000000005   0.8202980610039994
7.7   0.826437329771827
7.800000000000001   0.8323920686486874
7.9   0.8381663816049527
8.   0.8437643724222776
8.1   0.8491901371298748
8.200000000000001   0.8544477570526421
8.3   0.8595412924371005
8.4   0.8644747766224705
8.5   0.8692522107255748
8.6   0.8738775588095888
8.700000000000001   0.8783547435079666
8.8   0.8826876420761431
8.9   0.8868800828448681
9.   0.8909358420502276
9.1   0.8948586410165956
9.200000000000001   0.8986521436698934
9.3   0.9023199543596445
9.4   0.9058656159693762
9.5   0.9092926082959527
9.600000000000001   0.9126043466794178
9.700000000000001   0.9158041808658816
9.8   0.9188953940869052
9.9   0.9218812023397233
10.   0.9247647538534878

==> data/delta0.dat <==
   4.00000000000000       0.000000000000000E+000
   4.10000000000000        2.03587685562313     
   4.20000000000000        2.93595084466606     
   4.30000000000000        3.66440060740804     
   4.40000000000000        4.30946224179220     
   4.50000000000000        4.90439715511769     
   4.60000000000000        5.46580176227649     
   4.70000000000000        6.00325991449586     
   4.80000000000000        6.52283557035265     
   4.90000000000000        7.02861452376024     
   5.00000000000000        7.52347902062647     
   5.82733812949640        11.3857407701927     
   6.65467625899281        15.0583672610878     
   7.48201438848921        18.6406102361892     
   8.30935251798561        22.1490002347683     
   9.13669064748201        25.5780702177722     
   9.96402877697842        28.9158940598381     
   10.7913669064748        32.1496906501797     
   11.6187050359712        35.2682175119296     
   12.4460431654676        38.2628069790497     
   13.2733812949640        41.1277080255558     
   14.1007194244604        43.8600365961644     
   14.9280575539568        46.4595055652320     
   15.7553956834532        48.9280445114279     
   16.5827338129496        51.2693830602460     
   17.4100719424460        53.4886457116324     
   18.2374100719424        55.5919867660453     
   19.0647482014388        57.5862798581051     
   19.8920863309352        59.4788669068883     
   20.7194244604317        61.2773651888172     
   21.5467625899281        62.9895278931755     
   22.3741007194245        64.6231521520154     
   23.2014388489209        66.1860285005628     
   24.0287769784173        67.6859265409531     
   24.8561151079137        69.1306129330180     
   25.6834532374101        70.5278995461952     
   26.5107913669065        71.8857216253629     
   27.3381294964029        73.2122482113650     
   28.1654676258993        74.5160299905662     
   28.9928057553957        75.8061935450222     
   29.8201438848921        77.0926961552352     
   30.6474820143885        78.3866627054371     
   31.4748201438849        79.7008372110827     
   32.3021582733813        81.0501982712516     
   33.1294964028777        82.4184454362485     
   33.9568345323741        83.7539395091497     
   34.7841726618705        85.1242458512812     
   35.6115107913669        86.5365358930422     
   36.4388489208633        87.9992526628932     
   37.2661870503597        89.5224764665723     
   38.0935251798561        91.1184089319400     
   38.9208633093525        92.8020240388841     
   39.7482014388489        94.5919582237989     
   40.5755395683453        96.5117483646197     
   41.4028776978417        98.5915849348885     
   42.2302158273381        100.870842467722     
   43.0575539568345        103.401805984904     
   43.8848920863309        106.255274109431     
   44.7122302158273        109.529162175682     
   45.5395683453237        113.361973150788     
   46.3669064748201        117.954218783773     
   47.1942446043165        123.602690230526     
   48.0215827338129        130.754756691610     
   48.8489208633094        140.094238969044     
   49.6762589928058        152.746460012712     
   50.5035971223022        170.563323766770     
   51.3309352517986        187.750749010524     
   52.1582733812950        202.703307232247     
   52.9856115107914        214.916989685705     
   53.8129496402878        224.406935276527     
   54.6402877697842        231.656854540835     
   55.4676258992806        237.256318868662     
   56.2949640287770        241.686364387401     
   57.1223021582734        245.288367216215     
   57.9496402877698        248.294691220054     
   58.7769784172662        250.863232725093     
   59.6043165467626        253.102837705470     
   60.4316546762590        255.090064192567     
   61.2589928057554        256.879927304013     
   62.0863309352518        258.512796133588     
   62.9136690647482        260.018879965013     
   63.7410071942446        261.421199343374     
   64.5683453237410        262.737592169963     
   65.3956834532374        263.982094509141     
   66.2230215827338        265.165908628028     
   67.0503597122302        266.298093460116     
   67.8776978417266        267.386065036933     
   68.7050359712230        268.435964598097     
   69.5323741007194        269.452933087458     
   70.3597122302158        270.441318429692     
   71.1870503597122        271.404833868226     
   72.0143884892086        272.346680212788     
   72.8417266187050        273.269641151488     
   73.6690647482014        274.176158234874     
   74.4964028776978        275.068390358386     
   75.3237410071942        275.948261308374     
   76.1510791366906        276.817498032956     
   76.9784172661871        277.677661643789     
   77.8057553956834        278.530172674893     
   78.6330935251799        279.376331769528     
   79.4604316546763        280.217336700905     
   80.2877697841727        281.054296432683     
   81.1151079136691        281.888242773359     
   81.9424460431655        282.720140062418     
   82.7697841726619        283.550893236493     
   83.5971223021583        284.381354554160     
   84.4244604316547        285.212329203656     
   85.2517985611511        286.044579975096     
   86.0791366906475        286.878831145068     
   86.9064748201439        287.715771694754     
   87.7338129496403        288.556057961494     
   88.5611510791367        289.400315806732     
   89.3884892086331        290.249142369768     
   90.2158273381295        291.103107465915     
   91.0431654676259        291.962754679022     
   91.8705035971223        292.828602191475     
   92.6978417266187        293.701143389321     
   93.5251798561151        294.580847275887     
   94.3525179856115        295.468158723919     
   95.1798561151079        296.363498593694     
   96.0071942446043        297.267263742571     
   96.8345323741007        298.179826949970     
   97.6618705035971        299.101536780683     
   98.4892086330935        300.032717408535     
   99.3165467625899        300.973668421829     
   100.143884892086        301.924664631412     
   100.971223021583        302.885955901706     
   101.798561151079        303.857767024509     
   102.625899280576        304.840297654648     
   103.453237410072        305.833722325781     
   104.280575539568        306.838190563526     
   105.107913669065        307.853827111770     
   105.935251798561        308.880732286332     
   106.762589928058        309.918982468124     
   107.589928057554        310.968630745568     
   108.417266187050        312.029707713235     
   109.244604316547        313.102222430505     
   110.071942446043        314.186163540563     
   110.899280575540        315.281500546123     
   111.726618705036        316.388185234201     
   112.553956834532        317.506153237842     
   113.381294964029        318.635325718196     
   114.208633093525        319.775611145720     
   115.035971223022        320.876623334778     
   115.863309352518        320.876623334778     
   116.690647482014        320.876623334778     
   117.517985611511        320.876623334778     
   118.345323741007        320.876623334778     
   119.172661870504        320.876623334778     
   120.000000000000        320.876623334778     


==> data/delta0errors.dat <==
4.0000000000000000E+00 0.0000000000000000E+00
4.0999999999999996E+00 2.0800354658993720E+00
4.1999999999999993E+00 2.9998417274106233E+00
4.2999999999999998E+00 3.7444703730356896E+00
4.4000000000000004E+00 4.4040810331102334E+00
4.5000000000000000E+00 5.0126673630055167E+00
4.5999999999999996E+00 5.5871955816238392E+00
4.7000000000000002E+00 6.1374659991328411E+00
4.7999999999999998E+00 6.6696815010802695E+00
4.8999999999999995E+00 7.1880228332228624E+00
5.0000000000000000E+00 7.6954401367363285E+00
5.8273381294964031E+00 1.1665672931175711E+01
6.6546762589928061E+00 1.5458816959392733E+01
7.4820143884892083E+00 1.9175401851772204E+01
8.3093525179856105E+00 2.2830265463778517E+01
9.1366906474820144E+00 2.6415053910288623E+01
9.9640287769784166E+00 2.9914465996844729E+01
1.0791366906474821E+01 3.3312294779150420E+01
1.1618705035971223E+01 3.6594126366369387E+01
1.2446043165467625E+01 3.9748576303392596E+01
1.3273381294964029E+01 4.2767738033000740E+01
1.4100719424460433E+01 4.5647161206145299E+01
1.4928057553956835E+01 4.8385550677871279E+01
1.5755395683453237E+01 5.0984317457806327E+01
1.6582733812949638E+01 5.3447074289101188E+01
1.7410071942446042E+01 5.5779138421935102E+01
1.8237410071942445E+01 5.7987079991072129E+01
1.9064748201438846E+01 6.0078335940467014E+01
1.9892086330935250E+01 6.2060896376829092E+01
2.0719424460431657E+01 6.3943061854918923E+01
2.1546762589928058E+01 6.5733265401537167E+01
2.2374100719424462E+01 6.7439951042471222E+01
2.3201438848920862E+01 6.9071500311500216E+01
2.4028776978417266E+01 7.0636199003262632E+01
2.4856115107913666E+01 7.2142237803356991E+01
2.5683453237410070E+01 7.3597742092188525E+01
2.6510791366906474E+01 7.5010828019503734E+01
2.7338129496402875E+01 7.6389683838258790E+01
2.8165467625899279E+01 7.7742677507331720E+01
2.8992805755395679E+01 7.9078493832920984E+01
2.9820143884892087E+01 8.0406307103707434E+01
3.0647482014388491E+01 8.1735998564578480E+01
3.1474820143884891E+01 8.3078432581591272E+01
3.2302158273381295E+01 8.4445811594326472E+01
3.3129496402877699E+01 8.5822644422534609E+01
3.3956834532374103E+01 8.7221379021850979E+01
3.4784172661870500E+01 8.8730344062209184E+01
3.5611510791366904E+01 9.0355440726863065E+01
3.6438848920863315E+01 9.2103162530765175E+01
3.7266187050359711E+01 9.3980978859202693E+01
3.8093525179856115E+01 9.5997842931187307E+01
3.8920863309352519E+01 9.8164872587911759E+01
3.9748201438848923E+01 1.0049627572317149E+02
4.0575539568345320E+01 1.0301062883811176E+02
4.1402877697841724E+01 1.0573267563711998E+02
4.2230215827338128E+01 1.0869590738944216E+02
4.3057553956834532E+01 1.1194634325463380E+02
4.3884892086330936E+01 1.1554819079643821E+02
4.4712230215827333E+01 1.1959250947340006E+02
4.5539568345323744E+01 1.2421074436665775E+02
4.6366906474820148E+01 1.2959621198611745E+02
4.7194244604316545E+01 1.3603843681073400E+02
4.8021582733812949E+01 1.4397751649608250E+02
4.8848920863309353E+01 1.5409006204548723E+02
4.9676258992805757E+01 1.6749431440513032E+02
5.0503597122302160E+01 1.8603528818842619E+02
5.1330935251798557E+01 2.0391226862980193E+02
5.2158273381294961E+01 2.1951351022817289E+02
5.2985611510791365E+01 2.3232906167316600E+02
5.3812949640287769E+01 2.4236854817110586E+02
5.4640287769784173E+01 2.5011064593442890E+02
5.5467625899280577E+01 2.5614041752435878E+02
5.6294964028776981E+01 2.6093495703956421E+02
5.7122302158273385E+01 2.6483230148334803E+02
5.7949640287769782E+01 2.6806210910717920E+02
5.8776978417266186E+01 2.7078022891215181E+02
5.9604316546762590E+01 2.7309413659119758E+02
6.0431654676258994E+01 2.7509006419256724E+02
6.1258992805755391E+01 2.7687992730401339E+02
6.2086330935251794E+01 2.7851279613358798E+02
6.2913669064748198E+01 2.8001887996501267E+02
6.3741007194244602E+01 2.8142119934337359E+02
6.4568345323740999E+01 2.8273759216996268E+02
6.5395683453237410E+01 2.8398209450914101E+02
6.6223021582733807E+01 2.8516590862802843E+02
6.7050359712230218E+01 2.8629809346011621E+02
6.7877697841726629E+01 2.8738606503693313E+02
6.8705035971223026E+01 2.8843596459809692E+02
6.9532374100719423E+01 2.8945293308745778E+02
7.0359712230215834E+01 2.9044131842969193E+02
7.1187050359712231E+01 2.9140483386822569E+02
7.2014388489208628E+01 2.9234668021278804E+02
7.2841726618705039E+01 2.9326964115148814E+02
7.3669064748201436E+01 2.9417615823487444E+02
7.4496402877697847E+01 2.9506839035838618E+02
7.5323741007194243E+01 2.9594826130837407E+02
7.6151079136690640E+01 2.9681749803295560E+02
7.6978417266187051E+01 2.9767766164378872E+02
7.7805755395683448E+01 2.9853017267489332E+02
7.8633093525179859E+01 2.9937633176952778E+02
7.9460431654676256E+01 3.0021733670090447E+02
8.0287769784172653E+01 3.0105429643268326E+02
8.1115107913669064E+01 3.0188824277335920E+02
8.1942446043165461E+01 3.0272014006241812E+02
8.2769784172661858E+01 3.0355089323649270E+02
8.3597122302158269E+01 3.0438135455415949E+02
8.4424460431654666E+01 3.0521232920365554E+02
8.5251798561151077E+01 3.0604457997509610E+02
8.6079136690647488E+01 3.0687883114506775E+02
8.6906474820143885E+01 3.0771577169475364E+02
8.7733812949640296E+01 3.0855605796149348E+02
8.8561151079136692E+01 3.0940031580673167E+02
8.9388489208633089E+01 3.1024914236976849E+02
9.0215827338129500E+01 3.1110310746591540E+02
9.1043165467625897E+01 3.1196275467902223E+02
9.1870503597122308E+01 3.1282860219147540E+02
9.2697841726618705E+01 3.1370114338932137E+02
9.3525179856115102E+01 3.1458084727588653E+02
9.4352517985611513E+01 3.1546815872391852E+02
9.5179856115107910E+01 3.1636349859369426E+02
9.6007194244604307E+01 3.1726726374257083E+02
9.6834532374100718E+01 3.1817982694997028E+02
9.7661870503597115E+01 3.1910153678068258E+02
9.8489208633093526E+01 3.2003271740853461E+02
9.9316546762589923E+01 3.2097366842182925E+02
1.0014388489208632E+02 3.2192466463141159E+02
1.0097122302158273E+02 3.2288595590170598E+02
1.0179856115107913E+02 3.2385776702450869E+02
1.0262589928057554E+02 3.2484029765464794E+02
1.0345323741007195E+02 3.2583372232578125E+02
1.0428057553956835E+02 3.2683819056352615E+02
1.0510791366906476E+02 3.2785382711176987E+02
1.0593525179856115E+02 3.2888073228633147E+02
1.0676258992805755E+02 3.2991898246812366E+02
1.0758992805755396E+02 3.3096863074556848E+02
1.0841726618705036E+02 3.3202970771323459E+02
1.0924460431654676E+02 3.3310222243050538E+02
1.1007194244604315E+02 3.3418616354056337E+02
1.1089928057553955E+02 3.3528150054612308E+02
1.1172661870503596E+02 3.3638818523420122E+02
1.1255395683453236E+02 3.3750615323784234E+02
1.1338129496402875E+02 3.3863532571819616E+02
1.1420863309352517E+02 3.3977561114571955E+02
1.1503597122302156E+02 3.4087662333477806E+02
1.1586330935251797E+02 3.4087662333477806E+02
1.1669064748201437E+02 3.4087662333477806E+02
1.1751798561151077E+02 3.4087662333477806E+02
1.1834532374100718E+02 3.4087662333477806E+02
1.1917266187050357E+02 3.4087662333477806E+02
1.1999999999999999E+02 3.4087662333477806E+02
1.1999999999999999E+02 3.0087662333477806E+02
1.1917266187050357E+02 3.0087662333477806E+02
1.1834532374100718E+02 3.0087662333477806E+02
1.1751798561151077E+02 3.0087662333477806E+02
1.1669064748201437E+02 3.0087662333477806E+02
1.1586330935251797E+02 3.0087662333477806E+02
1.1503597122302156E+02 3.0087662333477806E+02
1.1420863309352517E+02 2.9977561114571961E+02
1.1338129496402875E+02 2.9863532571819621E+02
1.1255395683453236E+02 2.9750615323784240E+02
1.1172661870503596E+02 2.9638818523420127E+02
1.1089928057553955E+02 2.9528150054612314E+02
1.1007194244604315E+02 2.9418616354056337E+02
1.0924460431654676E+02 2.9310222243050538E+02
1.0841726618705036E+02 2.9202970771323464E+02
1.0758992805755396E+02 2.9096863074556853E+02
1.0676258992805755E+02 2.8991898246812366E+02
1.0593525179856115E+02 2.8888073228633152E+02
1.0510791366906476E+02 2.8785382711176993E+02
1.0428057553956835E+02 2.8683819056352621E+02
1.0345323741007195E+02 2.8583372232578131E+02
1.0262589928057554E+02 2.8484029765464800E+02
1.0179856115107913E+02 2.8385776702450875E+02
1.0097122302158273E+02 2.8288595590170604E+02
1.0014388489208632E+02 2.8192466463141164E+02
9.9316546762589923E+01 2.8097366842182930E+02
9.8489208633093526E+01 2.8003271740853461E+02
9.7661870503597115E+01 2.7910153678068264E+02
9.6834532374100718E+01 2.7817982694997033E+02
9.6007194244604307E+01 2.7726726374257089E+02
9.5179856115107910E+01 2.7636349859369432E+02
9.4352517985611513E+01 2.7546815872391858E+02
9.3525179856115102E+01 2.7458084727588658E+02
9.2697841726618705E+01 2.7370114338932143E+02
9.1870503597122308E+01 2.7282860219147545E+02
9.1043165467625897E+01 2.7196275467902228E+02
9.0215827338129500E+01 2.7110310746591546E+02
8.9388489208633089E+01 2.7024914236976855E+02
8.8561151079136692E+01 2.6940031580673173E+02
8.7733812949640296E+01 2.6855605796149354E+02
8.6906474820143885E+01 2.6771577169475370E+02
8.6079136690647488E+01 2.6687883114506775E+02
8.5251798561151077E+01 2.6604457997509616E+02
8.4424460431654666E+01 2.6521232920365554E+02
8.3597122302158269E+01 2.6438135455415954E+02
8.2769784172661858E+01 2.6355089323649275E+02
8.1942446043165461E+01 2.6272014006241812E+02
8.1115107913669064E+01 2.6188824277335925E+02
8.0287769784172653E+01 2.6105429643268332E+02
7.9460431654676256E+01 2.6021733670090453E+02
7.8633093525179859E+01 2.5937633176952784E+02
7.7805755395683448E+01 2.5853017267489338E+02
7.6978417266187051E+01 2.5767766164378878E+02
7.6151079136690640E+01 2.5681749803295560E+02
7.5323741007194243E+01 2.5594826130837413E+02
7.4496402877697847E+01 2.5506839035838624E+02
7.3669064748201436E+01 2.5417615823487449E+02
7.2841726618705039E+01 2.5326964115148820E+02
7.2014388489208628E+01 2.5234668021278810E+02
7.1187050359712231E+01 2.5140483386822572E+02
7.0359712230215834E+01 2.5044131842969199E+02
6.9532374100719423E+01 2.4945293308745784E+02
6.8705035971223026E+01 2.4843596459809697E+02
6.7877697841726629E+01 2.4738606503693319E+02
6.7050359712230218E+01 2.4629809346011626E+02
6.6223021582733807E+01 2.4516590862802849E+02
6.5395683453237410E+01 2.4398209450914104E+02
6.4568345323740999E+01 2.4273759216996274E+02
6.3741007194244602E+01 2.4142119934337362E+02
6.2913669064748198E+01 2.4001887996501270E+02
6.2086330935251794E+01 2.3851279613358801E+02
6.1258992805755391E+01 2.3687992730401345E+02
6.0431654676258994E+01 2.3509006419256730E+02
5.9604316546762590E+01 2.3311153883490209E+02
5.8776978417266186E+01 2.3094623668264347E+02
5.7949640287769782E+01 2.2852727373813352E+02
5.7122302158273385E+01 2.2574443374363767E+02
5.6294964028776981E+01 2.2243777304433701E+02
5.5467625899280577E+01 2.1837222215708542E+02
5.4640287769784173E+01 2.1320306584104151E+02
5.3812949640287769E+01 2.0644532593322054E+02
5.2985611510791365E+01 1.9750492220692382E+02
5.2158273381294961E+01 1.8589310979357651E+02
5.1330935251798557E+01 1.7158923607863446E+02
5.0503597122302160E+01 1.5509136723384401E+02
4.9676258992805757E+01 1.3799861477056621E+02
4.8848920863309353E+01 1.2609842635306018E+02
4.8021582733812949E+01 1.1753200869442655E+02
4.7194244604316545E+01 1.1116695682873892E+02
4.6366906474820148E+01 1.0631224014272436E+02
4.5539568345323744E+01 1.0251321787816184E+02
4.4712230215827333E+01 9.9465832189572239E+01
4.3884892086330936E+01 9.6962376076273671E+01
4.3057553956834532E+01 9.4857288672848213E+01
4.2230215827338128E+01 9.3045798757138954E+01
4.1402877697841724E+01 9.1450516635411304E+01
4.0575539568345320E+01 9.0012891412738739E+01
3.9748201438848923E+01 8.8687665281883369E+01
3.8920863309352519E+01 8.7439200990659032E+01
3.8093525179856115E+01 8.6239001275698797E+01
3.7266187050359711E+01 8.5064001150293876E+01
3.6438848920863315E+01 8.3895370489143247E+01
3.5611510791366904E+01 8.2717659249878210E+01
3.4784172661870500E+01 8.1518176201761250E+01
3.3956834532374103E+01 8.0286528799427188E+01
3.3129496402877699E+01 7.9014275363118657E+01
3.2302158273381295E+01 7.7669926987229715E+01
3.1474820143884891E+01 7.6359561628222593E+01
3.0647482014388491E+01 7.5091913165694635E+01
2.9820143884892087E+01 7.3849180522985520E+01
2.8992805755395679E+01 7.2616891763892639E+01
2.8165467625899279E+01 7.1382911232280833E+01
2.7338129496402875E+01 7.0136752170108380E+01
2.6510791366906474E+01 6.8869089880067065E+01
2.5683453237410070E+01 6.7571410245256189E+01
2.4856115107913666E+01 6.6235752332518729E+01
2.4028776978417266E+01 6.4854518670710632E+01
2.3201438848920862E+01 6.3420336355752816E+01
2.2374100719424462E+01 6.1925958521111774E+01
2.1546762589928058E+01 6.0364200166505043E+01
2.0719424460431657E+01 5.8727905591462488E+01
1.9892086330935250E+01 5.7009947159214889E+01
1.9064748201438846E+01 5.5203257044195595E+01
1.8237410071942445E+01 5.3300895067280251E+01
1.7410071942446042E+01 5.1296156640559722E+01
1.6582733812949638E+01 4.9182725043014791E+01
1.5755395683453237E+01 4.6954871410006547E+01
1.4928057553956835E+01 4.4607703484037224E+01
1.4100719424460433E+01 4.2137459750881078E+01
1.3273381294964029E+01 3.9541838370018027E+01
1.2446043165467625E+01 3.6820339484576991E+01
1.1618705035971223E+01 3.3974583995877715E+01
1.0791366906474821E+01 3.1008549756902511E+01
9.9640287769784166E+00 2.7928632387596188E+01
9.1366906474820144E+00 2.4743377820731109E+01
8.3093525179856105E+00 2.1462601377152751E+01
7.4820143884892083E+00 1.8095250456443189E+01
6.6546762589928061E+00 1.4644202014992516E+01
5.8273381294964031E+00 1.1091440241713192E+01
5.0000000000000000E+00 7.3392734825084034E+00
4.8999999999999995E+00 6.8574431776060107E+00
4.7999999999999998E+00 6.3647683298513771E+00
4.7000000000000002E+00 5.8584416508355686E+00
4.5999999999999996E+00 5.3344822610464870E+00
4.5000000000000000E+00 4.7869797897425430E+00
4.4000000000000004E+00 4.2065897350898682E+00
4.2999999999999998E+00 3.5771245019365643E+00
4.1999999999999993E+00 2.8661316072344296E+00
4.0999999999999996E+00 1.9874971149131961E+00
4.0000000000000000E+00 0.0000000000000000E+00


==> data/delta1.dat <==
   4.00000000000000       0.000000000000000E+000
   4.10000000000000       8.539366344770165E-003
   4.20000000000000       2.395384608042405E-002
   4.30000000000000       4.365611374201184E-002
   4.40000000000000       6.669738207794394E-002
   4.50000000000000       9.252239172820390E-002
   4.60000000000000       0.120754770561411     
   4.70000000000000       0.151118631711007     
   4.80000000000000       0.183401604655373     
   4.90000000000000       0.217434653805755     
   5.00000000000000       0.253079938461825     
   5.82733812949640       0.598199099436475     
   6.65467625899281        1.01347709486991     
   7.48201438848921        1.48603666441177     
   8.30935251798561        2.01148318098829     
   9.13669064748201        2.58935639169738     
   9.96402877697842        3.22151592034123     
   10.7913669064748        3.91148762074691     
   11.6187050359712        4.66421320311516     
   12.4460431654676        5.48600487380780     
   13.2733812949640        6.38462657646314     
   14.1007194244604        7.36947138522297     
   14.9280575539568        8.45182710562842     
   15.7553956834532        9.64523463420782     
   16.5827338129496        10.9659518478599     
   17.4100719424460        12.4335417770559     
   18.2374100719424        14.0716076435573     
   19.0647482014388        15.9086972658234     
   19.8920863309352        17.9793908690355     
   20.7194244604317        20.3255601581479     
   21.5467625899281        22.9977246562773     
   22.3741007194245        26.0563012605372     
   23.2014388489209        29.5722908666355     
   24.0287769784173        33.6264965784621     
   24.8561151079137        38.3056579790335     
   25.6834532374101        43.6929947380863     
   26.5107913669065        49.8501351530094     
   27.3381294964029        56.7887964431288     
   28.1654676258993        64.4363184965468     
   28.9928057553957        72.6098042143083     
   29.8201438848921        81.0218188767306     
   30.6474820143885        89.3310245714031     
   31.4748201438849        97.2206276574924     
   32.3021582733813        104.463802991898     
   33.1294964028777        110.953717489653     
   33.9568345323741        116.679746854264     
   34.7841726618705        121.688965322308     
   35.6115107913669        126.038612747865     
   36.4388489208633        129.802655744998     
   37.2661870503597        133.058149418607     
   38.0935251798561        135.877839543683     
   38.9208633093525        138.326924969809     
   39.7482014388489        140.462214914058     
   40.5755395683453        142.332497980755     
   41.4028776978417        143.979427465011     
   42.2302158273381        145.438552005274     
   43.0575539568345        146.740312469819     
   43.8848920863309        147.910930776220     
   44.7122302158273        148.973169891515     
   45.5395683453237        149.946969634836     
   46.3669064748201        150.849973802377     
   47.1942446043165        151.697968614135     
   48.0215827338129        152.505256492718     
   48.8489208633094        153.285003639572     
   49.6762589928058        154.049694225727     
   50.5035971223022        154.805562135441     
   51.3309352517986        155.524120426421     
   52.1582733812950        156.204313486591     
   52.9856115107914        156.850035726287     
   53.8129496402878        157.464663234108     
   54.6402877697842        158.051119369279     
   55.4676258992806        158.611928796482     
   56.2949640287770        159.149262373361     
   57.1223021582734        159.664974949174     
   57.9496402877698        160.160637861699     
   58.7769784172662        160.637567700250     
   59.6043165467626        161.096852708852     
   60.4316546762590        161.539378010720     
   61.2589928057554        161.965850621998     
   62.0863309352518        162.376824973716     
   62.9136690647482        162.772729369058     
   63.7410071942446        163.153893472435     
   64.5683453237410        163.520576574635     
   65.3956834532374        163.872996034291     
   66.2230215827338        164.211354999083     
   67.0503597122302        164.535868302786     
   67.8776978417266        164.846785353077     
   68.7050359712230        165.144408892109     
   69.5323741007194        165.429108727758     
   70.3597122302158        165.701329874165     
   71.1870503597122        165.961594960256     
   72.0143884892086        166.210501205188     
   72.8417266187050        166.448712658981     
   73.6690647482014        166.676948713524     
   74.4964028776978        166.895970070743     
   75.3237410071942        167.106563401093     
   76.1510791366906        167.309525848270     
   76.9784172661871        167.505650363112     
   77.8057553956834        167.695712617482     
   78.6330935251799        167.880459994759     
   79.4604316546763        168.060602909407     
   80.2877697841727        168.236808496873     
   81.1151079136691        168.409696549968     
   81.9424460431655        168.579837462910     
   82.7697841726619        168.747751876521     
   83.5971223021583        168.913911690472     
   84.4244604316547        169.078742111646     
   85.2517985611511        169.242624432165     
   86.0791366906475        169.405899267794     
   86.9064748201439        169.568870030429     
   87.7338129496403        169.731806451884     
   88.5611510791367        169.894948016894     
   89.3884892086331        170.058507198907     
   90.2158273381295        170.222672421953     
   91.0431654676259        170.387610695375     
   91.8705035971223        170.553469885746     
   92.6978417266187        170.720380602458     
   93.5251798561151        170.888457680780     
   94.3525179856115        171.057801249398     
   95.1798561151079        171.228497369079     
   96.0071942446043        171.400618225508     
   96.8345323741007        171.574221853024     
   97.6618705035971        171.749351356884     
   98.4892086330935        171.926033589937     
   99.3165467625899        172.104277225031     
   100.143884892086        172.284070146774     
   100.971223021583        172.465376064952     
   101.798561151079        172.648130226420     
   102.625899280576        172.832234071667     
   103.453237410072        173.017548645703     
   104.280575539568        173.203886529024     
   105.107913669065        173.391002001932     
   105.935251798561        173.578579092726     
   106.762589928058        173.766217085512     
   107.589928057554        173.953412974916     
   108.417266187050        174.139540251012     
   109.244604316547        174.323823277413     
   110.071942446043        174.505306388645     
   110.899280575540        174.682816681946     
   111.726618705036        174.854919319720     
   112.553956834532        175.019864005106     
   113.381294964029        175.175521168552     
   114.208633093525        175.319306350576     
   115.035971223022        175.442852591502     
   115.863309352518        175.442852591502     
   116.690647482014        175.442852591502     
   117.517985611511        175.442852591502     
   118.345323741007        175.442852591502     
   119.172661870504        175.442852591502     
   120.000000000000        175.442852591502     


==> data/delta1errors.dat <==
4.0000000000000000E+00 0.0000000000000000E+00
4.0999999999999996E+00 8.6375280577375580E-03
4.1999999999999993E+00 2.4227714834981796E-02
4.2999999999999998E+00 4.4152572954181929E-02
4.4000000000000004E+00 6.7451847442836582E-02
4.5000000000000000E+00 9.3563486747634900E-02
4.5999999999999996E+00 1.2210647589349520E-01
4.7000000000000002E+00 1.5280150494579875E-01
4.7999999999999998E+00 1.8543355863714533E-01
4.8999999999999995E+00 2.1983149228573115E-01
5.0000000000000000E+00 2.5585574478568268E-01
5.8273381294964031E+00 6.0450627664597045E-01
6.6546762589928061E+00 1.0237888351583087E+00
7.4820143884892083E+00 1.5006882149465304E+00
8.3093525179856105E+00 2.0307871178005112E+00
9.1366906474820144E+00 2.6136594651712888E+00
9.9640287769784166E+00 3.2512359992502016E+00
1.0791366906474821E+01 3.9471440373773259E+00
1.1618705035971223E+01 4.7064567033331981E+00
1.2446043165467625E+01 5.5356510387631142E+00
1.3273381294964029E+01 6.4426959423318522E+00
1.4100719424460433E+01 7.4372396453869971E+00
1.4928057553956835E+01 8.5308894582127621E+00
1.5755395683453237E+01 9.7375894808825336E+00
1.6582733812949638E+01 1.1074110694287942E+01
1.7410071942446042E+01 1.2560674400337215E+01
1.8237410071942445E+01 1.4221734412305866E+01
1.9064748201438846E+01 1.6086943795281304E+01
1.9892086330935250E+01 1.8192323389289335E+01
2.0719424460431657E+01 2.0581621427984093E+01
2.1546762589928058E+01 2.3307786012690070E+01
2.2374100719424462E+01 2.6434327823556178E+01
2.3201438848920862E+01 3.0036066884930143E+01
2.4028776978417266E+01 3.4198246526530291E+01
2.4856115107913666E+01 3.9012185892342593E+01
2.5683453237410070E+01 4.4564629540808760E+01
2.6510791366906474E+01 5.0917420215134747E+01
2.7338129496402875E+01 5.8075934901663963E+01
2.8165467625899279E+01 6.5951724044945962E+01
2.8992805755395679E+01 7.4337138052408633E+01
2.9820143884892087E+01 8.2917618751409421E+01
3.0647482014388491E+01 9.1333035762766514E+01
3.1474820143884891E+01 9.9263545144282631E+01
3.2302158273381295E+01 1.0649366845415896E+02
3.3129496402877699E+01 1.1295833812913619E+02
3.3956834532374103E+01 1.1875294130123463E+02
3.4784172661870500E+01 1.2391251201043610E+02
3.5611510791366904E+01 1.2849291273956840E+02
3.6438848920863315E+01 1.3256599618031504E+02
3.7266187050359711E+01 1.3620598632963851E+02
3.8093525179856115E+01 1.3948210660470480E+02
3.8920863309352519E+01 1.4245537451557593E+02
3.9748201438848923E+01 1.4517779726319739E+02
4.0575539568345320E+01 1.4769278475025664E+02
4.1402877697841724E+01 1.5003608415879759E+02
4.2230215827338128E+01 1.5223686470845328E+02
4.3057553956834532E+01 1.5431877298455285E+02
4.3884892086330936E+01 1.5630088399976458E+02
4.4712230215827333E+01 1.5819852666679139E+02
4.5539568345323744E+01 1.6002398770409249E+02
4.6366906474820148E+01 1.6178710887062067E+02
4.7194244604316545E+01 1.6349579688673498E+02
4.8021582733812949E+01 1.6515646939680815E+02
4.8848920863309353E+01 1.6677447477761589E+02
4.9676258992805757E+01 1.6835461794787852E+02
5.0503597122302160E+01 1.6989566246124753E+02
5.1330935251798557E+01 1.7136192840195034E+02
5.2158273381294961E+01 1.7274551043611302E+02
5.2985611510791365E+01 1.7404385925400635E+02
5.3812949640287769E+01 1.7525437225656910E+02
5.4640287769784173E+01 1.7637451391831115E+02
5.5467625899280577E+01 1.7740191983077730E+02
5.6294964028776981E+01 1.7833448637867258E+02
5.7122302158273385E+01 1.7917044769679944E+02
5.7949640287769782E+01 1.7990844133619268E+02
5.8776978417266186E+01 1.8054756390344568E+02
5.9604316546762590E+01 1.8108741780106607E+02
6.0431654676258994E+01 1.8153937801072016E+02
6.1258992805755391E+01 1.8196585062199830E+02
6.2086330935251794E+01 1.8237682497371591E+02
6.2913669064748198E+01 1.8277272936905823E+02
6.3741007194244602E+01 1.8315389347243507E+02
6.4568345323740999E+01 1.8352057657463538E+02
6.5395683453237410E+01 1.8387299603429105E+02
6.6223021582733807E+01 1.8421135499908252E+02
6.7050359712230218E+01 1.8453586830278567E+02
6.7877697841726629E+01 1.8484678535307674E+02
6.8705035971223026E+01 1.8514440889210931E+02
6.9532374100719423E+01 1.8542910872775840E+02
7.0359712230215834E+01 1.8570132987416491E+02
7.1187050359712231E+01 1.8596159496025629E+02
7.2014388489208628E+01 1.8621050120518814E+02
7.2841726618705039E+01 1.8644871265898101E+02
7.3669064748201436E+01 1.8667694871352370E+02
7.4496402877697847E+01 1.8689597007074298E+02
7.5323741007194243E+01 1.8710656340109310E+02
7.6151079136690640E+01 1.8730952584826989E+02
7.6978417266187051E+01 1.8750565036311238E+02
7.7805755395683448E+01 1.8769571261748209E+02
7.8633093525179859E+01 1.8788045999475909E+02
7.9460431654676256E+01 1.8806060290940741E+02
8.0287769784172653E+01 1.8823680849687338E+02
8.1115107913669064E+01 1.8840969654996817E+02
8.1942446043165461E+01 1.8857983746290969E+02
8.2769784172661858E+01 1.8874775187652062E+02
8.3597122302158269E+01 1.8891391169047162E+02
8.4424460431654666E+01 1.8907874211164619E+02
8.5251798561151077E+01 1.8924262443216458E+02
8.6079136690647488E+01 1.8940589926779407E+02
8.6906474820143885E+01 1.8956887003042939E+02
8.7733812949640296E+01 1.8973180645188441E+02
8.8561151079136692E+01 1.8989494801689401E+02
8.9388489208633089E+01 1.9005850719890671E+02
9.0215827338129500E+01 1.9022267242195323E+02
9.1043165467625897E+01 1.9038761069537475E+02
9.1870503597122308E+01 1.9055346988574593E+02
9.2697841726618705E+01 1.9072038060245848E+02
9.3525179856115102E+01 1.9088845768077962E+02
9.4352517985611513E+01 1.9105780124939827E+02
9.5179856115107910E+01 1.9122849736907921E+02
9.6007194244604307E+01 1.9140061822550757E+02
9.6834532374100718E+01 1.9157422185302383E+02
9.7661870503597115E+01 1.9174935135688449E+02
9.8489208633093526E+01 1.9192603358993748E+02
9.9316546762589923E+01 1.9210427722503147E+02
1.0014388489208632E+02 1.9228407014677362E+02
1.0097122302158273E+02 1.9246537606495212E+02
1.0179856115107913E+02 1.9264813022642028E+02
1.0262589928057554E+02 1.9283223407166747E+02
1.0345323741007195E+02 1.9301754864570310E+02
1.0428057553956835E+02 1.9320388652902363E+02
1.0510791366906476E+02 1.9339100200193249E+02
1.0593525179856115E+02 1.9357857909272568E+02
1.0676258992805755E+02 1.9376621708551170E+02
1.0758992805755396E+02 1.9395341297491640E+02
1.0841726618705036E+02 1.9413954025101236E+02
1.0924460431654676E+02 1.9432382327741269E+02
1.1007194244604315E+02 1.9450530638864507E+02
1.1089928057553955E+02 1.9468281668194558E+02
1.1172661870503596E+02 1.9485491931972021E+02
1.1255395683453236E+02 1.9501986400510637E+02
1.1338129496402875E+02 1.9517552116855194E+02
1.1420863309352517E+02 1.9531930635057586E+02
1.1503597122302156E+02 1.9544285259150234E+02
1.1586330935251797E+02 1.9544285259150234E+02
1.1669064748201437E+02 1.9544285259150234E+02
1.1751798561151077E+02 1.9544285259150234E+02
1.1834532374100718E+02 1.9544285259150234E+02
1.1917266187050357E+02 1.9544285259150234E+02
1.1999999999999999E+02 1.9544285259150234E+02
1.1999999999999999E+02 1.5544285259150234E+02
1.1917266187050357E+02 1.5544285259150234E+02
1.1834532374100718E+02 1.5544285259150234E+02
1.1751798561151077E+02 1.5544285259150234E+02
1.1669064748201437E+02 1.5544285259150234E+02
1.1586330935251797E+02 1.5544285259150234E+02
1.1503597122302156E+02 1.5544285259150234E+02
1.1420863309352517E+02 1.5531930635057586E+02
1.1338129496402875E+02 1.5517552116855194E+02
1.1255395683453236E+02 1.5501986400510637E+02
1.1172661870503596E+02 1.5485491931972021E+02
1.1089928057553955E+02 1.5468281668194555E+02
1.1007194244604315E+02 1.5450530638864504E+02
1.0924460431654676E+02 1.5432382327741269E+02
1.0841726618705036E+02 1.5413954025101233E+02
1.0758992805755396E+02 1.5395341297491640E+02
1.0676258992805755E+02 1.5376621708551170E+02
1.0593525179856115E+02 1.5357857909272568E+02
1.0510791366906476E+02 1.5339100200193246E+02
1.0428057553956835E+02 1.5320388652902363E+02
1.0345323741007195E+02 1.5301754864570310E+02
1.0262589928057554E+02 1.5283223407166747E+02
1.0179856115107913E+02 1.5264813022642025E+02
1.0097122302158273E+02 1.5246537606495210E+02
1.0014388489208632E+02 1.5228407014677359E+02
9.9316546762589923E+01 1.5210427722503147E+02
9.8489208633093526E+01 1.5192603358993748E+02
9.7661870503597115E+01 1.5174935135688446E+02
9.6834532374100718E+01 1.5157422185302383E+02
9.6007194244604307E+01 1.5140061822550757E+02
9.5179856115107910E+01 1.5122849736907918E+02
9.4352517985611513E+01 1.5105780124939827E+02
9.3525179856115102E+01 1.5088845768077962E+02
9.2697841726618705E+01 1.5072038060245848E+02
9.1870503597122308E+01 1.5055346988574593E+02
9.1043165467625897E+01 1.5038761069537475E+02
9.0215827338129500E+01 1.5022267242195323E+02
8.9388489208633089E+01 1.5005850719890671E+02
8.8561151079136692E+01 1.4989494801689401E+02
8.7733812949640296E+01 1.4973180645188441E+02
8.6906474820143885E+01 1.4956887003042937E+02
8.6079136690647488E+01 1.4940589926779407E+02
8.5251798561151077E+01 1.4924262443216458E+02
8.4424460431654666E+01 1.4907874211164619E+02
8.3597122302158269E+01 1.4891391169047162E+02
8.2769784172661858E+01 1.4874775187652062E+02
8.1942446043165461E+01 1.4857983746290969E+02
8.1115107913669064E+01 1.4840969654996815E+02
8.0287769784172653E+01 1.4823680849687338E+02
7.9460431654676256E+01 1.4806060290940741E+02
7.8633093525179859E+01 1.4788045999475909E+02
7.7805755395683448E+01 1.4769571261748209E+02
7.6978417266187051E+01 1.4750565036311238E+02
7.6151079136690640E+01 1.4730952584826989E+02
7.5323741007194243E+01 1.4710656340109310E+02
7.4496402877697847E+01 1.4689597007074295E+02
7.3669064748201436E+01 1.4667694871352367E+02
7.2841726618705039E+01 1.4644871265898101E+02
7.2014388489208628E+01 1.4621050120518814E+02
7.1187050359712231E+01 1.4596159496025626E+02
7.0359712230215834E+01 1.4570132987416491E+02
6.9532374100719423E+01 1.4542910872775840E+02
6.8705035971223026E+01 1.4514440889210931E+02
6.7877697841726629E+01 1.4484678535307674E+02
6.7050359712230218E+01 1.4453586830278567E+02
6.6223021582733807E+01 1.4421135499908249E+02
6.5395683453237410E+01 1.4387299603429102E+02
6.4568345323740999E+01 1.4352057657463538E+02
6.3741007194244602E+01 1.4315389347243507E+02
6.2913669064748198E+01 1.4277272936905820E+02
6.2086330935251794E+01 1.4237682497371591E+02
6.1258992805755391E+01 1.4196585062199830E+02
6.0431654676258994E+01 1.4153937801072016E+02
5.9604316546762590E+01 1.4110628761395301E+02
5.8776978417266186E+01 1.4072757147144344E+02
5.7949640287769782E+01 1.4041283431544102E+02
5.7122302158273385E+01 1.4015950206082570E+02
5.6294964028776981E+01 1.3996403813619625E+02
5.5467625899280577E+01 1.3982193741786645E+02
5.4640287769784173E+01 1.3972772434315198E+02
5.3812949640287769E+01 1.3967495358268545E+02
5.2985611510791365E+01 1.3965621140004143E+02
5.2158273381294961E+01 1.3966311555283016E+02
5.1330935251798557E+01 1.3968631126649692E+02
5.0503597122302160E+01 1.3971546041247109E+02
4.9676258992805757E+01 1.3974476888298284E+02
4.8848920863309353E+01 1.3979553064888901E+02
4.8021582733812949E+01 1.3985404149745381E+02
4.7194244604316545E+01 1.3990013800752249E+02
4.6366906474820148E+01 1.3991283615520084E+02
4.5539568345323744E+01 1.3986994874189168E+02
4.4712230215827333E+01 1.3974781005020171E+02
4.3884892086330936E+01 1.3952097424891599E+02
4.3057553956834532E+01 1.3916184842040749E+02
4.2230215827338128E+01 1.3864023554541731E+02
4.1402877697841724E+01 1.3792276680350096E+02
4.0575539568345320E+01 1.3697220704537088E+02
3.9748201438848923E+01 1.3574662821557922E+02
3.8920863309352519E+01 1.3419847090762838E+02
3.8093525179856115E+01 1.3227356781708440E+02
3.7266187050359711E+01 1.2991030771211732E+02
3.6438848920863315E+01 1.2703931040481027E+02
3.5611510791366904E+01 1.2358430776335068E+02
3.4784172661870500E+01 1.1946541357570526E+02
3.3956834532374103E+01 1.1460654730603549E+02
3.3129496402877699E+01 1.0894909172939686E+02
3.2302158273381295E+01 1.0243207798902262E+02
3.1474820143884891E+01 9.5173840816290110E+01
3.0647482014388491E+01 8.7323424834881720E+01
2.9820143884892087E+01 7.9117745906154127E+01
2.8992805755395679E+01 7.0869488861222962E+01
2.8165467625899279E+01 6.2901307223113861E+01
2.7338129496402875E+01 5.5474840953374319E+01
2.6510791366906474E+01 4.8749855472209497E+01
2.5683453237410070E+01 4.2784237408423685E+01
2.4856115107913666E+01 3.7560128803922524E+01
2.4028776978417266E+01 3.3015775543473552E+01
2.3201438848920862E+01 2.9070949447491440E+01
2.2374100719424462E+01 2.5642981761427212E+01
2.1546762589928058E+01 2.2655111096406472E+01
2.0719424460431657E+01 2.0039876629587745E+01
1.9892086330935250E+01 1.7739774674230087E+01
1.9064748201438846E+01 1.5706605396983582E+01
1.8237410071942445E+01 1.3900313288364586E+01
1.7410071942446042E+01 1.2287729713238010E+01
1.6582733812949638E+01 1.0841402450651424E+01
1.5755395683453237E+01 9.5385807008283514E+00
1.4928057553956835E+01 8.3603679447595578E+00
1.4100719424460433E+01 7.2910308795627792E+00
1.3273381294964029E+01 6.3174445615429171E+00
1.2446043165467625E+01 5.4286535493526458E+00
1.1618705035971223E+01 4.6155322127154950E+00
1.0791366906474821E+01 3.8705328856719832E+00
9.9640287769784166E+00 3.1875183253101129E+00
9.1366906474820144E+00 2.5616870026119729E+00
8.3093525179856105E+00 1.9896217444518955E+00
7.4820143884892083E+00 1.4695393818188909E+00
6.6546762589928061E+00 1.0019371005230453E+00
5.8273381294964031E+00 5.9118538513216379E-01
5.0000000000000000E+00 2.5001318097089492E-01
4.8999999999999995E+00 2.1478867973102814E-01
4.7999999999999998E+00 1.8116021704014468E-01
4.7000000000000002E+00 1.4926377403041510E-01
4.5999999999999996E+00 1.1926610488198515E-01
4.5000000000000000E+00 9.1376716797313309E-02
4.4000000000000004E+00 6.5867786868359243E-02
4.2999999999999998E+00 4.3110649301341827E-02
4.1999999999999993E+00 2.3653182092507836E-02
4.0999999999999996E+00 8.4316857898238257E-03
4.0000000000000000E+00 0.0000000000000000E+00


==> data/delta2.dat <==
   4.00000000000000       0.000000000000000E+000
   4.10000000000000      -0.415197397434675     
   4.20000000000000      -0.604513536637830     
   4.30000000000000      -0.761022026601306     
   4.40000000000000      -0.901950151106499     
   4.50000000000000       -1.03365969932327     
   4.60000000000000       -1.15925704937304     
   4.70000000000000       -1.28049585737210     
   4.80000000000000       -1.39846007990461     
   4.90000000000000       -1.51386292103179     
   5.00000000000000       -1.62719566299260     
   5.82733812949640       -2.51575866214480     
   6.65467625899281       -3.35118581312735     
   7.48201438848921       -4.14905770992316     
   8.30935251798561       -4.91432731687330     
   9.13669064748201       -5.64976133268359     
   9.96402877697842       -6.35751787938860     
   10.7913669064748       -7.03952239189506     
   11.6187050359712       -7.69756450090577     
   12.4460431654676       -8.33332241027063     
   13.2733812949640       -8.94836877762757     
   14.1007194244604       -9.54417307167508     
   14.9280575539568       -10.1221043309264     
   15.7553956834532       -10.6834350215866     
   16.5827338129496       -11.2293458102719     
   17.4100719424460       -11.7609309008639     
   18.2374100719424       -12.2792036227663     
   19.0647482014388       -12.7851020384173     
   19.8920863309352       -13.2794944129106     
   20.7194244604317       -13.7631844468978     
   21.5467625899281       -14.2369162159822     
   22.3741007194245       -14.7013787888353     
   23.2014388489209       -15.1572105156790     
   24.0287769784173       -15.6050029913544     
   24.8561151079137       -16.0453047050304     
   25.6834532374101       -16.4786243931986     
   26.5107913669065       -16.9054341149985     
   27.3381294964029       -17.3261720698746     
   28.1654676258993       -17.7412451775717     
   28.9928057553957       -18.1510314398936     
   29.8201438848921       -18.5558821027030     
   30.6474820143885       -18.9561236355016     
   31.4748201438849       -19.3520595446974     
   32.3021582733813       -19.7439720354117     
   33.1294964028777       -20.1050808443815     
   33.9568345323741       -20.4073187963946     
   34.7841726618705       -20.7050838223674     
   35.6115107913669       -20.9984410220136     
   36.4388489208633       -21.2874521708694     
   37.2661870503597       -21.5721761093969     
   38.0935251798561       -21.8526690756613     
   38.9208633093525       -22.1289849904902     
   39.7482014388489       -22.4011757024801     
   40.5755395683453       -22.6692911989653     
   41.4028776978417       -22.9333797880461     
   42.2302158273381       -23.1934882559430     
   43.0575539568345       -23.4496620032586     
   43.8848920863309       -23.7019451631674     
   44.7122302158273       -23.9503807040855     
   45.5395683453237       -24.1950105189847     
   46.3669064748201       -24.4358755031943     
   47.1942446043165       -24.6730156222575     
   48.0215827338129       -24.9064699711880     
   48.8489208633094       -25.1362768262765     
   49.6762589928058       -25.3624736904347     
   50.5035971223022       -25.5850973329292     
   51.3309352517986       -25.8041838242387     
   52.1582733812950       -26.0197685666686     
   52.9856115107914       -26.2318863212725     
   53.8129496402878       -26.4405712315562     
   54.6402877697842       -26.6458568443783     
   55.4676258992806       -26.8477761284058     
   56.2949640287770       -27.0463614904383     
   57.1223021582734       -27.2416447898733     
   57.9496402877698       -27.4336573515492     
   58.7769784172662       -27.6224299771763     
   59.6043165467626       -27.8079929555333     
   60.4316546762590       -27.9903760715917     
   61.2589928057554       -28.1696086147033     
   62.0863309352518       -28.3457193859750     
   62.9136690647482       -28.5187367049340     
   63.7410071942446       -28.6886884155794     
   64.5683453237410       -28.8556018918979     
   65.3956834532374       -29.0195040429181     
   66.2230215827338       -29.1804213173627     
   67.0503597122302       -29.3383797079544     
   67.8776978417266       -29.4934047554220     
   68.7050359712230       -29.6455215522489     
   69.5323741007194       -29.7947547461991     
   70.3597122302158       -29.9411285436523     
   71.1870503597122       -30.0846667127752     
   72.0143884892086       -30.2253925865533     
   72.8417266187050       -30.3633290657020     
   73.6690647482014       -30.4984986214761     
   74.4964028776978       -30.6309232983916     
   75.3237410071942       -30.7606247168735     
   76.1510791366906       -30.8876240758405     
   76.9784172661871       -31.0119421552349     
   77.8057553956834       -31.1335993185070     
   78.6330935251799       -31.2526155150599     
   79.4604316546763       -31.3690102826593     
   80.2877697841727       -31.4828027498142     
   81.1151079136691       -31.5940116381311     
   81.9424460431655       -31.7026552646444     
   82.7697841726619       -31.8087515441261     
   83.5971223021583       -31.9123179913747     
   84.4244604316547       -32.0133717234866     
   85.2517985611511       -32.1119294621083     
   86.0791366906475       -32.2080075356717     
   86.9064748201439       -32.3016218816111     
   87.7338129496403       -32.3927880485625     
   88.5611510791367       -32.4815211985438     
   89.3884892086331       -32.5678361091167     
   90.2158273381295       -32.6517471755273     
   91.0431654676259       -32.7332684128267     
   91.8705035971223       -32.8124134579687     
   92.6978417266187       -32.8891955718853     
   93.5251798561151       -32.9636276415366     
   94.3525179856115       -33.0357221819359     
   95.1798561151079       -33.1054913381473     
   96.0071942446043       -33.1729468872562     
   96.8345323741007       -33.2381002403087     
   97.6618705035971       -33.3009624442221     
   98.4892086330935       -33.3615441836621     
   99.3165467625899       -33.4198557828878     
   100.143884892086       -33.4759072075620     
   100.971223021583       -33.5297080665263     
   101.798561151079       -33.5812676135391     
   102.625899280576       -33.6305947489767     
   103.453237410072       -33.6776980214958     
   104.280575539568       -33.7225856296557     
   105.107913669065       -33.7652654235009     
   105.935251798561       -33.8057449061020     
   106.762589928058       -33.8440312350547     
   107.589928057554       -33.8801312239359     
   108.417266187050       -33.9140513437168     
   109.244604316547       -33.9457977241308     
   110.071942446043       -33.9753761549985     
   110.899280575540       -34.0027920875061     
   111.726618705036       -34.0280506354394     
   112.553956834532       -34.0511565763713     
   113.381294964029       -34.0721143528037     
   114.208633093525       -34.0909280732624     
   115.035971223022       -34.1069210381811     
   115.863309352518       -34.1069210381811     
   116.690647482014       -34.1069210381811     
   117.517985611511       -34.1069210381811     
   118.345323741007       -34.1069210381811     
   119.172661870504       -34.1069210381811     
   120.000000000000       -34.1069210381811     


==> data/delta2errors.dat <==
4.0000000000000000E+00 0.0000000000000000E+00
4.0999999999999996E+00 -4.0550613061998059E-01
4.1999999999999993E+00 -5.9078527427812499E-01
4.2999999999999998E+00 -7.4416731984469997E-01
4.4000000000000004E+00 -8.8242647621473647E-01
4.5000000000000000E+00 -1.0117482440963814E+00
4.5999999999999996E+00 -1.1351483151991810E+00
4.7000000000000002E+00 -1.2543264356341723E+00
4.7999999999999998E+00 -1.3703315159006733E+00
4.8999999999999995E+00 -1.4838525552701696E+00
5.0000000000000000E+00 -1.5953633791041149E+00
5.8273381294964031E+00 -2.4699782324550736E+00
6.6546762589928061E+00 -3.2920256908962053E+00
7.4820143884892083E+00 -4.0764780745468965E+00
8.3093525179856105E+00 -4.8282306938557067E+00
9.1366906474820144E+00 -5.5501143949043303E+00
9.9640287769784166E+00 -6.2443626910858416E+00
1.0791366906474821E+01 -6.9129550790894712E+00
1.1618705035971223E+01 -7.5577062202990142E+00
1.2446043165467625E+01 -8.1802913297591893E+00
1.3273381294964029E+01 -8.7822559939380014E+00
1.4100719424460433E+01 -9.3650231450238550E+00
1.4928057553956835E+01 -9.9299002347665457E+00
1.5755395683453237E+01 -1.0478086987411960E+01
1.6582733812949638E+01 -1.1010683469759639E+01
1.7410071942446042E+01 -1.1528698151026786E+01
1.8237410071942445E+01 -1.2033055701910047E+01
1.9064748201438846E+01 -1.2524604373340004E+01
1.9892086330935250E+01 -1.3004122868459497E+01
2.0719424460431657E+01 -1.3472326672655369E+01
2.1546762589928058E+01 -1.3929873839933981E+01
2.2374100719424462E+01 -1.4377370254444257E+01
2.3201438848920862E+01 -1.4815374397606265E+01
2.4028776978417266E+01 -1.5244401657117891E+01
2.4856115107913666E+01 -1.5664928216193045E+01
2.5683453237410070E+01 -1.6077394561158282E+01
2.6510791366906474E+01 -1.6482208643945746E+01
2.7338129496402875E+01 -1.6879748733685283E+01
2.8165467625899279E+01 -1.7270365988913287E+01
2.8992805755395679E+01 -1.7654386779127183E+01
2.9820143884892087E+01 -1.8032114781674810E+01
3.0647482014388491E+01 -1.8403832877363008E+01
3.1474820143884891E+01 -1.8769804865747616E+01
3.2302158273381295E+01 -1.9130277018846531E+01
3.3129496402877699E+01 -1.9464654383108087E+01
3.3956834532374103E+01 -1.9693120082685063E+01
3.4784172661870500E+01 -1.9829134960961820E+01
3.5611510791366904E+01 -1.9874245904701528E+01
3.6438848920863315E+01 -1.9830788864100242E+01
3.7266187050359711E+01 -1.9701868408261301E+01
3.8093525179856115E+01 -1.9491330156066237E+01
3.8920863309352519E+01 -1.9203726346958319E+01
3.9748201438848923E+01 -1.8844274877020627E+01
4.0575539568345320E+01 -1.8418812183977117E+01
4.1402877697841724E+01 -1.7933740419765570E+01
4.2230215827338128E+01 -1.7395969400565964E+01
4.3057553956834532E+01 -1.6812853871102011E+01
4.3884892086330936E+01 -1.6192126662202753E+01
4.4712230215827333E+01 -1.5541828357600808E+01
4.5539568345323744E+01 -1.4870234117392339E+01
4.6366906474820148E+01 -1.4185778331185983E+01
4.7194244604316545E+01 -1.3496977793473086E+01
4.8021582733812949E+01 -1.2812354106971297E+01
4.8848920863309353E+01 -1.2140356026495143E+01
4.9676258992805757E+01 -1.1489282456221391E+01
5.0503597122302160E+01 -1.0867206807035135E+01
5.1330935251798557E+01 -1.0281903408013624E+01
5.2158273381294961E+01 -9.7407766471436741E+00
5.2985611510791365E+01 -9.2507934912409766E+00
5.3812949640287769E+01 -8.8184200039767653E+00
5.4640287769784173E+01 -8.4495624441982304E+00
5.5467625899280577E+01 -8.1495134846895567E+00
5.6294964028776981E+01 -7.9229040445434693E+00
5.7122302158273385E+01 -7.7736611768273312E+00
5.7949640287769782E+01 -7.7049723977033588E+00
5.8776978417266186E+01 -7.7192567841080200E+00
5.9604316546762590E+01 -7.8181431050495940E+00
6.0431654676258994E+01 -7.9903760715916565E+00
6.1258992805755391E+01 -8.1696086147033053E+00
6.2086330935251794E+01 -8.3457193859749648E+00
6.2913669064748198E+01 -8.5187367049340423E+00
6.3741007194244602E+01 -8.6886884155793851E+00
6.4568345323740999E+01 -8.8556018918978960E+00
6.5395683453237410E+01 -9.0195040429181184E+00
6.6223021582733807E+01 -9.1804213173627467E+00
6.7050359712230218E+01 -9.3383797079544024E+00
6.7877697841726629E+01 -9.4934047554220005E+00
6.8705035971223026E+01 -9.6455215522489333E+00
6.9532374100719423E+01 -9.7947547461991302E+00
7.0359712230215834E+01 -9.9411285436522530E+00
7.1187050359712231E+01 -1.0084666712775181E+01
7.2014388489208628E+01 -1.0225392586553291E+01
7.2841726618705039E+01 -1.0363329065702031E+01
7.3669064748201436E+01 -1.0498498621476124E+01
7.4496402877697847E+01 -1.0630923298391602E+01
7.5323741007194243E+01 -1.0760624716873547E+01
7.6151079136690640E+01 -1.0887624075840524E+01
7.6978417266187051E+01 -1.1011942155234879E+01
7.7805755395683448E+01 -1.1133599318507022E+01
7.8633093525179859E+01 -1.1252615515059890E+01
7.9460431654676256E+01 -1.1369010282659266E+01
8.0287769784172653E+01 -1.1482802749814162E+01
8.1115107913669064E+01 -1.1594011638131061E+01
8.1942446043165461E+01 -1.1702655264644422E+01
8.2769784172661858E+01 -1.1808751544126100E+01
8.3597122302158269E+01 -1.1912317991374742E+01
8.4424460431654666E+01 -1.2013371723486603E+01
8.5251798561151077E+01 -1.2111929462108293E+01
8.6079136690647488E+01 -1.2208007535671667E+01
8.6906474820143885E+01 -1.2301621881611082E+01
8.7733812949640296E+01 -1.2392788048562467E+01
8.8561151079136692E+01 -1.2481521198543849E+01
8.9388489208633089E+01 -1.2567836109116742E+01
9.0215827338129500E+01 -1.2651747175527349E+01
9.1043165467625897E+01 -1.2733268412826655E+01
9.1870503597122308E+01 -1.2812413457968693E+01
9.2697841726618705E+01 -1.2889195571885290E+01
9.3525179856115102E+01 -1.2963627641536595E+01
9.4352517985611513E+01 -1.3035722181935856E+01
9.5179856115107910E+01 -1.3105491338147347E+01
9.6007194244604307E+01 -1.3172946887256204E+01
9.6834532374100718E+01 -1.3238100240308743E+01
9.7661870503597115E+01 -1.3300962444222083E+01
9.8489208633093526E+01 -1.3361544183662057E+01
9.9316546762589923E+01 -1.3419855782887765E+01
1.0014388489208632E+02 -1.3475907207562022E+01
1.0097122302158273E+02 -1.3529708066526293E+01
1.0179856115107913E+02 -1.3581267613539069E+01
1.0262589928057554E+02 -1.3630594748976739E+01
1.0345323741007195E+02 -1.3677698021495829E+01
1.0428057553956835E+02 -1.3722585629655715E+01
1.0510791366906476E+02 -1.3765265423500873E+01
1.0593525179856115E+02 -1.3805744906101964E+01
1.0676258992805755E+02 -1.3844031235054663E+01
1.0758992805755396E+02 -1.3880131223935935E+01
1.0841726618705036E+02 -1.3914051343716771E+01
1.0924460431654676E+02 -1.3945797724130813E+01
1.1007194244604315E+02 -1.3975376154998504E+01
1.1089928057553955E+02 -1.4002792087506132E+01
1.1172661870503596E+02 -1.4028050635439433E+01
1.1255395683453236E+02 -1.4051156576371351E+01
1.1338129496402875E+02 -1.4072114352803682E+01
1.1420863309352517E+02 -1.4090928073262408E+01
1.1503597122302156E+02 -1.4106921038181094E+01
1.1586330935251797E+02 -1.4106921038181094E+01
1.1669064748201437E+02 -1.4106921038181094E+01
1.1751798561151077E+02 -1.4106921038181094E+01
1.1834532374100718E+02 -1.4106921038181094E+01
1.1917266187050357E+02 -1.4106921038181094E+01
1.1999999999999999E+02 -1.4106921038181094E+01
1.1999999999999999E+02 -5.4106921038181092E+01
1.1917266187050357E+02 -5.4106921038181092E+01
1.1834532374100718E+02 -5.4106921038181092E+01
1.1751798561151077E+02 -5.4106921038181092E+01
1.1669064748201437E+02 -5.4106921038181092E+01
1.1586330935251797E+02 -5.4106921038181092E+01
1.1503597122302156E+02 -5.4106921038181092E+01
1.1420863309352517E+02 -5.4090928073262411E+01
1.1338129496402875E+02 -5.4072114352803688E+01
1.1255395683453236E+02 -5.4051156576371355E+01
1.1172661870503596E+02 -5.4028050635439428E+01
1.1089928057553955E+02 -5.4002792087506130E+01
1.1007194244604315E+02 -5.3975376154998507E+01
1.0924460431654676E+02 -5.3945797724130813E+01
1.0841726618705036E+02 -5.3914051343716771E+01
1.0758992805755396E+02 -5.3880131223935940E+01
1.0676258992805755E+02 -5.3844031235054665E+01
1.0593525179856115E+02 -5.3805744906101964E+01
1.0510791366906476E+02 -5.3765265423500871E+01
1.0428057553956835E+02 -5.3722585629655718E+01
1.0345323741007195E+02 -5.3677698021495829E+01
1.0262589928057554E+02 -5.3630594748976741E+01
1.0179856115107913E+02 -5.3581267613539069E+01
1.0097122302158273E+02 -5.3529708066526297E+01
1.0014388489208632E+02 -5.3475907207562024E+01
9.9316546762589923E+01 -5.3419855782887765E+01
9.8489208633093526E+01 -5.3361544183662062E+01
9.7661870503597115E+01 -5.3300962444222087E+01
9.6834532374100718E+01 -5.3238100240308746E+01
9.6007194244604307E+01 -5.3172946887256209E+01
9.5179856115107910E+01 -5.3105491338147353E+01
9.4352517985611513E+01 -5.3035722181935860E+01
9.3525179856115102E+01 -5.2963627641536597E+01
9.2697841726618705E+01 -5.2889195571885288E+01
9.1870503597122308E+01 -5.2812413457968688E+01
9.1043165467625897E+01 -5.2733268412826661E+01
9.0215827338129500E+01 -5.2651747175527355E+01
8.9388489208633089E+01 -5.2567836109116747E+01
8.8561151079136692E+01 -5.2481521198543852E+01
8.7733812949640296E+01 -5.2392788048562466E+01
8.6906474820143885E+01 -5.2301621881611084E+01
8.6079136690647488E+01 -5.2208007535671669E+01
8.5251798561151077E+01 -5.2111929462108293E+01
8.4424460431654666E+01 -5.2013371723486607E+01
8.3597122302158269E+01 -5.1912317991374735E+01
8.2769784172661858E+01 -5.1808751544126096E+01
8.1942446043165461E+01 -5.1702655264644420E+01
8.1115107913669064E+01 -5.1594011638131065E+01
8.0287769784172653E+01 -5.1482802749814162E+01
7.9460431654676256E+01 -5.1369010282659268E+01
7.8633093525179859E+01 -5.1252615515059894E+01
7.7805755395683448E+01 -5.1133599318507024E+01
7.6978417266187051E+01 -5.1011942155234877E+01
7.6151079136690640E+01 -5.0887624075840527E+01
7.5323741007194243E+01 -5.0760624716873551E+01
7.4496402877697847E+01 -5.0630923298391600E+01
7.3669064748201436E+01 -5.0498498621476124E+01
7.2841726618705039E+01 -5.0363329065702032E+01
7.2014388489208628E+01 -5.0225392586553291E+01
7.1187050359712231E+01 -5.0084666712775181E+01
7.0359712230215834E+01 -4.9941128543652255E+01
6.9532374100719423E+01 -4.9794754746199132E+01
6.8705035971223026E+01 -4.9645521552248937E+01
6.7877697841726629E+01 -4.9493404755422006E+01
6.7050359712230218E+01 -4.9338379707954402E+01
6.6223021582733807E+01 -4.9180421317362750E+01
6.5395683453237410E+01 -4.9019504042918115E+01
6.4568345323740999E+01 -4.8855601891897898E+01
6.3741007194244602E+01 -4.8688688415579378E+01
6.2913669064748198E+01 -4.8518736704934042E+01
6.2086330935251794E+01 -4.8345719385974967E+01
6.1258992805755391E+01 -4.8169608614703307E+01
6.0431654676258994E+01 -4.7990376071591655E+01
5.9604316546762590E+01 -4.7797815446075276E+01
5.8776978417266186E+01 -4.7525342171547628E+01
5.7949640287769782E+01 -4.7161610969975236E+01
5.7122302158273385E+01 -4.6708194341545685E+01
5.6294964028776981E+01 -4.6167456197421565E+01
5.5467625899280577E+01 -4.5542529911667899E+01
5.4640287769784173E+01 -4.4837289318133976E+01
5.3812949640287769E+01 -4.4056312917699984E+01
5.2985611510791365E+01 -4.3204841623459238E+01
5.2158273381294961E+01 -4.2288730430560641E+01
5.1330935251798557E+01 -4.1314394453039895E+01
5.0503597122302160E+01 -4.0288749821512212E+01
4.9676258992805757E+01 -3.9219149982609665E+01
4.8848920863309353E+01 -3.8113317983091200E+01
4.8021582733812949E+01 -3.6979275358245225E+01
4.7194244604316545E+01 -3.5825268275206192E+01
4.6366906474820148E+01 -3.4659691606829455E+01
4.5539568345323744E+01 -3.3491011630583110E+01
4.4712230215827333E+01 -3.2327688059342911E+01
4.3884892086330936E+01 -3.1178096116899987E+01
4.3057553956834532E+01 -3.0050449370351249E+01
4.2230215827338128E+01 -2.8952724024337886E+01
4.1402877697841724E+01 -2.7892585368386399E+01
4.0575539568345320E+01 -2.6877317048506121E+01
3.9748201438848923E+01 -2.5913753807877910E+01
3.8920863309352519E+01 -2.5008218309158686E+01
3.8093525179856115E+01 -2.4166462612902816E+01
3.7266187050359711E+01 -2.3393614843190107E+01
3.6438848920863315E+01 -2.2694131523121225E+01
3.5611510791366904E+01 -2.2071756009803089E+01
3.4784172661870500E+01 -2.1529483401240359E+01
3.3956834532374103E+01 -2.1069532226642373E+01
3.3129496402877699E+01 -2.0693323167533393E+01
3.2302158273381295E+01 -2.0306425340786593E+01
3.1474820143884891E+01 -1.9884566804127314E+01
3.0647482014388491E+01 -1.9460230282924645E+01
2.9820143884892087E+01 -1.9033089446087953E+01
2.8992805755395679E+01 -1.8602792203034216E+01
2.8165467625899279E+01 -1.8168959042238235E+01
2.7338129496402875E+01 -1.7731181239871706E+01
2.6510791366906474E+01 -1.7289018928295711E+01
2.5683453237410070E+01 -1.6841999013890170E+01
2.4856115107913666E+01 -1.6389612933632044E+01
2.4028776978417266E+01 -1.5931314240075357E+01
2.3201438848920862E+01 -1.5466516005085134E+01
2.2374100719424462E+01 -1.4994588034037335E+01
2.1546762589928058E+01 -1.4514853884497946E+01
2.0719424460431657E+01 -1.4026587687029407E+01
1.9892086330935250E+01 -1.3529010771283525E+01
1.9064748201438846E+01 -1.3021288108679199E+01
1.8237410071942445E+01 -1.2502524594758910E+01
1.7410071942446042E+01 -1.1971761211158528E+01
1.6582733812949638E+01 -1.1427971130821865E+01
1.5755395683453237E+01 -1.0870055862849394E+01
1.4928057553956835E+01 -1.0296841577450591E+01
1.4100719424460433E+01 -9.7070758079409458E+00
1.3273381294964029E+01 -9.0994247917247364E+00
1.2446043165467625E+01 -8.4724717663036682E+00
1.1618705035971223E+01 -7.8247165145870321E+00
1.0791366906474821E+01 -7.1545761593609312E+00
9.9640287769784166E+00 -6.4603860516461262E+00
9.1366906474820144E+00 -5.7403957711976910E+00
8.3093525179856105E+00 -4.9927428200172557E+00
7.4820143884892083E+00 -4.2153440429308118E+00
6.6546762589928061E+00 -3.4054821970907572E+00
5.8273381294964031E+00 -2.5581130333397080E+00
5.0000000000000000E+00 -1.6569986523874822E+00
4.8999999999999995E+00 -1.5420083955382964E+00
4.7999999999999998E+00 -1.4248874642263187E+00
4.7000000000000002E+00 -1.3051274759444780E+00
4.5999999999999996E+00 -1.1819916222297380E+00
4.5000000000000000E+00 -1.0543619082378262E+00
4.4000000000000004E+00 -9.2043250980947466E-01
4.2999999999999998E+00 -7.7700958191874714E-01
4.1999999999999993E+00 -6.1756181122730025E-01
4.0999999999999996E+00 -4.2442742205650758E-01
4.0000000000000000E+00 0.0000000000000000E+00


==> data/delta2max.dat <==
4.0000000000000000E+00 0.0000000000000000E+00
4.0999999999999996E+00 -4.0550613061998059E-01
4.1999999999999993E+00 -5.9078527427812499E-01
4.2999999999999998E+00 -7.4416731984469997E-01
4.4000000000000004E+00 -8.8242647621473647E-01
4.5000000000000000E+00 -1.0117482440963814E+00
4.5999999999999996E+00 -1.1351483151991810E+00
4.7000000000000002E+00 -1.2543264356341723E+00
4.7999999999999998E+00 -1.3703315159006733E+00
4.8999999999999995E+00 -1.4838525552701696E+00
5.0000000000000000E+00 -1.5953633791041149E+00
5.8273381294964031E+00 -2.4699782324550736E+00
6.6546762589928061E+00 -3.2920256908962053E+00
7.4820143884892083E+00 -4.0764780745468965E+00
8.3093525179856105E+00 -4.8282306938557067E+00
9.1366906474820144E+00 -5.5501143949043303E+00
9.9640287769784166E+00 -6.2443626910858416E+00
1.0791366906474821E+01 -6.9129550790894712E+00
1.1618705035971223E+01 -7.5577062202990142E+00
1.2446043165467625E+01 -8.1802913297591893E+00
1.3273381294964029E+01 -8.7822559939380014E+00
1.4100719424460433E+01 -9.3650231450238550E+00
1.4928057553956835E+01 -9.9299002347665457E+00
1.5755395683453237E+01 -1.0478086987411960E+01
1.6582733812949638E+01 -1.1010683469759639E+01
1.7410071942446042E+01 -1.1528698151026786E+01
1.8237410071942445E+01 -1.2033055701910047E+01
1.9064748201438846E+01 -1.2524604373340004E+01
1.9892086330935250E+01 -1.3004122868459497E+01
2.0719424460431657E+01 -1.3472326672655369E+01
2.1546762589928058E+01 -1.3929873839933981E+01
2.2374100719424462E+01 -1.4377370254444257E+01
2.3201438848920862E+01 -1.4815374397606265E+01
2.4028776978417266E+01 -1.5244401657117891E+01
2.4856115107913666E+01 -1.5664928216193045E+01
2.5683453237410070E+01 -1.6077394561158282E+01
2.6510791366906474E+01 -1.6482208643945746E+01
2.7338129496402875E+01 -1.6879748733685283E+01
2.8165467625899279E+01 -1.7270365988913287E+01
2.8992805755395679E+01 -1.7654386779127183E+01
2.9820143884892087E+01 -1.8032114781674810E+01
3.0647482014388491E+01 -1.8403832877363008E+01
3.1474820143884891E+01 -1.8769804865747616E+01
3.2302158273381295E+01 -1.9130277018846531E+01
3.3129496402877699E+01 -1.9464654383108087E+01
3.3956834532374103E+01 -1.9693120082685063E+01
3.4784172661870500E+01 -1.9829134960961820E+01
3.5611510791366904E+01 -1.9874245904701528E+01
3.6438848920863315E+01 -1.9830788864100242E+01
3.7266187050359711E+01 -1.9701868408261301E+01
3.8093525179856115E+01 -1.9491330156066237E+01
3.8920863309352519E+01 -1.9203726346958319E+01
3.9748201438848923E+01 -1.8844274877020627E+01
4.0575539568345320E+01 -1.8418812183977117E+01
4.1402877697841724E+01 -1.7933740419765570E+01
4.2230215827338128E+01 -1.7395969400565964E+01
4.3057553956834532E+01 -1.6812853871102011E+01
4.3884892086330936E+01 -1.6192126662202753E+01
4.4712230215827333E+01 -1.5541828357600808E+01
4.5539568345323744E+01 -1.4870234117392339E+01
4.6366906474820148E+01 -1.4185778331185983E+01
4.7194244604316545E+01 -1.3496977793473086E+01
4.8021582733812949E+01 -1.2812354106971297E+01
4.8848920863309353E+01 -1.2140356026495143E+01
4.9676258992805757E+01 -1.1489282456221391E+01
5.0503597122302160E+01 -1.0867206807035135E+01
5.1330935251798557E+01 -1.0281903408013624E+01
5.2158273381294961E+01 -9.7407766471436741E+00
5.2985611510791365E+01 -9.2507934912409766E+00
5.3812949640287769E+01 -8.8184200039767653E+00
5.4640287769784173E+01 -8.4495624441982304E+00
5.5467625899280577E+01 -8.1495134846895567E+00
5.6294964028776981E+01 -7.9229040445434693E+00
5.7122302158273385E+01 -7.7736611768273312E+00
5.7949640287769782E+01 -7.7049723977033588E+00
5.8776978417266186E+01 -7.7192567841080200E+00
5.9604316546762590E+01 -7.8181431050495940E+00
6.0431654676258994E+01 -7.9903760715916565E+00
6.1258992805755391E+01 -8.1696086147033053E+00
6.2086330935251794E+01 -8.3457193859749648E+00
6.2913669064748198E+01 -8.5187367049340423E+00
6.3741007194244602E+01 -8.6886884155793851E+00
6.4568345323740999E+01 -8.8556018918978960E+00
6.5395683453237410E+01 -9.0195040429181184E+00
6.6223021582733807E+01 -9.1804213173627467E+00
6.7050359712230218E+01 -9.3383797079544024E+00
6.7877697841726629E+01 -9.4934047554220005E+00
6.8705035971223026E+01 -9.6455215522489333E+00
6.9532374100719423E+01 -9.7947547461991302E+00
7.0359712230215834E+01 -9.9411285436522530E+00
7.1187050359712231E+01 -1.0084666712775181E+01
7.2014388489208628E+01 -1.0225392586553291E+01
7.2841726618705039E+01 -1.0363329065702031E+01
7.3669064748201436E+01 -1.0498498621476124E+01
7.4496402877697847E+01 -1.0630923298391602E+01
7.5323741007194243E+01 -1.0760624716873547E+01
7.6151079136690640E+01 -1.0887624075840524E+01
7.6978417266187051E+01 -1.1011942155234879E+01
7.7805755395683448E+01 -1.1133599318507022E+01
7.8633093525179859E+01 -1.1252615515059890E+01
7.9460431654676256E+01 -1.1369010282659266E+01
8.0287769784172653E+01 -1.1482802749814162E+01
8.1115107913669064E+01 -1.1594011638131061E+01
8.1942446043165461E+01 -1.1702655264644422E+01
8.2769784172661858E+01 -1.1808751544126100E+01
8.3597122302158269E+01 -1.1912317991374742E+01
8.4424460431654666E+01 -1.2013371723486603E+01
8.5251798561151077E+01 -1.2111929462108293E+01
8.6079136690647488E+01 -1.2208007535671667E+01
8.6906474820143885E+01 -1.2301621881611082E+01
8.7733812949640296E+01 -1.2392788048562467E+01
8.8561151079136692E+01 -1.2481521198543849E+01
8.9388489208633089E+01 -1.2567836109116742E+01
9.0215827338129500E+01 -1.2651747175527349E+01
9.1043165467625897E+01 -1.2733268412826655E+01
9.1870503597122308E+01 -1.2812413457968693E+01
9.2697841726618705E+01 -1.2889195571885290E+01
9.3525179856115102E+01 -1.2963627641536595E+01
9.4352517985611513E+01 -1.3035722181935856E+01
9.5179856115107910E+01 -1.3105491338147347E+01
9.6007194244604307E+01 -1.3172946887256204E+01
9.6834532374100718E+01 -1.3238100240308743E+01
9.7661870503597115E+01 -1.3300962444222083E+01
9.8489208633093526E+01 -1.3361544183662057E+01
9.9316546762589923E+01 -1.3419855782887765E+01
1.0014388489208632E+02 -1.3475907207562022E+01
1.0097122302158273E+02 -1.3529708066526293E+01
1.0179856115107913E+02 -1.3581267613539069E+01
1.0262589928057554E+02 -1.3630594748976739E+01
1.0345323741007195E+02 -1.3677698021495829E+01
1.0428057553956835E+02 -1.3722585629655715E+01
1.0510791366906476E+02 -1.3765265423500873E+01
1.0593525179856115E+02 -1.3805744906101964E+01
1.0676258992805755E+02 -1.3844031235054663E+01
1.0758992805755396E+02 -1.3880131223935935E+01
1.0841726618705036E+02 -1.3914051343716771E+01
1.0924460431654676E+02 -1.3945797724130813E+01
1.1007194244604315E+02 -1.3975376154998504E+01
1.1089928057553955E+02 -1.4002792087506132E+01
1.1172661870503596E+02 -1.4028050635439433E+01
1.1255395683453236E+02 -1.4051156576371351E+01
1.1338129496402875E+02 -1.4072114352803682E+01
1.1420863309352517E+02 -1.4090928073262408E+01
1.1503597122302156E+02 -1.4106921038181094E+01
1.1586330935251797E+02 -1.4106921038181094E+01
1.1669064748201437E+02 -1.4106921038181094E+01
1.1751798561151077E+02 -1.4106921038181094E+01
1.1834532374100718E+02 -1.4106921038181094E+01
1.1917266187050357E+02 -1.4106921038181094E+01
1.1999999999999999E+02 -1.4106921038181094E+01


==> data/delta2min.dat <==
4.0000000000000000E+00 0.0000000000000000E+00
4.0999999999999996E+00 -4.2442742205650758E-01
4.1999999999999993E+00 -6.1756181122730025E-01
4.2999999999999998E+00 -7.7700958191874714E-01
4.4000000000000004E+00 -9.2043250980947466E-01
4.5000000000000000E+00 -1.0543619082378262E+00
4.5999999999999996E+00 -1.1819916222297380E+00
4.7000000000000002E+00 -1.3051274759444780E+00
4.7999999999999998E+00 -1.4248874642263187E+00
4.8999999999999995E+00 -1.5420083955382964E+00
5.0000000000000000E+00 -1.6569986523874822E+00
5.8273381294964031E+00 -2.5581130333397080E+00
6.6546762589928061E+00 -3.4054821970907572E+00
7.4820143884892083E+00 -4.2153440429308118E+00
8.3093525179856105E+00 -4.9927428200172557E+00
9.1366906474820144E+00 -5.7403957711976910E+00
9.9640287769784166E+00 -6.4603860516461262E+00
1.0791366906474821E+01 -7.1545761593609312E+00
1.1618705035971223E+01 -7.8247165145870321E+00
1.2446043165467625E+01 -8.4724717663036682E+00
1.3273381294964029E+01 -9.0994247917247364E+00
1.4100719424460433E+01 -9.7070758079409458E+00
1.4928057553956835E+01 -1.0296841577450591E+01
1.5755395683453237E+01 -1.0870055862849394E+01
1.6582733812949638E+01 -1.1427971130821865E+01
1.7410071942446042E+01 -1.1971761211158528E+01
1.8237410071942445E+01 -1.2502524594758910E+01
1.9064748201438846E+01 -1.3021288108679199E+01
1.9892086330935250E+01 -1.3529010771283525E+01
2.0719424460431657E+01 -1.4026587687029407E+01
2.1546762589928058E+01 -1.4514853884497946E+01
2.2374100719424462E+01 -1.4994588034037335E+01
2.3201438848920862E+01 -1.5466516005085134E+01
2.4028776978417266E+01 -1.5931314240075357E+01
2.4856115107913666E+01 -1.6389612933632044E+01
2.5683453237410070E+01 -1.6841999013890170E+01
2.6510791366906474E+01 -1.7289018928295711E+01
2.7338129496402875E+01 -1.7731181239871706E+01
2.8165467625899279E+01 -1.8168959042238235E+01
2.8992805755395679E+01 -1.8602792203034216E+01
2.9820143884892087E+01 -1.9033089446087953E+01
3.0647482014388491E+01 -1.9460230282924645E+01
3.1474820143884891E+01 -1.9884566804127314E+01
3.2302158273381295E+01 -2.0306425340786593E+01
3.3129496402877699E+01 -2.0693323167533393E+01
3.3956834532374103E+01 -2.1069532226642373E+01
3.4784172661870500E+01 -2.1529483401240359E+01
3.5611510791366904E+01 -2.2071756009803089E+01
3.6438848920863315E+01 -2.2694131523121225E+01
3.7266187050359711E+01 -2.3393614843190107E+01
3.8093525179856115E+01 -2.4166462612902816E+01
3.8920863309352519E+01 -2.5008218309158686E+01
3.9748201438848923E+01 -2.5913753807877910E+01
4.0575539568345320E+01 -2.6877317048506121E+01
4.1402877697841724E+01 -2.7892585368386399E+01
4.2230215827338128E+01 -2.8952724024337886E+01
4.3057553956834532E+01 -3.0050449370351249E+01
4.3884892086330936E+01 -3.1178096116899987E+01
4.4712230215827333E+01 -3.2327688059342911E+01
4.5539568345323744E+01 -3.3491011630583110E+01
4.6366906474820148E+01 -3.4659691606829455E+01
4.7194244604316545E+01 -3.5825268275206192E+01
4.8021582733812949E+01 -3.6979275358245225E+01
4.8848920863309353E+01 -3.8113317983091200E+01
4.9676258992805757E+01 -3.9219149982609665E+01
5.0503597122302160E+01 -4.0288749821512212E+01
5.1330935251798557E+01 -4.1314394453039895E+01
5.2158273381294961E+01 -4.2288730430560641E+01
5.2985611510791365E+01 -4.3204841623459238E+01
5.3812949640287769E+01 -4.4056312917699984E+01
5.4640287769784173E+01 -4.4837289318133976E+01
5.5467625899280577E+01 -4.5542529911667899E+01
5.6294964028776981E+01 -4.6167456197421565E+01
5.7122302158273385E+01 -4.6708194341545685E+01
5.7949640287769782E+01 -4.7161610969975236E+01
5.8776978417266186E+01 -4.7525342171547628E+01
5.9604316546762590E+01 -4.7797815446075276E+01
6.0431654676258994E+01 -4.7990376071591655E+01
6.1258992805755391E+01 -4.8169608614703307E+01
6.2086330935251794E+01 -4.8345719385974967E+01
6.2913669064748198E+01 -4.8518736704934042E+01
6.3741007194244602E+01 -4.8688688415579378E+01
6.4568345323740999E+01 -4.8855601891897898E+01
6.5395683453237410E+01 -4.9019504042918115E+01
6.6223021582733807E+01 -4.9180421317362750E+01
6.7050359712230218E+01 -4.9338379707954402E+01
6.7877697841726629E+01 -4.9493404755422006E+01
6.8705035971223026E+01 -4.9645521552248937E+01
6.9532374100719423E+01 -4.9794754746199132E+01
7.0359712230215834E+01 -4.9941128543652255E+01
7.1187050359712231E+01 -5.0084666712775181E+01
7.2014388489208628E+01 -5.0225392586553291E+01
7.2841726618705039E+01 -5.0363329065702032E+01
7.3669064748201436E+01 -5.0498498621476124E+01
7.4496402877697847E+01 -5.0630923298391600E+01
7.5323741007194243E+01 -5.0760624716873551E+01
7.6151079136690640E+01 -5.0887624075840527E+01
7.6978417266187051E+01 -5.1011942155234877E+01
7.7805755395683448E+01 -5.1133599318507024E+01
7.8633093525179859E+01 -5.1252615515059894E+01
7.9460431654676256E+01 -5.1369010282659268E+01
8.0287769784172653E+01 -5.1482802749814162E+01
8.1115107913669064E+01 -5.1594011638131065E+01
8.1942446043165461E+01 -5.1702655264644420E+01
8.2769784172661858E+01 -5.1808751544126096E+01
8.3597122302158269E+01 -5.1912317991374735E+01
8.4424460431654666E+01 -5.2013371723486607E+01
8.5251798561151077E+01 -5.2111929462108293E+01
8.6079136690647488E+01 -5.2208007535671669E+01
8.6906474820143885E+01 -5.2301621881611084E+01
8.7733812949640296E+01 -5.2392788048562466E+01
8.8561151079136692E+01 -5.2481521198543852E+01
8.9388489208633089E+01 -5.2567836109116747E+01
9.0215827338129500E+01 -5.2651747175527355E+01
9.1043165467625897E+01 -5.2733268412826661E+01
9.1870503597122308E+01 -5.2812413457968688E+01
9.2697841726618705E+01 -5.2889195571885288E+01
9.3525179856115102E+01 -5.2963627641536597E+01
9.4352517985611513E+01 -5.3035722181935860E+01
9.5179856115107910E+01 -5.3105491338147353E+01
9.6007194244604307E+01 -5.3172946887256209E+01
9.6834532374100718E+01 -5.3238100240308746E+01
9.7661870503597115E+01 -5.3300962444222087E+01
9.8489208633093526E+01 -5.3361544183662062E+01
9.9316546762589923E+01 -5.3419855782887765E+01
1.0014388489208632E+02 -5.3475907207562024E+01
1.0097122302158273E+02 -5.3529708066526297E+01
1.0179856115107913E+02 -5.3581267613539069E+01
1.0262589928057554E+02 -5.3630594748976741E+01
1.0345323741007195E+02 -5.3677698021495829E+01
1.0428057553956835E+02 -5.3722585629655718E+01
1.0510791366906476E+02 -5.3765265423500871E+01
1.0593525179856115E+02 -5.3805744906101964E+01
1.0676258992805755E+02 -5.3844031235054665E+01
1.0758992805755396E+02 -5.3880131223935940E+01
1.0841726618705036E+02 -5.3914051343716771E+01
1.0924460431654676E+02 -5.3945797724130813E+01
1.1007194244604315E+02 -5.3975376154998507E+01
1.1089928057553955E+02 -5.4002792087506130E+01
1.1172661870503596E+02 -5.4028050635439428E+01
1.1255395683453236E+02 -5.4051156576371355E+01
1.1338129496402875E+02 -5.4072114352803688E+01
1.1420863309352517E+02 -5.4090928073262411E+01
1.1503597122302156E+02 -5.4106921038181092E+01
1.1586330935251797E+02 -5.4106921038181092E+01
1.1669064748201437E+02 -5.4106921038181092E+01
1.1751798561151077E+02 -5.4106921038181092E+01
1.1834532374100718E+02 -5.4106921038181092E+01
1.1917266187050357E+02 -5.4106921038181092E+01
1.1999999999999999E+02 -5.4106921038181092E+01


==> data/exp/dalitzX0PDGCentral.dat <==
-1.	0.9366
-0.99	0.93786166
-0.98	0.93911064
-0.97	0.94034694
-0.96	0.94157056
-0.95	0.9427815
-0.94	0.9439797600000001
-0.93	0.94516534
-0.92	0.94633824
-0.91	0.94749846
-0.9	0.948646
-0.89	0.94978086
-0.88	0.95090304
-0.87	0.95201254
-0.86	0.95310936
-0.85	0.9541935
-0.84	0.95526496
-0.83	0.95632374
-0.82	0.95736984
-0.8099999999999999	0.95840326
-0.8	0.9594239999999999
-0.79	0.96043206
-0.78	0.96142744
-0.77	0.96241014
-0.76	0.96338016
-0.75	0.9643375
-0.74	0.96528216
-0.73	0.96621414
-0.72	0.96713344
-0.71	0.96804006
-0.7	0.968934
-0.69	0.96981526
-0.6799999999999999	0.97068384
-0.67	0.97153974
-0.66	0.97238296
-0.65	0.9732135
-0.64	0.97403136
-0.63	0.97483654
-0.62	0.97562904
-0.61	0.97640886
-0.6	0.977176
-0.59	0.9779304600000001
-0.58	0.97867224
-0.57	0.97940134
-0.5599999999999999	0.98011776
-0.55	0.9808215
-0.54	0.98151256
-0.53	0.98219094
-0.52	0.98285664
-0.51	0.98350966
-0.5	0.98415
-0.49	0.98477766
-0.48	0.98539264
-0.47	0.98599494
-0.45999999999999996	0.98658456
-0.45	0.9871615
-0.44	0.98772576
-0.43	0.98827734
-0.42	0.98881624
-0.41	0.98934246
-0.39999999999999997	0.989856
-0.39	0.99035686
-0.38	0.99084504
-0.37	0.99132054
-0.36	0.99178336
-0.35	0.9922335
-0.33999999999999997	0.99267096
-0.32999999999999996	0.99309574
-0.32	0.99350784
-0.31	0.99390726
-0.3	0.994294
-0.29	0.99466806
-0.27999999999999997	0.99502944
-0.26999999999999996	0.99537814
-0.26	0.99571416
-0.24999999999999997	0.9960375
-0.24	0.99634816
-0.22999999999999998	0.99664614
-0.21999999999999997	0.99693144
-0.21	0.99720406
-0.19999999999999998	0.997464
-0.18999999999999997	0.99771126
-0.18	0.99794584
-0.16999999999999998	0.99816774
-0.15999999999999998	0.99837696
-0.15	0.9985735
-0.13999999999999999	0.99875736
-0.12999999999999998	0.99892854
-0.11999999999999998	0.99908704
-0.10999999999999999	0.99923286
-0.09999999999999998	0.999366
-0.08999999999999998	0.99948646
-0.07999999999999999	0.99959424
-0.06999999999999998	0.99968934
-0.059999999999999984	0.99977176
-0.04999999999999998	0.9998415
-0.03999999999999998	0.99989856
-0.029999999999999978	0.99994294
-0.01999999999999998	0.99997464
-0.00999999999999998	0.99999366
2.0816681711721685e-17	1.
0.010000000000000021	0.99999366
0.02000000000000002	0.99997464
0.03000000000000002	0.99994294
0.04000000000000002	0.99989856
0.050000000000000024	0.9998415
0.060000000000000026	0.99977176
0.07000000000000002	0.99968934
0.08000000000000002	0.99959424
0.09000000000000002	0.99948646
0.10000000000000002	0.999366
0.11000000000000003	0.99923286
0.12000000000000002	0.99908704
0.13000000000000003	0.99892854
0.14	0.99875736
0.15000000000000002	0.9985735
0.16000000000000003	0.99837696
0.17	0.99816774
0.18000000000000002	0.99794584
0.19000000000000003	0.99771126
0.2	0.997464
0.21000000000000002	0.99720406
0.22000000000000003	0.99693144
0.23000000000000004	0.99664614
0.24000000000000002	0.99634816
0.25	0.9960375
0.26	0.99571416
0.27	0.99537814
0.28	0.99502944
0.29000000000000004	0.99466806
0.30000000000000004	0.994294
0.31000000000000005	0.99390726
0.32	0.99350784
0.33	0.99309574
0.34	0.99267096
0.35000000000000003	0.9922335
0.36000000000000004	0.99178336
0.37000000000000005	0.99132054
0.38	0.99084504
0.39	0.99035686
0.4	0.989856
0.41000000000000003	0.98934246
0.42000000000000004	0.98881624
0.43000000000000005	0.98827734
0.44000000000000006	0.98772576
0.45	0.9871615
0.46	0.98658456
0.47000000000000003	0.98599494
0.48000000000000004	0.98539264
0.49000000000000005	0.98477766
0.5	0.98415
0.51	0.98350966
0.52	0.98285664
0.53	0.98219094
0.54	0.98151256
0.55	0.9808215
0.56	0.98011776
0.5700000000000001	0.97940134
0.5800000000000001	0.97867224
0.5900000000000001	0.97793046
0.6000000000000001	0.977176
0.61	0.97640886
0.62	0.97562904
0.63	0.97483654
0.64	0.97403136
0.65	0.9732135
0.66	0.97238296
0.67	0.97153974
0.68	0.97068384
0.6900000000000001	0.96981526
0.7000000000000001	0.968934
0.7100000000000001	0.96804006
0.7200000000000001	0.96713344
0.73	0.96621414
0.74	0.96528216
0.75	0.9643375
0.76	0.96338016
0.77	0.96241014
0.78	0.96142744
0.79	0.96043206
0.8	0.9594239999999999
0.81	0.95840326
0.8200000000000001	0.95736984
0.8300000000000001	0.95632374
0.8400000000000001	0.95526496
0.8500000000000001	0.9541935
0.86	0.95310936
0.87	0.95201254
0.88	0.95090304
0.89	0.94978086
0.9	0.948646
0.91	0.94749846
0.92	0.94633824
0.93	0.94516534
0.9400000000000001	0.94397976
0.9500000000000001	0.9427814999999999
0.9600000000000001	0.94157056
0.9700000000000001	0.94034694
0.9800000000000001	0.93911064
0.99	0.93786166
1.	0.9366

==> data/exp/dalitzX0PDGLower.dat <==
-1.	0.9334
-0.99	0.9347253400000001
-0.98	0.93603736
-0.97	0.9373360599999999
-0.96	0.9386214399999999
-0.95	0.9398935
-0.94	0.9411522400000001
-0.93	0.9423976599999999
-0.92	0.94362976
-0.91	0.9448485400000001
-0.9	0.946054
-0.89	0.94724614
-0.88	0.94842496
-0.87	0.94959046
-0.86	0.95074264
-0.85	0.9518815
-0.84	0.95300704
-0.83	0.95411926
-0.82	0.95521816
-0.8099999999999999	0.95630374
-0.8	0.9573759999999999
-0.79	0.9584349400000001
-0.78	0.95948056
-0.77	0.96051286
-0.76	0.96153184
-0.75	0.9625374999999999
-0.74	0.96352984
-0.73	0.96450886
-0.72	0.96547456
-0.71	0.96642694
-0.7	0.967366
-0.69	0.96829174
-0.6799999999999999	0.96920416
-0.67	0.97010326
-0.66	0.97098904
-0.65	0.9718614999999999
-0.64	0.97272064
-0.63	0.97356646
-0.62	0.9743989599999999
-0.61	0.9752181400000001
-0.6	0.976024
-0.59	0.97681654
-0.58	0.9775957599999999
-0.57	0.97836166
-0.5599999999999999	0.9791142399999999
-0.55	0.9798535
-0.54	0.98057944
-0.53	0.9812920599999999
-0.52	0.98199136
-0.51	0.98267734
-0.5	0.98335
-0.49	0.98400934
-0.48	0.9846553600000001
-0.47	0.98528806
-0.45999999999999996	0.9859074400000001
-0.45	0.9865135
-0.44	0.98710624
-0.43	0.98768566
-0.42	0.98825176
-0.41	0.9888045400000001
-0.39999999999999997	0.989344
-0.39	0.98987014
-0.38	0.9903829599999999
-0.37	0.99088246
-0.36	0.99136864
-0.35	0.9918415
-0.33999999999999997	0.99230104
-0.32999999999999996	0.99274726
-0.32	0.99318016
-0.31	0.99359974
-0.3	0.9940060000000001
-0.29	0.99439894
-0.27999999999999997	0.9947785600000001
-0.26999999999999996	0.99514486
-0.26	0.99549784
-0.24999999999999997	0.9958375
-0.24	0.99616384
-0.22999999999999998	0.9964768599999999
-0.21999999999999997	0.99677656
-0.21	0.99706294
-0.19999999999999998	0.997336
-0.18999999999999997	0.99759574
-0.18	0.9978421599999999
-0.16999999999999998	0.99807526
-0.15999999999999998	0.99829504
-0.15	0.9985015
-0.13999999999999999	0.9986946400000001
-0.12999999999999998	0.99887446
-0.11999999999999998	0.9990409600000001
-0.10999999999999999	0.99919414
-0.09999999999999998	0.999334
-0.08999999999999998	0.99946054
-0.07999999999999999	0.99957376
-0.06999999999999998	0.99967366
-0.059999999999999984	0.99976024
-0.04999999999999998	0.9998335
-0.03999999999999998	0.99989344
-0.029999999999999978	0.9999400599999999
-0.01999999999999998	0.99997336
-0.00999999999999998	0.99999334
2.0816681711721685e-17	1.
0.010000000000000021	0.99999334
0.02000000000000002	0.99997336
0.03000000000000002	0.9999400599999999
0.04000000000000002	0.99989344
0.050000000000000024	0.9998335
0.060000000000000026	0.99976024
0.07000000000000002	0.99967366
0.08000000000000002	0.99957376
0.09000000000000002	0.99946054
0.10000000000000002	0.999334
0.11000000000000003	0.99919414
0.12000000000000002	0.9990409600000001
0.13000000000000003	0.99887446
0.14	0.9986946400000001
0.15000000000000002	0.9985015
0.16000000000000003	0.99829504
0.17	0.99807526
0.18000000000000002	0.9978421599999999
0.19000000000000003	0.99759574
0.2	0.997336
0.21000000000000002	0.99706294
0.22000000000000003	0.99677656
0.23000000000000004	0.9964768599999999
0.24000000000000002	0.99616384
0.25	0.9958375
0.26	0.99549784
0.27	0.99514486
0.28	0.9947785600000001
0.29000000000000004	0.99439894
0.30000000000000004	0.9940060000000001
0.31000000000000005	0.99359974
0.32	0.99318016
0.33	0.99274726
0.34	0.99230104
0.35000000000000003	0.9918415
0.36000000000000004	0.99136864
0.37000000000000005	0.99088246
0.38	0.9903829599999999
0.39	0.98987014
0.4	0.989344
0.41000000000000003	0.9888045400000001
0.42000000000000004	0.98825176
0.43000000000000005	0.98768566
0.44000000000000006	0.98710624
0.45	0.9865135
0.46	0.9859074400000001
0.47000000000000003	0.98528806
0.48000000000000004	0.9846553600000001
0.49000000000000005	0.98400934
0.5	0.98335
0.51	0.98267734
0.52	0.98199136
0.53	0.9812920599999999
0.54	0.98057944
0.55	0.9798535
0.56	0.9791142399999999
0.5700000000000001	0.97836166
0.5800000000000001	0.9775957599999999
0.5900000000000001	0.97681654
0.6000000000000001	0.976024
0.61	0.9752181400000001
0.62	0.9743989599999999
0.63	0.97356646
0.64	0.97272064
0.65	0.9718614999999999
0.66	0.97098904
0.67	0.97010326
0.68	0.96920416
0.6900000000000001	0.96829174
0.7000000000000001	0.967366
0.7100000000000001	0.96642694
0.7200000000000001	0.96547456
0.73	0.96450886
0.74	0.96352984
0.75	0.9625374999999999
0.76	0.96153184
0.77	0.96051286
0.78	0.95948056
0.79	0.9584349400000001
0.8	0.9573759999999999
0.81	0.95630374
0.8200000000000001	0.95521816
0.8300000000000001	0.95411926
0.8400000000000001	0.9530070399999999
0.8500000000000001	0.9518815
0.86	0.95074264
0.87	0.94959046
0.88	0.94842496
0.89	0.94724614
0.9	0.946054
0.91	0.9448485400000001
0.92	0.94362976
0.93	0.9423976599999999
0.9400000000000001	0.94115224
0.9500000000000001	0.9398934999999999
0.9600000000000001	0.9386214399999999
0.9700000000000001	0.9373360599999999
0.9800000000000001	0.93603736
0.99	0.9347253400000001
1.	0.9334

==> data/exp/dalitzX0PDGUpper.dat <==
-1.	0.9398000000000001
-0.99	0.9409979800000001
-0.98	0.94218392
-0.97	0.9433578199999999
-0.96	0.94451968
-0.95	0.9456695
-0.94	0.9468072800000001
-0.93	0.94793302
-0.92	0.9490467199999999
-0.91	0.9501483800000001
-0.9	0.9512379999999999
-0.89	0.95231558
-0.88	0.95338112
-0.87	0.9544346200000001
-0.86	0.95547608
-0.85	0.9565055000000001
-0.84	0.95752288
-0.83	0.95852822
-0.82	0.9595215200000001
-0.8099999999999999	0.96050278
-0.8	0.961472
-0.79	0.96242918
-0.78	0.96337432
-0.77	0.9643074199999999
-0.76	0.9652284799999999
-0.75	0.9661375
-0.74	0.96703448
-0.73	0.96791942
-0.72	0.9687923199999999
-0.71	0.96965318
-0.7	0.970502
-0.69	0.9713387799999998
-0.6799999999999999	0.9721635200000001
-0.67	0.97297622
-0.66	0.97377688
-0.65	0.9745655
-0.64	0.97534208
-0.63	0.97610662
-0.62	0.97685912
-0.61	0.9775995800000001
-0.6	0.9783280000000001
-0.59	0.9790443800000002
-0.58	0.97974872
-0.57	0.9804410200000001
-0.5599999999999999	0.98112128
-0.55	0.9817895000000001
-0.54	0.98244568
-0.53	0.98308982
-0.52	0.9837219199999999
-0.51	0.98434198
-0.5	0.9849499999999999
-0.49	0.9855459799999999
-0.48	0.9861299200000001
-0.47	0.9867018200000001
-0.45999999999999996	0.98726168
-0.45	0.9878095
-0.44	0.9883452800000001
-0.43	0.9888690200000001
-0.42	0.98938072
-0.41	0.98988038
-0.39999999999999997	0.990368
-0.39	0.9908435800000001
-0.38	0.9913071199999999
-0.37	0.9917586199999999
-0.36	0.99219808
-0.35	0.9926254999999999
-0.33999999999999997	0.99304088
-0.32999999999999996	0.99344422
-0.32	0.9938355200000001
-0.31	0.99421478
-0.3	0.9945820000000001
-0.29	0.99493718
-0.27999999999999997	0.9952803200000001
-0.26999999999999996	0.99561142
-0.26	0.9959304800000001
-0.24999999999999997	0.9962375
-0.24	0.99653248
-0.22999999999999998	0.9968154199999999
-0.21999999999999997	0.99708632
-0.21	0.99734518
-0.19999999999999998	0.9975919999999999
-0.18999999999999997	0.99782678
-0.18	0.99804952
-0.16999999999999998	0.9982602199999999
-0.15999999999999998	0.9984588799999999
-0.15	0.9986455000000001
-0.13999999999999999	0.9988200800000001
-0.12999999999999998	0.9989826199999999
-0.11999999999999998	0.99913312
-0.10999999999999999	0.99927158
-0.09999999999999998	0.999398
-0.08999999999999998	0.9995123799999999
-0.07999999999999999	0.9996147200000001
-0.06999999999999998	0.9997050199999999
-0.059999999999999984	0.9997832799999999
-0.04999999999999998	0.9998495000000001
-0.03999999999999998	0.99990368
-0.029999999999999978	0.99994582
-0.01999999999999998	0.99997592
-0.00999999999999998	0.9999939800000001
2.0816681711721685e-17	1.
0.010000000000000021	0.9999939800000001
0.02000000000000002	0.99997592
0.03000000000000002	0.99994582
0.04000000000000002	0.99990368
0.050000000000000024	0.9998495000000001
0.060000000000000026	0.9997832799999999
0.07000000000000002	0.9997050199999999
0.08000000000000002	0.9996147200000001
0.09000000000000002	0.9995123799999999
0.10000000000000002	0.999398
0.11000000000000003	0.99927158
0.12000000000000002	0.99913312
0.13000000000000003	0.9989826199999999
0.14	0.9988200800000001
0.15000000000000002	0.9986455000000001
0.16000000000000003	0.9984588799999999
0.17	0.9982602199999999
0.18000000000000002	0.99804952
0.19000000000000003	0.99782678
0.2	0.9975919999999999
0.21000000000000002	0.99734518
0.22000000000000003	0.99708632
0.23000000000000004	0.9968154199999999
0.24000000000000002	0.99653248
0.25	0.9962375
0.26	0.9959304800000001
0.27	0.99561142
0.28	0.9952803200000001
0.29000000000000004	0.99493718
0.30000000000000004	0.9945820000000001
0.31000000000000005	0.99421478
0.32	0.9938355200000001
0.33	0.99344422
0.34	0.99304088
0.35000000000000003	0.9926254999999999
0.36000000000000004	0.99219808
0.37000000000000005	0.9917586199999999
0.38	0.9913071199999999
0.39	0.9908435800000001
0.4	0.990368
0.41000000000000003	0.98988038
0.42000000000000004	0.98938072
0.43000000000000005	0.9888690200000001
0.44000000000000006	0.9883452800000001
0.45	0.9878095
0.46	0.98726168
0.47000000000000003	0.9867018200000001
0.48000000000000004	0.9861299200000001
0.49000000000000005	0.9855459799999999
0.5	0.9849499999999999
0.51	0.98434198
0.52	0.9837219199999999
0.53	0.98308982
0.54	0.98244568
0.55	0.9817895000000001
0.56	0.98112128
0.5700000000000001	0.9804410200000001
0.5800000000000001	0.97974872
0.5900000000000001	0.97904438
0.6000000000000001	0.9783280000000001
0.61	0.9775995800000001
0.62	0.97685912
0.63	0.97610662
0.64	0.97534208
0.65	0.9745655
0.66	0.97377688
0.67	0.97297622
0.68	0.9721635200000001
0.6900000000000001	0.9713387800000001
0.7000000000000001	0.970502
0.7100000000000001	0.96965318
0.7200000000000001	0.9687923199999999
0.73	0.96791942
0.74	0.96703448
0.75	0.9661375
0.76	0.9652284799999999
0.77	0.9643074199999999
0.78	0.96337432
0.79	0.96242918
0.8	0.961472
0.81	0.96050278
0.8200000000000001	0.9595215200000001
0.8300000000000001	0.95852822
0.8400000000000001	0.95752288
0.8500000000000001	0.9565055000000001
0.86	0.95547608
0.87	0.9544346200000001
0.88	0.95338112
0.89	0.95231558
0.9	0.9512379999999999
0.91	0.9501483800000001
0.92	0.9490467199999999
0.93	0.94793302
0.9400000000000001	0.94680728
0.9500000000000001	0.9456694999999999
0.9600000000000001	0.94451968
0.9700000000000001	0.9433578199999999
0.9800000000000001	0.94218392
0.99	0.9409979800000001
1.	0.9398000000000001

==> data/exp/dalitzXcKLOECentral.dat <==
-1.	0.9229609375000001
-0.95	0.9174034375
-0.9	0.9121309375000001
-0.85	0.9071434375
-0.8	0.9024409375
-0.75	0.8980234375
-0.7	0.8938909375
-0.65	0.8900434375
-0.6	0.8864809375
-0.5499999999999999	0.8832034375000001
-0.5	0.8802109375
-0.44999999999999996	0.8775034375
-0.39999999999999997	0.8750809375
-0.35	0.8729434375
-0.29999999999999993	0.8710909375
-0.24999999999999994	0.8695234375
-0.19999999999999996	0.8682409375
-0.14999999999999997	0.8672434375
-0.09999999999999995	0.8665309375
-0.04999999999999995	0.8661034375000001
5.551115123125783e-17	0.8659609375
0.05000000000000006	0.8661034375000001
0.10000000000000006	0.8665309375
0.15000000000000008	0.8672434375
0.20000000000000007	0.8682409375
0.25000000000000006	0.8695234375
0.30000000000000004	0.8710909375
0.3500000000000001	0.8729434375
0.4000000000000001	0.8750809375
0.45000000000000007	0.8775034375
0.5000000000000001	0.8802109375
0.55	0.8832034375000001
0.6000000000000001	0.8864809375
0.6500000000000001	0.8900434375
0.7000000000000001	0.8938909375
0.7500000000000001	0.8980234375
0.8	0.9024409375
0.8500000000000001	0.9071434375
0.9000000000000001	0.9121309375000001
0.9500000000000001	0.9174034375000001
1.	0.9229609375000001

==> data/exp/dalitzXcKLOELower.dat <==
-1.	0.9171521592581419
-0.95	0.9121767334179304
-0.9	0.9074557824082586
-0.85	0.9029891718159082
-0.8	0.8987767213098597
-0.75	0.8948181846435123
-0.7	0.891113218988013
-0.65	0.8876613369434485
-0.6	0.8844618301073421
-0.5499999999999999	0.8815136461115372
-0.5	0.8788151925799534
-0.44999999999999996	0.8763640422661048
-0.39999999999999997	0.8741565740497891
-0.35	0.8721878696678212
-0.29999999999999993	0.870452951307488
-0.24999999999999994	0.8689509179051185
-0.19999999999999996	0.8676900839231886
-0.14999999999999997	0.8666869221708999
-0.09999999999999995	0.8659584974316645
-0.04999999999999995	0.8655170292599289
5.551115123125783e-17	0.865369185619491
0.05000000000000006	0.8655170292599289
0.10000000000000006	0.8659584974316645
0.15000000000000008	0.8666869221708999
0.20000000000000007	0.8676900839231886
0.25000000000000006	0.8689509179051185
0.30000000000000004	0.870452951307488
0.3500000000000001	0.8721878696678212
0.4000000000000001	0.8741565740497891
0.45000000000000007	0.8763640422661048
0.5000000000000001	0.8788151925799534
0.55	0.8815136461115372
0.6000000000000001	0.8844618301073421
0.6500000000000001	0.8876613369434485
0.7000000000000001	0.891113218988013
0.7500000000000001	0.8948181846435123
0.8	0.8987767213098597
0.8500000000000001	0.9029891718159082
0.9000000000000001	0.9074557824082586
0.9500000000000001	0.9121767334179305
1.	0.9171521592581419

==> data/exp/dalitzXcKLOEUpper.dat <==
-1.	0.9287697157418584
-0.95	0.9226301415820697
-0.9	0.9168060925917415
-0.85	0.911297703184092
-0.8	0.9061051536901402
-0.75	0.9012286903564879
-0.7	0.8966686560119872
-0.65	0.8924255380565517
-0.6	0.888500044892658
-0.5499999999999999	0.884893228888463
-0.5	0.8816066824200467
-0.44999999999999996	0.8786428327338954
-0.39999999999999997	0.876005300950211
-0.35	0.8736990053321789
-0.29999999999999993	0.871728923692512
-0.24999999999999994	0.8700959570948817
-0.19999999999999996	0.8687917910768114
-0.14999999999999997	0.8677999528291002
-0.09999999999999995	0.8671033775683356
-0.04999999999999995	0.8666898457400714
5.551115123125783e-17	0.866552689380509
0.05000000000000006	0.8666898457400714
0.10000000000000006	0.8671033775683356
0.15000000000000008	0.8677999528291002
0.20000000000000007	0.8687917910768114
0.25000000000000006	0.8700959570948817
0.30000000000000004	0.871728923692512
0.3500000000000001	0.8736990053321789
0.4000000000000001	0.876005300950211
0.45000000000000007	0.8786428327338954
0.5000000000000001	0.8816066824200467
0.55	0.884893228888463
0.6000000000000001	0.888500044892658
0.6500000000000001	0.8924255380565517
0.7000000000000001	0.8966686560119872
0.7500000000000001	0.9012286903564879
0.8	0.9061051536901402
0.8500000000000001	0.911297703184092
0.9000000000000001	0.9168060925917415
0.9500000000000001	0.9226301415820698
1.	0.9287697157418584

==> data/exp/dalitzYcKLOECentral.dat <==
-1.	2.0748906249999997
-0.95	2.0282681249999994
-0.9	1.980270625
-0.85	1.9310031249999995
-0.8	1.8805706250000003
-0.75	1.829078125
-0.7	1.776630625
-0.65	1.7233331250000001
-0.6	1.669290625
-0.5499999999999999	1.614608125
-0.5	1.5593906249999998
-0.44999999999999996	1.503743125
-0.39999999999999997	1.447770625
-0.35	1.391578125
-0.29999999999999993	1.3352706250000002
-0.24999999999999994	1.278953125
-0.19999999999999996	1.222730625
-0.14999999999999997	1.166708125
-0.09999999999999995	1.110990625
-0.04999999999999995	1.055683125
5.551115123125783e-17	1.0008906249999998
0.05000000000000006	0.946718125
0.10000000000000006	0.893270625
0.15000000000000008	0.8406531249999999
0.20000000000000007	0.7889706249999999
0.25000000000000006	0.738328125
0.30000000000000004	0.6888306249999999
0.3500000000000001	0.6405831249999999
0.4000000000000001	0.5936906249999998
0.45000000000000007	0.5482581249999998
0.5000000000000001	0.5043906249999999
0.55	0.4621931249999998
0.6000000000000001	0.42177062499999984
0.6500000000000001	0.3832281249999998
0.7000000000000001	0.3466706249999999
0.7500000000000001	0.3122031249999998
0.8	0.27993062499999993
0.8500000000000001	0.2499581249999998
0.9000000000000001	0.2223906249999999
0.9500000000000001	0.19733312499999997
1.	0.17489062499999994

==> data/exp/dalitzYcKLOELower.dat <==
-1.	2.0667224335500824
-0.95	2.021151885054679
-0.9	1.9740644408553343
-0.85	1.925574759050828
-0.8	1.87579912613041
-0.75	1.8248557869424928
-0.7	1.772864974685977
-0.65	1.7199484664366256
-0.6	1.6662286414333394
-0.5499999999999999	1.6118272440452708
-0.5	1.556864197495103
-0.44999999999999996	1.501456770739802
-0.39999999999999997	1.4457192188328796
-0.35	1.3897628361533216
-0.29999999999999993	1.3336962728832549
-0.24999999999999994	1.277625965056502
-0.19999999999999996	1.2216565676633089
-0.14999999999999997	1.1658913062873257
-0.09999999999999995	1.1104320820405957
-0.04999999999999995	1.0553782172629302
5.551115123125783e-17	1.0007968749999998
0.05000000000000006	0.9464921105715336
0.10000000000000006	0.8928176758996587
0.15000000000000008	0.8399810063790519
0.20000000000000007	0.7880932431204857
0.25000000000000006	0.7372601583645778
0.30000000000000004	0.6875845958921939
0.3500000000000001	0.6391660549053592
0.4000000000000001	0.5920999676319598
0.45000000000000007	0.5464772585123385
0.5000000000000001	0.5023847293926713
0.55	0.45990663700186274
0.6000000000000001	0.41912717748538947
0.6500000000000001	0.3801328507537698
0.7000000000000001	0.3430136794388109
0.7500000000000001	0.30786309129297346
0.8	0.2747770343427494
0.8500000000000001	0.24385298336594455
0.9000000000000001	0.21518917990283362
0.9500000000000001	0.18888416025332094
1.	0.165036502686851

==> data/exp/dalitzYcKLOEUpper.dat <==
-1.	2.083058816449917
-0.95	2.0353843649453203
-0.9	1.9864768091446656
-0.85	1.936431490949171
-0.8	1.8853421238695904
-0.75	1.8333004630575074
-0.7	1.7803962753140226
-0.65	1.7267177835633747
-0.6	1.6723526085666607
-0.5499999999999999	1.617389005954729
-0.5	1.5619170525048969
-0.44999999999999996	1.5060294792601978
-0.39999999999999997	1.4498220311671206
-0.35	1.3933934138466784
-0.29999999999999993	1.3368449771167452
-0.24999999999999994	1.2802802849434978
-0.19999999999999996	1.2238046823366913
-0.14999999999999997	1.1675249437126745
-0.09999999999999995	1.111549167959404
-0.04999999999999995	1.0559880327370699
5.551115123125783e-17	1.0009843749999998
0.05000000000000006	0.9469441394284663
0.10000000000000006	0.8937235741003413
0.15000000000000008	0.8413252436209478
0.20000000000000007	0.7898480068795142
0.25000000000000006	0.7393960916354222
0.30000000000000004	0.6900766541078059
0.3500000000000001	0.6420001950946406
0.4000000000000001	0.5952812823680399
0.45000000000000007	0.5500389914876611
0.5000000000000001	0.5063965206073284
0.55	0.46447961299813695
0.6000000000000001	0.4244140725146103
0.6500000000000001	0.3863233992462299
0.7000000000000001	0.3503275705611889
0.7500000000000001	0.3165431587070262
0.8	0.28508421565725045
0.8500000000000001	0.2560632666340551
0.9000000000000001	0.22959207009716615
0.9500000000000001	0.205782089746679
1.	0.18474474731314888

==> data/fit/ImM0All.dat <==
  0.000000E+00 -9.110268E-02  1.581348E-02 -1.980188E-01
  1.187500E-01 -1.015545E-01  6.620476E-03 -2.097295E-01
  2.375000E-01 -1.119005E-01 -2.336254E-03 -2.214647E-01
  3.562500E-01 -1.221391E-01 -1.106348E-02 -2.332147E-01
  4.750000E-01 -1.322687E-01 -1.956780E-02 -2.449696E-01
  5.937500E-01 -1.422878E-01 -2.785554E-02 -2.567200E-01
  7.125000E-01 -1.521947E-01 -3.593271E-02 -2.684567E-01
  8.312500E-01 -1.619880E-01 -4.380489E-02 -2.801710E-01
  9.500000E-01 -1.716659E-01 -5.147726E-02 -2.918546E-01
  1.068750E+00 -1.812271E-01 -5.895422E-02 -3.035000E-01
  1.187500E+00 -1.906702E-01 -6.623801E-02 -3.151025E-01
  1.306250E+00 -1.999940E-01 -7.333122E-02 -3.266568E-01
  1.425000E+00 -2.091972E-01 -8.023599E-02 -3.381584E-01
  1.543750E+00 -2.182785E-01 -8.695383E-02 -3.496031E-01
  1.662500E+00 -2.272368E-01 -9.348552E-02 -3.609881E-01
  1.781250E+00 -2.360712E-01 -9.983110E-02 -3.723113E-01
  1.900000E+00 -2.447807E-01 -1.059899E-01 -3.835715E-01
  2.018750E+00 -2.533646E-01 -1.119602E-01 -3.947690E-01
  2.137500E+00 -2.618223E-01 -1.177398E-01 -4.059048E-01
  2.256250E+00 -2.701539E-01 -1.233253E-01 -4.169826E-01
  2.375000E+00 -2.783582E-01 -1.287117E-01 -4.280046E-01
  2.493750E+00 -2.864363E-01 -1.338937E-01 -4.389789E-01
  2.612500E+00 -2.943883E-01 -1.388638E-01 -4.499129E-01
  2.731250E+00 -3.022151E-01 -1.436126E-01 -4.608175E-01
  2.850000E+00 -3.099176E-01 -1.481287E-01 -4.717065E-01
  2.968750E+00 -3.174973E-01 -1.523971E-01 -4.825976E-01
  3.087500E+00 -3.249560E-01 -1.563985E-01 -4.935134E-01
  3.206250E+00 -3.322953E-01 -1.601073E-01 -5.044832E-01
  3.325000E+00 -3.395163E-01 -1.634877E-01 -5.155449E-01
  3.443750E+00 -3.466184E-01 -1.664873E-01 -5.267496E-01
  3.562500E+00 -3.535955E-01 -1.690230E-01 -5.381680E-01
  3.681250E+00 -3.604262E-01 -1.709476E-01 -5.499048E-01
  3.800000E+00 -3.670394E-01 -1.719472E-01 -5.621317E-01
  3.800000E+00 -3.670394E-01 -1.719472E-01 -5.621317E-01
  3.821053E+00 -3.681750E-01 -1.719782E-01 -5.643718E-01
  3.842105E+00 -3.692935E-01 -1.719470E-01 -5.666401E-01
  3.863158E+00 -3.703906E-01 -1.718410E-01 -5.689401E-01
  3.884210E+00 -3.714596E-01 -1.716425E-01 -5.712767E-01
  3.905263E+00 -3.724905E-01 -1.713251E-01 -5.736559E-01
  3.926316E+00 -3.734664E-01 -1.708461E-01 -5.760867E-01
  3.947368E+00 -3.743556E-01 -1.701287E-01 -5.785825E-01
  3.968421E+00 -3.750861E-01 -1.690038E-01 -5.811685E-01
  3.989474E+00 -3.753989E-01 -1.668845E-01 -5.839133E-01
  4.010526E+00 -3.521613E-01 -1.413187E-01 -5.630038E-01
  4.031579E+00 -3.368768E-01 -1.258255E-01 -5.479281E-01
  4.052631E+00 -3.267133E-01 -1.152609E-01 -5.381657E-01
  4.073684E+00 -3.186056E-01 -1.066713E-01 -5.305399E-01
  4.094737E+00 -3.116677E-01 -9.918534E-02 -5.241501E-01
  4.115789E+00 -3.055135E-01 -9.248659E-02 -5.185405E-01
  4.136842E+00 -2.999071E-01 -8.628735E-02 -5.135269E-01
  4.157895E+00 -2.947168E-01 -8.049732E-02 -5.089362E-01
  4.178947E+00 -2.898489E-01 -7.500828E-02 -5.046895E-01
  4.200000E+00 -2.852383E-01 -6.976471E-02 -5.007119E-01
  4.200000E+00 -2.852383E-01 -6.976471E-02 -5.007119E-01
  4.318182E+00 -2.623668E-01 -4.318623E-02 -4.815474E-01
  4.436363E+00 -2.421391E-01 -1.910806E-02 -4.651700E-01
  4.554545E+00 -2.229176E-01  4.024483E-03 -4.498598E-01
  4.672727E+00 -2.039287E-01  2.694444E-02 -4.348018E-01
  4.790909E+00 -1.847330E-01  5.005993E-02 -4.195259E-01
  4.909091E+00 -1.650533E-01  7.362705E-02 -4.037337E-01
  5.027273E+00 -1.447003E-01  9.782307E-02 -3.872238E-01
  5.145454E+00 -1.235378E-01  1.227712E-01 -3.698468E-01
  5.263636E+00 -1.014652E-01  1.485675E-01 -3.514978E-01
  5.381818E+00 -7.840462E-02  1.752851E-01 -3.320943E-01
  5.500000E+00 -5.429575E-02  2.029759E-01 -3.115674E-01
  5.618182E+00 -2.909018E-02  2.316860E-01 -2.898664E-01
  5.736363E+00 -2.756636E-03  2.614722E-01 -2.669854E-01
  5.854545E+00  2.474309E-02  2.923423E-01 -2.428562E-01
  5.972727E+00  5.343007E-02  3.243263E-01 -2.174661E-01
  6.090909E+00  8.331840E-02  3.574611E-01 -1.908243E-01
  6.209091E+00  1.144219E-01  3.917609E-01 -1.629172E-01
  6.327273E+00  1.467468E-01  4.272425E-01 -1.337489E-01
  6.445454E+00  1.803013E-01  4.639205E-01 -1.033179E-01
  6.563636E+00  2.150856E-01  5.018133E-01 -7.164202E-02
  6.681818E+00  2.510980E-01  5.409425E-01 -3.874653E-02
  6.800000E+00  2.883334E-01  5.813215E-01 -4.654661E-03
  6.918182E+00  3.267856E-01  6.229594E-01  3.061171E-02
  7.036364E+00  3.664442E-01  6.658665E-01  6.702181E-02
  7.154545E+00  4.072978E-01  7.100509E-01  1.045448E-01
  7.272727E+00  4.493320E-01  7.555199E-01  1.431442E-01
  7.390909E+00  4.925313E-01  8.022698E-01  1.827928E-01
  7.509091E+00  5.368782E-01  8.503324E-01  2.234239E-01
  7.627273E+00  5.823528E-01  8.996785E-01  2.650271E-01
  7.745454E+00  6.289340E-01  9.503066E-01  3.075614E-01
  7.863636E+00  6.765994E-01  1.002304E+00  3.508949E-01
  7.981818E+00  7.253237E-01  1.055717E+00  3.949302E-01
  8.100000E+00  7.750829E-01  1.110551E+00  4.396151E-01
  8.218182E+00  8.258494E-01  1.166697E+00  4.850014E-01
  8.336364E+00  8.775955E-01  1.224290E+00  5.309007E-01
  8.454545E+00  9.302929E-01  1.283277E+00  5.773090E-01
  8.572727E+00  9.839108E-01  1.343654E+00  6.241680E-01
  8.690909E+00  1.038421E+00  1.405385E+00  6.714560E-01
  8.809091E+00  1.093786E+00  1.468496E+00  7.190751E-01
  8.927273E+00  1.149981E+00  1.533000E+00  7.669614E-01
  9.045454E+00  1.206970E+00  1.599229E+00  8.147099E-01
  9.163636E+00  1.264754E+00  1.667080E+00  8.624272E-01
  9.281818E+00  1.323361E+00  1.736527E+00  9.101953E-01
  9.400000E+00  1.382064E+00  1.807095E+00  9.570317E-01
  9.518182E+00  1.441756E+00  1.879440E+00  1.004073E+00
  9.636364E+00  1.502443E+00  1.953611E+00  1.051274E+00
  9.754545E+00  1.563511E+00  2.029091E+00  1.097931E+00
  9.872727E+00  1.624971E+00  2.105800E+00  1.144142E+00
  9.990909E+00  1.686995E+00  2.183928E+00  1.190063E+00
  1.010909E+01  1.749534E+00  2.263395E+00  1.235674E+00
  1.022727E+01  1.812478E+00  2.344084E+00  1.280872E+00
  1.034545E+01  1.875819E+00  2.425977E+00  1.325661E+00
  1.046364E+01  1.939577E+00  2.508856E+00  1.370297E+00
  1.058182E+01  2.003745E+00  2.592836E+00  1.414653E+00
  1.070000E+01  2.068161E+00  2.677895E+00  1.458428E+00
  1.081818E+01  2.132551E+00  2.763287E+00  1.501814E+00
  1.093636E+01  2.197226E+00  2.849427E+00  1.545024E+00
  1.105455E+01  2.262233E+00  2.936446E+00  1.588019E+00
  1.117273E+01  2.327351E+00  3.024046E+00  1.630656E+00
  1.129091E+01  2.392616E+00  3.112252E+00  1.672979E+00
  1.140909E+01  2.457911E+00  3.200938E+00  1.714883E+00
  1.152727E+01  2.523233E+00  3.290070E+00  1.756395E+00
  1.164545E+01  2.588618E+00  3.379683E+00  1.797554E+00
  1.176364E+01  2.653706E+00  3.469504E+00  1.837908E+00
  1.188182E+01  2.718968E+00  3.559810E+00  1.878127E+00
  1.200000E+01  2.784517E+00  3.650633E+00  1.918402E+00


==> data/fit/ImM0Central.dat <==
  0.000000E+00 -9.110268E-02
  1.187500E-01 -1.015545E-01
  2.375000E-01 -1.119005E-01
  3.562500E-01 -1.221391E-01
  4.750000E-01 -1.322687E-01
  5.937500E-01 -1.422878E-01
  7.125000E-01 -1.521947E-01
  8.312500E-01 -1.619880E-01
  9.500000E-01 -1.716659E-01
  1.068750E+00 -1.812271E-01
  1.187500E+00 -1.906702E-01
  1.306250E+00 -1.999940E-01
  1.425000E+00 -2.091972E-01
  1.543750E+00 -2.182785E-01
  1.662500E+00 -2.272368E-01
  1.781250E+00 -2.360712E-01
  1.900000E+00 -2.447807E-01
  2.018750E+00 -2.533646E-01
  2.137500E+00 -2.618223E-01
  2.256250E+00 -2.701539E-01
  2.375000E+00 -2.783582E-01
  2.493750E+00 -2.864363E-01
  2.612500E+00 -2.943883E-01
  2.731250E+00 -3.022151E-01
  2.850000E+00 -3.099176E-01
  2.968750E+00 -3.174973E-01
  3.087500E+00 -3.249560E-01
  3.206250E+00 -3.322953E-01
  3.325000E+00 -3.395163E-01
  3.443750E+00 -3.466184E-01
  3.562500E+00 -3.535955E-01
  3.681250E+00 -3.604262E-01
  3.800000E+00 -3.670394E-01
  3.800000E+00 -3.670394E-01
  3.821053E+00 -3.681750E-01
  3.842105E+00 -3.692935E-01
  3.863158E+00 -3.703906E-01
  3.884210E+00 -3.714596E-01
  3.905263E+00 -3.724905E-01
  3.926316E+00 -3.734664E-01
  3.947368E+00 -3.743556E-01
  3.968421E+00 -3.750861E-01
  3.989474E+00 -3.753989E-01
  4.010526E+00 -3.521613E-01
  4.031579E+00 -3.368768E-01
  4.052631E+00 -3.267133E-01
  4.073684E+00 -3.186056E-01
  4.094737E+00 -3.116677E-01
  4.115789E+00 -3.055135E-01
  4.136842E+00 -2.999071E-01
  4.157895E+00 -2.947168E-01
  4.178947E+00 -2.898489E-01
  4.200000E+00 -2.852383E-01
  4.200000E+00 -2.852383E-01
  4.318182E+00 -2.623668E-01
  4.436363E+00 -2.421391E-01
  4.554545E+00 -2.229176E-01
  4.672727E+00 -2.039287E-01
  4.790909E+00 -1.847330E-01
  4.909091E+00 -1.650533E-01
  5.027273E+00 -1.447003E-01
  5.145454E+00 -1.235378E-01
  5.263636E+00 -1.014652E-01
  5.381818E+00 -7.840462E-02
  5.500000E+00 -5.429575E-02
  5.618182E+00 -2.909018E-02
  5.736363E+00 -2.756636E-03
  5.854545E+00  2.474309E-02
  5.972727E+00  5.343007E-02
  6.090909E+00  8.331840E-02
  6.209091E+00  1.144219E-01
  6.327273E+00  1.467468E-01
  6.445454E+00  1.803013E-01
  6.563636E+00  2.150856E-01
  6.681818E+00  2.510980E-01
  6.800000E+00  2.883334E-01
  6.918182E+00  3.267856E-01
  7.036364E+00  3.664442E-01
  7.154545E+00  4.072978E-01
  7.272727E+00  4.493320E-01
  7.390909E+00  4.925313E-01
  7.509091E+00  5.368782E-01
  7.627273E+00  5.823528E-01
  7.745454E+00  6.289340E-01
  7.863636E+00  6.765994E-01
  7.981818E+00  7.253237E-01
  8.100000E+00  7.750829E-01
  8.218182E+00  8.258494E-01
  8.336364E+00  8.775955E-01
  8.454545E+00  9.302929E-01
  8.572727E+00  9.839108E-01
  8.690909E+00  1.038421E+00
  8.809091E+00  1.093786E+00
  8.927273E+00  1.149981E+00
  9.045454E+00  1.206970E+00
  9.163636E+00  1.264754E+00
  9.281818E+00  1.323361E+00
  9.400000E+00  1.382064E+00
  9.518182E+00  1.441756E+00
  9.636364E+00  1.502443E+00
  9.754545E+00  1.563511E+00
  9.872727E+00  1.624971E+00
  9.990909E+00  1.686995E+00
  1.010909E+01  1.749534E+00
  1.022727E+01  1.812478E+00
  1.034545E+01  1.875819E+00
  1.046364E+01  1.939577E+00
  1.058182E+01  2.003745E+00
  1.070000E+01  2.068161E+00
  1.081818E+01  2.132551E+00
  1.093636E+01  2.197226E+00
  1.105455E+01  2.262233E+00
  1.117273E+01  2.327351E+00
  1.129091E+01  2.392616E+00
  1.140909E+01  2.457911E+00
  1.152727E+01  2.523233E+00
  1.164545E+01  2.588618E+00
  1.176364E+01  2.653706E+00
  1.188182E+01  2.718968E+00
  1.200000E+01  2.784517E+00


==> data/fit/ImM0Lower.dat <==
  0.000000E+00 -1.980188E-01
  1.187500E-01 -2.097295E-01
  2.375000E-01 -2.214647E-01
  3.562500E-01 -2.332147E-01
  4.750000E-01 -2.449696E-01
  5.937500E-01 -2.567200E-01
  7.125000E-01 -2.684567E-01
  8.312500E-01 -2.801710E-01
  9.500000E-01 -2.918546E-01
  1.068750E+00 -3.035000E-01
  1.187500E+00 -3.151025E-01
  1.306250E+00 -3.266568E-01
  1.425000E+00 -3.381584E-01
  1.543750E+00 -3.496031E-01
  1.662500E+00 -3.609881E-01
  1.781250E+00 -3.723113E-01
  1.900000E+00 -3.835715E-01
  2.018750E+00 -3.947690E-01
  2.137500E+00 -4.059048E-01
  2.256250E+00 -4.169826E-01
  2.375000E+00 -4.280046E-01
  2.493750E+00 -4.389789E-01
  2.612500E+00 -4.499129E-01
  2.731250E+00 -4.608175E-01
  2.850000E+00 -4.717065E-01
  2.968750E+00 -4.825976E-01
  3.087500E+00 -4.935134E-01
  3.206250E+00 -5.044832E-01
  3.325000E+00 -5.155449E-01
  3.443750E+00 -5.267496E-01
  3.562500E+00 -5.381680E-01
  3.681250E+00 -5.499048E-01
  3.800000E+00 -5.621317E-01
  3.800000E+00 -5.621317E-01
  3.821053E+00 -5.643718E-01
  3.842105E+00 -5.666401E-01
  3.863158E+00 -5.689401E-01
  3.884210E+00 -5.712767E-01
  3.905263E+00 -5.736559E-01
  3.926316E+00 -5.760867E-01
  3.947368E+00 -5.785825E-01
  3.968421E+00 -5.811685E-01
  3.989474E+00 -5.839133E-01
  4.010526E+00 -5.630038E-01
  4.031579E+00 -5.479281E-01
  4.052631E+00 -5.381657E-01
  4.073684E+00 -5.305399E-01
  4.094737E+00 -5.241501E-01
  4.115789E+00 -5.185405E-01
  4.136842E+00 -5.135269E-01
  4.157895E+00 -5.089362E-01
  4.178947E+00 -5.046895E-01
  4.200000E+00 -5.007119E-01
  4.200000E+00 -5.007119E-01
  4.318182E+00 -4.815474E-01
  4.436363E+00 -4.651700E-01
  4.554545E+00 -4.498598E-01
  4.672727E+00 -4.348018E-01
  4.790909E+00 -4.195259E-01
  4.909091E+00 -4.037337E-01
  5.027273E+00 -3.872238E-01
  5.145454E+00 -3.698468E-01
  5.263636E+00 -3.514978E-01
  5.381818E+00 -3.320943E-01
  5.500000E+00 -3.115674E-01
  5.618182E+00 -2.898664E-01
  5.736363E+00 -2.669854E-01
  5.854545E+00 -2.428562E-01
  5.972727E+00 -2.174661E-01
  6.090909E+00 -1.908243E-01
  6.209091E+00 -1.629172E-01
  6.327273E+00 -1.337489E-01
  6.445454E+00 -1.033179E-01
  6.563636E+00 -7.164202E-02
  6.681818E+00 -3.874653E-02
  6.800000E+00 -4.654661E-03
  6.918182E+00  3.061171E-02
  7.036364E+00  6.702181E-02
  7.154545E+00  1.045448E-01
  7.272727E+00  1.431442E-01
  7.390909E+00  1.827928E-01
  7.509091E+00  2.234239E-01
  7.627273E+00  2.650271E-01
  7.745454E+00  3.075614E-01
  7.863636E+00  3.508949E-01
  7.981818E+00  3.949302E-01
  8.100000E+00  4.396151E-01
  8.218182E+00  4.850014E-01
  8.336364E+00  5.309007E-01
  8.454545E+00  5.773090E-01
  8.572727E+00  6.241680E-01
  8.690909E+00  6.714560E-01
  8.809091E+00  7.190751E-01
  8.927273E+00  7.669614E-01
  9.045454E+00  8.147099E-01
  9.163636E+00  8.624272E-01
  9.281818E+00  9.101953E-01
  9.400000E+00  9.570317E-01
  9.518182E+00  1.004073E+00
  9.636364E+00  1.051274E+00
  9.754545E+00  1.097931E+00
  9.872727E+00  1.144142E+00
  9.990909E+00  1.190063E+00
  1.010909E+01  1.235674E+00
  1.022727E+01  1.280872E+00
  1.034545E+01  1.325661E+00
  1.046364E+01  1.370297E+00
  1.058182E+01  1.414653E+00
  1.070000E+01  1.458428E+00
  1.081818E+01  1.501814E+00
  1.093636E+01  1.545024E+00
  1.105455E+01  1.588019E+00
  1.117273E+01  1.630656E+00
  1.129091E+01  1.672979E+00
  1.140909E+01  1.714883E+00
  1.152727E+01  1.756395E+00
  1.164545E+01  1.797554E+00
  1.176364E+01  1.837908E+00
  1.188182E+01  1.878127E+00
  1.200000E+01  1.918402E+00


==> data/fit/ImM0Upper.dat <==
  0.000000E+00  1.581348E-02
  1.187500E-01  6.620476E-03
  2.375000E-01 -2.336254E-03
  3.562500E-01 -1.106348E-02
  4.750000E-01 -1.956780E-02
  5.937500E-01 -2.785554E-02
  7.125000E-01 -3.593271E-02
  8.312500E-01 -4.380489E-02
  9.500000E-01 -5.147726E-02
  1.068750E+00 -5.895422E-02
  1.187500E+00 -6.623801E-02
  1.306250E+00 -7.333122E-02
  1.425000E+00 -8.023599E-02
  1.543750E+00 -8.695383E-02
  1.662500E+00 -9.348552E-02
  1.781250E+00 -9.983110E-02
  1.900000E+00 -1.059899E-01
  2.018750E+00 -1.119602E-01
  2.137500E+00 -1.177398E-01
  2.256250E+00 -1.233253E-01
  2.375000E+00 -1.287117E-01
  2.493750E+00 -1.338937E-01
  2.612500E+00 -1.388638E-01
  2.731250E+00 -1.436126E-01
  2.850000E+00 -1.481287E-01
  2.968750E+00 -1.523971E-01
  3.087500E+00 -1.563985E-01
  3.206250E+00 -1.601073E-01
  3.325000E+00 -1.634877E-01
  3.443750E+00 -1.664873E-01
  3.562500E+00 -1.690230E-01
  3.681250E+00 -1.709476E-01
  3.800000E+00 -1.719472E-01
  3.800000E+00 -1.719472E-01
  3.821053E+00 -1.719782E-01
  3.842105E+00 -1.719470E-01
  3.863158E+00 -1.718410E-01
  3.884210E+00 -1.716425E-01
  3.905263E+00 -1.713251E-01
  3.926316E+00 -1.708461E-01
  3.947368E+00 -1.701287E-01
  3.968421E+00 -1.690038E-01
  3.989474E+00 -1.668845E-01
  4.010526E+00 -1.413187E-01
  4.031579E+00 -1.258255E-01
  4.052631E+00 -1.152609E-01
  4.073684E+00 -1.066713E-01
  4.094737E+00 -9.918534E-02
  4.115789E+00 -9.248659E-02
  4.136842E+00 -8.628735E-02
  4.157895E+00 -8.049732E-02
  4.178947E+00 -7.500828E-02
  4.200000E+00 -6.976471E-02
  4.200000E+00 -6.976471E-02
  4.318182E+00 -4.318623E-02
  4.436363E+00 -1.910806E-02
  4.554545E+00  4.024483E-03
  4.672727E+00  2.694444E-02
  4.790909E+00  5.005993E-02
  4.909091E+00  7.362705E-02
  5.027273E+00  9.782307E-02
  5.145454E+00  1.227712E-01
  5.263636E+00  1.485675E-01
  5.381818E+00  1.752851E-01
  5.500000E+00  2.029759E-01
  5.618182E+00  2.316860E-01
  5.736363E+00  2.614722E-01
  5.854545E+00  2.923423E-01
  5.972727E+00  3.243263E-01
  6.090909E+00  3.574611E-01
  6.209091E+00  3.917609E-01
  6.327273E+00  4.272425E-01
  6.445454E+00  4.639205E-01
  6.563636E+00  5.018133E-01
  6.681818E+00  5.409425E-01
  6.800000E+00  5.813215E-01
  6.918182E+00  6.229594E-01
  7.036364E+00  6.658665E-01
  7.154545E+00  7.100509E-01
  7.272727E+00  7.555199E-01
  7.390909E+00  8.022698E-01
  7.509091E+00  8.503324E-01
  7.627273E+00  8.996785E-01
  7.745454E+00  9.503066E-01
  7.863636E+00  1.002304E+00
  7.981818E+00  1.055717E+00
  8.100000E+00  1.110551E+00
  8.218182E+00  1.166697E+00
  8.336364E+00  1.224290E+00
  8.454545E+00  1.283277E+00
  8.572727E+00  1.343654E+00
  8.690909E+00  1.405385E+00
  8.809091E+00  1.468496E+00
  8.927273E+00  1.533000E+00
  9.045454E+00  1.599229E+00
  9.163636E+00  1.667080E+00
  9.281818E+00  1.736527E+00
  9.400000E+00  1.807095E+00
  9.518182E+00  1.879440E+00
  9.636364E+00  1.953611E+00
  9.754545E+00  2.029091E+00
  9.872727E+00  2.105800E+00
  9.990909E+00  2.183928E+00
  1.010909E+01  2.263395E+00
  1.022727E+01  2.344084E+00
  1.034545E+01  2.425977E+00
  1.046364E+01  2.508856E+00
  1.058182E+01  2.592836E+00
  1.070000E+01  2.677895E+00
  1.081818E+01  2.763287E+00
  1.093636E+01  2.849427E+00
  1.105455E+01  2.936446E+00
  1.117273E+01  3.024046E+00
  1.129091E+01  3.112252E+00
  1.140909E+01  3.200938E+00
  1.152727E+01  3.290070E+00
  1.164545E+01  3.379683E+00
  1.176364E+01  3.469504E+00
  1.188182E+01  3.559810E+00
  1.200000E+01  3.650633E+00


==> data/fit/ImM1All.dat <==
  0.000000E+00  2.541624E-07  6.201495E-07 -1.118247E-07
  1.187500E-01 -7.123225E-04 -3.314938E-04 -1.093151E-03
  2.375000E-01 -1.430958E-03 -6.655913E-04 -2.196324E-03
  3.562500E-01 -2.155730E-03 -1.002434E-03 -3.309026E-03
  4.750000E-01 -2.886717E-03 -1.342047E-03 -4.431387E-03
  5.937500E-01 -3.623999E-03 -1.684460E-03 -5.563538E-03
  7.125000E-01 -4.367654E-03 -2.029698E-03 -6.705609E-03
  8.312500E-01 -5.117760E-03 -2.377789E-03 -7.857730E-03
  9.500000E-01 -5.874395E-03 -2.728760E-03 -9.020030E-03
  1.068750E+00 -6.637643E-03 -3.082636E-03 -1.019265E-02
  1.187500E+00 -7.407605E-03 -3.439428E-03 -1.137578E-02
  1.306250E+00 -8.184371E-03 -3.799155E-03 -1.256959E-02
  1.425000E+00 -8.968030E-03 -4.161831E-03 -1.377423E-02
  1.543750E+00 -9.758669E-03 -4.527472E-03 -1.498987E-02
  1.662500E+00 -1.055637E-02 -4.896086E-03 -1.621666E-02
  1.781250E+00 -1.136123E-02 -5.267682E-03 -1.745478E-02
  1.900000E+00 -1.217333E-02 -5.642260E-03 -1.870440E-02
  2.018750E+00 -1.299275E-02 -6.019817E-03 -1.996568E-02
  2.137500E+00 -1.381957E-02 -6.400343E-03 -2.123879E-02
  2.256250E+00 -1.465386E-02 -6.783819E-03 -2.252390E-02
  2.375000E+00 -1.549570E-02 -7.170216E-03 -2.382119E-02
  2.493750E+00 -1.634516E-02 -7.559495E-03 -2.513082E-02
  2.612500E+00 -1.720227E-02 -7.951596E-03 -2.645295E-02
  2.731250E+00 -1.806709E-02 -8.346446E-03 -2.778774E-02
  2.850000E+00 -1.893964E-02 -8.743941E-03 -2.913534E-02
  2.968750E+00 -1.981991E-02 -9.143947E-03 -3.049588E-02
  3.087500E+00 -2.070787E-02 -9.546287E-03 -3.186945E-02
  3.206250E+00 -2.160343E-02 -9.950719E-03 -3.325615E-02
  3.325000E+00 -2.250645E-02 -1.035692E-02 -3.465597E-02
  3.443750E+00 -2.341665E-02 -1.076445E-02 -3.606885E-02
  3.562500E+00 -2.433360E-02 -1.117264E-02 -3.749455E-02
  3.681250E+00 -2.525656E-02 -1.158052E-02 -3.893260E-02
  3.800000E+00 -2.618417E-02 -1.198641E-02 -4.038192E-02
  3.800000E+00 -2.618417E-02 -1.198641E-02 -4.038192E-02
  3.821053E+00 -2.634892E-02 -1.205796E-02 -4.063989E-02
  3.842105E+00 -2.651372E-02 -1.212932E-02 -4.089812E-02
  3.863158E+00 -2.667852E-02 -1.220046E-02 -4.115658E-02
  3.884210E+00 -2.684329E-02 -1.227133E-02 -4.141525E-02
  3.905263E+00 -2.700797E-02 -1.234189E-02 -4.167406E-02
  3.926316E+00 -2.717251E-02 -1.241206E-02 -4.193296E-02
  3.947368E+00 -2.733677E-02 -1.248172E-02 -4.219182E-02
  3.968421E+00 -2.750068E-02 -1.255077E-02 -4.245060E-02
  3.989474E+00 -2.766394E-02 -1.261888E-02 -4.270900E-02
  4.010526E+00 -2.782439E-02 -1.268401E-02 -4.296477E-02
  4.031579E+00 -2.798273E-02 -1.274733E-02 -4.321813E-02
  4.052631E+00 -2.814157E-02 -1.281098E-02 -4.347216E-02
  4.073684E+00 -2.829994E-02 -1.287411E-02 -4.372576E-02
  4.094737E+00 -2.845848E-02 -1.293744E-02 -4.397952E-02
  4.115789E+00 -2.861730E-02 -1.300063E-02 -4.423398E-02
  4.136842E+00 -2.877610E-02 -1.306374E-02 -4.448846E-02
  4.157895E+00 -2.893531E-02 -1.312720E-02 -4.474341E-02
  4.178947E+00 -2.909477E-02 -1.319072E-02 -4.499882E-02
  4.200000E+00 -2.925450E-02 -1.325428E-02 -4.525471E-02
  4.200000E+00 -2.925450E-02 -1.325428E-02 -4.525471E-02
  4.318182E+00 -3.015713E-02 -1.361383E-02 -4.670044E-02
  4.436363E+00 -3.107103E-02 -1.397836E-02 -4.816370E-02
  4.554545E+00 -3.199695E-02 -1.434838E-02 -4.964552E-02
  4.672727E+00 -3.293512E-02 -1.472390E-02 -5.114633E-02
  4.790909E+00 -3.388556E-02 -1.510478E-02 -5.266633E-02
  4.909091E+00 -3.484830E-02 -1.549094E-02 -5.420566E-02
  5.027273E+00 -3.582328E-02 -1.588224E-02 -5.576431E-02
  5.145454E+00 -3.681035E-02 -1.627844E-02 -5.734226E-02
  5.263636E+00 -3.780956E-02 -1.667954E-02 -5.893958E-02
  5.381818E+00 -3.882070E-02 -1.708524E-02 -6.055615E-02
  5.500000E+00 -3.984369E-02 -1.749546E-02 -6.219192E-02
  5.618182E+00 -4.087845E-02 -1.790999E-02 -6.384691E-02
  5.736363E+00 -4.192493E-02 -1.832876E-02 -6.552110E-02
  5.854545E+00 -4.298303E-02 -1.875173E-02 -6.721433E-02
  5.972727E+00 -4.405273E-02 -1.917880E-02 -6.892665E-02
  6.090909E+00 -4.513397E-02 -1.960964E-02 -7.065830E-02
  6.209091E+00 -4.622669E-02 -2.004416E-02 -7.240922E-02
  6.327273E+00 -4.733084E-02 -2.048248E-02 -7.417920E-02
  6.445454E+00 -4.844640E-02 -2.092434E-02 -7.596845E-02
  6.563636E+00 -4.957342E-02 -2.136970E-02 -7.777714E-02
  6.681818E+00 -5.071185E-02 -2.181854E-02 -7.960517E-02
  6.800000E+00 -5.186172E-02 -2.227078E-02 -8.145265E-02
  6.918182E+00 -5.302298E-02 -2.272637E-02 -8.331959E-02
  7.036364E+00 -5.419451E-02 -2.318674E-02 -8.520227E-02
  7.154545E+00 -5.538010E-02 -2.364701E-02 -8.711318E-02
  7.272727E+00 -5.657562E-02 -2.411263E-02 -8.903860E-02
  7.390909E+00 -5.778360E-02 -2.457936E-02 -9.098785E-02
  7.509091E+00 -5.901123E-02 -2.503229E-02 -9.299016E-02
  7.627273E+00 -6.022959E-02 -2.553174E-02 -9.492744E-02
  7.745454E+00 -6.147411E-02 -2.600406E-02 -9.694416E-02
  7.863636E+00 -6.272820E-02 -2.648385E-02 -9.897254E-02
  7.981818E+00 -6.399388E-02 -2.696693E-02 -1.010208E-01
  8.100000E+00 -6.527143E-02 -2.745233E-02 -1.030905E-01
  8.218182E+00 -6.656091E-02 -2.794141E-02 -1.051804E-01
  8.336364E+00 -6.786240E-02 -2.843316E-02 -1.072916E-01
  8.454545E+00 -6.917609E-02 -2.892713E-02 -1.094251E-01
  8.572727E+00 -7.050181E-02 -2.942482E-02 -1.115788E-01
  8.690909E+00 -7.183990E-02 -2.992418E-02 -1.137556E-01
  8.809091E+00 -7.319046E-02 -3.042664E-02 -1.159543E-01
  8.927273E+00 -7.455341E-02 -3.093201E-02 -1.181748E-01
  9.045454E+00 -7.593000E-02 -3.144045E-02 -1.204196E-01
  9.163636E+00 -7.731745E-02 -3.195106E-02 -1.226838E-01
  9.281818E+00 -7.872965E-02 -3.247565E-02 -1.249837E-01
  9.400000E+00 -8.011343E-02 -3.296348E-02 -1.272634E-01
  9.518182E+00 -8.153906E-02 -3.348103E-02 -1.295971E-01
  9.636364E+00 -8.299262E-02 -3.401277E-02 -1.319725E-01
  9.754545E+00 -8.444130E-02 -3.452868E-02 -1.343539E-01
  9.872727E+00 -8.590826E-02 -3.505470E-02 -1.367618E-01
  9.990909E+00 -8.738824E-02 -3.558261E-02 -1.391939E-01
  1.010909E+01 -8.888038E-02 -3.611097E-02 -1.416498E-01
  1.022727E+01 -9.038681E-02 -3.664246E-02 -1.441312E-01
  1.034545E+01 -9.190671E-02 -3.717587E-02 -1.466375E-01
  1.046364E+01 -9.344038E-02 -3.771122E-02 -1.491695E-01
  1.058182E+01 -9.498807E-02 -3.824873E-02 -1.517274E-01
  1.070000E+01 -9.654981E-02 -3.878825E-02 -1.543114E-01
  1.081818E+01 -9.812577E-02 -3.932936E-02 -1.569222E-01
  1.093636E+01 -9.971606E-02 -3.987287E-02 -1.595593E-01
  1.105455E+01 -1.013208E-01 -4.041853E-02 -1.622231E-01
  1.117273E+01 -1.029401E-01 -4.096549E-02 -1.649147E-01
  1.129091E+01 -1.045741E-01 -4.151420E-02 -1.676341E-01
  1.140909E+01 -1.062234E-01 -4.206498E-02 -1.703818E-01
  1.152727E+01 -1.078878E-01 -4.261748E-02 -1.731582E-01
  1.164545E+01 -1.095671E-01 -4.317112E-02 -1.759630E-01
  1.176364E+01 -1.112613E-01 -4.372625E-02 -1.787964E-01
  1.188182E+01 -1.129712E-01 -4.428237E-02 -1.816600E-01
  1.200000E+01 -1.146969E-01 -4.483973E-02 -1.845541E-01


==> data/fit/ImM1Central.dat <==
  0.000000E+00  2.541624E-07
  1.187500E-01 -7.123225E-04
  2.375000E-01 -1.430958E-03
  3.562500E-01 -2.155730E-03
  4.750000E-01 -2.886717E-03
  5.937500E-01 -3.623999E-03
  7.125000E-01 -4.367654E-03
  8.312500E-01 -5.117760E-03
  9.500000E-01 -5.874395E-03
  1.068750E+00 -6.637643E-03
  1.187500E+00 -7.407605E-03
  1.306250E+00 -8.184371E-03
  1.425000E+00 -8.968030E-03
  1.543750E+00 -9.758669E-03
  1.662500E+00 -1.055637E-02
  1.781250E+00 -1.136123E-02
  1.900000E+00 -1.217333E-02
  2.018750E+00 -1.299275E-02
  2.137500E+00 -1.381957E-02
  2.256250E+00 -1.465386E-02
  2.375000E+00 -1.549570E-02
  2.493750E+00 -1.634516E-02
  2.612500E+00 -1.720227E-02
  2.731250E+00 -1.806709E-02
  2.850000E+00 -1.893964E-02
  2.968750E+00 -1.981991E-02
  3.087500E+00 -2.070787E-02
  3.206250E+00 -2.160343E-02
  3.325000E+00 -2.250645E-02
  3.443750E+00 -2.341665E-02
  3.562500E+00 -2.433360E-02
  3.681250E+00 -2.525656E-02
  3.800000E+00 -2.618417E-02
  3.800000E+00 -2.618417E-02
  3.821053E+00 -2.634892E-02
  3.842105E+00 -2.651372E-02
  3.863158E+00 -2.667852E-02
  3.884210E+00 -2.684329E-02
  3.905263E+00 -2.700797E-02
  3.926316E+00 -2.717251E-02
  3.947368E+00 -2.733677E-02
  3.968421E+00 -2.750068E-02
  3.989474E+00 -2.766394E-02
  4.010526E+00 -2.782439E-02
  4.031579E+00 -2.798273E-02
  4.052631E+00 -2.814157E-02
  4.073684E+00 -2.829994E-02
  4.094737E+00 -2.845848E-02
  4.115789E+00 -2.861730E-02
  4.136842E+00 -2.877610E-02
  4.157895E+00 -2.893531E-02
  4.178947E+00 -2.909477E-02
  4.200000E+00 -2.925450E-02
  4.200000E+00 -2.925450E-02
  4.318182E+00 -3.015713E-02
  4.436363E+00 -3.107103E-02
  4.554545E+00 -3.199695E-02
  4.672727E+00 -3.293512E-02
  4.790909E+00 -3.388556E-02
  4.909091E+00 -3.484830E-02
  5.027273E+00 -3.582328E-02
  5.145454E+00 -3.681035E-02
  5.263636E+00 -3.780956E-02
  5.381818E+00 -3.882070E-02
  5.500000E+00 -3.984369E-02
  5.618182E+00 -4.087845E-02
  5.736363E+00 -4.192493E-02
  5.854545E+00 -4.298303E-02
  5.972727E+00 -4.405273E-02
  6.090909E+00 -4.513397E-02
  6.209091E+00 -4.622669E-02
  6.327273E+00 -4.733084E-02
  6.445454E+00 -4.844640E-02
  6.563636E+00 -4.957342E-02
  6.681818E+00 -5.071185E-02
  6.800000E+00 -5.186172E-02
  6.918182E+00 -5.302298E-02
  7.036364E+00 -5.419451E-02
  7.154545E+00 -5.538010E-02
  7.272727E+00 -5.657562E-02
  7.390909E+00 -5.778360E-02
  7.509091E+00 -5.901123E-02
  7.627273E+00 -6.022959E-02
  7.745454E+00 -6.147411E-02
  7.863636E+00 -6.272820E-02
  7.981818E+00 -6.399388E-02
  8.100000E+00 -6.527143E-02
  8.218182E+00 -6.656091E-02
  8.336364E+00 -6.786240E-02
  8.454545E+00 -6.917609E-02
  8.572727E+00 -7.050181E-02
  8.690909E+00 -7.183990E-02
  8.809091E+00 -7.319046E-02
  8.927273E+00 -7.455341E-02
  9.045454E+00 -7.593000E-02
  9.163636E+00 -7.731745E-02
  9.281818E+00 -7.872965E-02
  9.400000E+00 -8.011343E-02
  9.518182E+00 -8.153906E-02
  9.636364E+00 -8.299262E-02
  9.754545E+00 -8.444130E-02
  9.872727E+00 -8.590826E-02
  9.990909E+00 -8.738824E-02
  1.010909E+01 -8.888038E-02
  1.022727E+01 -9.038681E-02
  1.034545E+01 -9.190671E-02
  1.046364E+01 -9.344038E-02
  1.058182E+01 -9.498807E-02
  1.070000E+01 -9.654981E-02
  1.081818E+01 -9.812577E-02
  1.093636E+01 -9.971606E-02
  1.105455E+01 -1.013208E-01
  1.117273E+01 -1.029401E-01
  1.129091E+01 -1.045741E-01
  1.140909E+01 -1.062234E-01
  1.152727E+01 -1.078878E-01
  1.164545E+01 -1.095671E-01
  1.176364E+01 -1.112613E-01
  1.188182E+01 -1.129712E-01
  1.200000E+01 -1.146969E-01


==> data/fit/ImM1Lower.dat <==
  0.000000E+00 -1.118247E-07
  1.187500E-01 -1.093151E-03
  2.375000E-01 -2.196324E-03
  3.562500E-01 -3.309026E-03
  4.750000E-01 -4.431387E-03
  5.937500E-01 -5.563538E-03
  7.125000E-01 -6.705609E-03
  8.312500E-01 -7.857730E-03
  9.500000E-01 -9.020030E-03
  1.068750E+00 -1.019265E-02
  1.187500E+00 -1.137578E-02
  1.306250E+00 -1.256959E-02
  1.425000E+00 -1.377423E-02
  1.543750E+00 -1.498987E-02
  1.662500E+00 -1.621666E-02
  1.781250E+00 -1.745478E-02
  1.900000E+00 -1.870440E-02
  2.018750E+00 -1.996568E-02
  2.137500E+00 -2.123879E-02
  2.256250E+00 -2.252390E-02
  2.375000E+00 -2.382119E-02
  2.493750E+00 -2.513082E-02
  2.612500E+00 -2.645295E-02
  2.731250E+00 -2.778774E-02
  2.850000E+00 -2.913534E-02
  2.968750E+00 -3.049588E-02
  3.087500E+00 -3.186945E-02
  3.206250E+00 -3.325615E-02
  3.325000E+00 -3.465597E-02
  3.443750E+00 -3.606885E-02
  3.562500E+00 -3.749455E-02
  3.681250E+00 -3.893260E-02
  3.800000E+00 -4.038192E-02
  3.800000E+00 -4.038192E-02
  3.821053E+00 -4.063989E-02
  3.842105E+00 -4.089812E-02
  3.863158E+00 -4.115658E-02
  3.884210E+00 -4.141525E-02
  3.905263E+00 -4.167406E-02
  3.926316E+00 -4.193296E-02
  3.947368E+00 -4.219182E-02
  3.968421E+00 -4.245060E-02
  3.989474E+00 -4.270900E-02
  4.010526E+00 -4.296477E-02
  4.031579E+00 -4.321813E-02
  4.052631E+00 -4.347216E-02
  4.073684E+00 -4.372576E-02
  4.094737E+00 -4.397952E-02
  4.115789E+00 -4.423398E-02
  4.136842E+00 -4.448846E-02
  4.157895E+00 -4.474341E-02
  4.178947E+00 -4.499882E-02
  4.200000E+00 -4.525471E-02
  4.200000E+00 -4.525471E-02
  4.318182E+00 -4.670044E-02
  4.436363E+00 -4.816370E-02
  4.554545E+00 -4.964552E-02
  4.672727E+00 -5.114633E-02
  4.790909E+00 -5.266633E-02
  4.909091E+00 -5.420566E-02
  5.027273E+00 -5.576431E-02
  5.145454E+00 -5.734226E-02
  5.263636E+00 -5.893958E-02
  5.381818E+00 -6.055615E-02
  5.500000E+00 -6.219192E-02
  5.618182E+00 -6.384691E-02
  5.736363E+00 -6.552110E-02
  5.854545E+00 -6.721433E-02
  5.972727E+00 -6.892665E-02
  6.090909E+00 -7.065830E-02
  6.209091E+00 -7.240922E-02
  6.327273E+00 -7.417920E-02
  6.445454E+00 -7.596845E-02
  6.563636E+00 -7.777714E-02
  6.681818E+00 -7.960517E-02
  6.800000E+00 -8.145265E-02
  6.918182E+00 -8.331959E-02
  7.036364E+00 -8.520227E-02
  7.154545E+00 -8.711318E-02
  7.272727E+00 -8.903860E-02
  7.390909E+00 -9.098785E-02
  7.509091E+00 -9.299016E-02
  7.627273E+00 -9.492744E-02
  7.745454E+00 -9.694416E-02
  7.863636E+00 -9.897254E-02
  7.981818E+00 -1.010208E-01
  8.100000E+00 -1.030905E-01
  8.218182E+00 -1.051804E-01
  8.336364E+00 -1.072916E-01
  8.454545E+00 -1.094251E-01
  8.572727E+00 -1.115788E-01
  8.690909E+00 -1.137556E-01
  8.809091E+00 -1.159543E-01
  8.927273E+00 -1.181748E-01
  9.045454E+00 -1.204196E-01
  9.163636E+00 -1.226838E-01
  9.281818E+00 -1.249837E-01
  9.400000E+00 -1.272634E-01
  9.518182E+00 -1.295971E-01
  9.636364E+00 -1.319725E-01
  9.754545E+00 -1.343539E-01
  9.872727E+00 -1.367618E-01
  9.990909E+00 -1.391939E-01
  1.010909E+01 -1.416498E-01
  1.022727E+01 -1.441312E-01
  1.034545E+01 -1.466375E-01
  1.046364E+01 -1.491695E-01
  1.058182E+01 -1.517274E-01
  1.070000E+01 -1.543114E-01
  1.081818E+01 -1.569222E-01
  1.093636E+01 -1.595593E-01
  1.105455E+01 -1.622231E-01
  1.117273E+01 -1.649147E-01
  1.129091E+01 -1.676341E-01
  1.140909E+01 -1.703818E-01
  1.152727E+01 -1.731582E-01
  1.164545E+01 -1.759630E-01
  1.176364E+01 -1.787964E-01
  1.188182E+01 -1.816600E-01
  1.200000E+01 -1.845541E-01


==> data/fit/ImM1Upper.dat <==
  0.000000E+00  6.201495E-07
  1.187500E-01 -3.314938E-04
  2.375000E-01 -6.655913E-04
  3.562500E-01 -1.002434E-03
  4.750000E-01 -1.342047E-03
  5.937500E-01 -1.684460E-03
  7.125000E-01 -2.029698E-03
  8.312500E-01 -2.377789E-03
  9.500000E-01 -2.728760E-03
  1.068750E+00 -3.082636E-03
  1.187500E+00 -3.439428E-03
  1.306250E+00 -3.799155E-03
  1.425000E+00 -4.161831E-03
  1.543750E+00 -4.527472E-03
  1.662500E+00 -4.896086E-03
  1.781250E+00 -5.267682E-03
  1.900000E+00 -5.642260E-03
  2.018750E+00 -6.019817E-03
  2.137500E+00 -6.400343E-03
  2.256250E+00 -6.783819E-03
  2.375000E+00 -7.170216E-03
  2.493750E+00 -7.559495E-03
  2.612500E+00 -7.951596E-03
  2.731250E+00 -8.346446E-03
  2.850000E+00 -8.743941E-03
  2.968750E+00 -9.143947E-03
  3.087500E+00 -9.546287E-03
  3.206250E+00 -9.950719E-03
  3.325000E+00 -1.035692E-02
  3.443750E+00 -1.076445E-02
  3.562500E+00 -1.117264E-02
  3.681250E+00 -1.158052E-02
  3.800000E+00 -1.198641E-02
  3.800000E+00 -1.198641E-02
  3.821053E+00 -1.205796E-02
  3.842105E+00 -1.212932E-02
  3.863158E+00 -1.220046E-02
  3.884210E+00 -1.227133E-02
  3.905263E+00 -1.234189E-02
  3.926316E+00 -1.241206E-02
  3.947368E+00 -1.248172E-02
  3.968421E+00 -1.255077E-02
  3.989474E+00 -1.261888E-02
  4.010526E+00 -1.268401E-02
  4.031579E+00 -1.274733E-02
  4.052631E+00 -1.281098E-02
  4.073684E+00 -1.287411E-02
  4.094737E+00 -1.293744E-02
  4.115789E+00 -1.300063E-02
  4.136842E+00 -1.306374E-02
  4.157895E+00 -1.312720E-02
  4.178947E+00 -1.319072E-02
  4.200000E+00 -1.325428E-02
  4.200000E+00 -1.325428E-02
  4.318182E+00 -1.361383E-02
  4.436363E+00 -1.397836E-02
  4.554545E+00 -1.434838E-02
  4.672727E+00 -1.472390E-02
  4.790909E+00 -1.510478E-02
  4.909091E+00 -1.549094E-02
  5.027273E+00 -1.588224E-02
  5.145454E+00 -1.627844E-02
  5.263636E+00 -1.667954E-02
  5.381818E+00 -1.708524E-02
  5.500000E+00 -1.749546E-02
  5.618182E+00 -1.790999E-02
  5.736363E+00 -1.832876E-02
  5.854545E+00 -1.875173E-02
  5.972727E+00 -1.917880E-02
  6.090909E+00 -1.960964E-02
  6.209091E+00 -2.004416E-02
  6.327273E+00 -2.048248E-02
  6.445454E+00 -2.092434E-02
  6.563636E+00 -2.136970E-02
  6.681818E+00 -2.181854E-02
  6.800000E+00 -2.227078E-02
  6.918182E+00 -2.272637E-02
  7.036364E+00 -2.318674E-02
  7.154545E+00 -2.364701E-02
  7.272727E+00 -2.411263E-02
  7.390909E+00 -2.457936E-02
  7.509091E+00 -2.503229E-02
  7.627273E+00 -2.553174E-02
  7.745454E+00 -2.600406E-02
  7.863636E+00 -2.648385E-02
  7.981818E+00 -2.696693E-02
  8.100000E+00 -2.745233E-02
  8.218182E+00 -2.794141E-02
  8.336364E+00 -2.843316E-02
  8.454545E+00 -2.892713E-02
  8.572727E+00 -2.942482E-02
  8.690909E+00 -2.992418E-02
  8.809091E+00 -3.042664E-02
  8.927273E+00 -3.093201E-02
  9.045454E+00 -3.144045E-02
  9.163636E+00 -3.195106E-02
  9.281818E+00 -3.247565E-02
  9.400000E+00 -3.296348E-02
  9.518182E+00 -3.348103E-02
  9.636364E+00 -3.401277E-02
  9.754545E+00 -3.452868E-02
  9.872727E+00 -3.505470E-02
  9.990909E+00 -3.558261E-02
  1.010909E+01 -3.611097E-02
  1.022727E+01 -3.664246E-02
  1.034545E+01 -3.717587E-02
  1.046364E+01 -3.771122E-02
  1.058182E+01 -3.824873E-02
  1.070000E+01 -3.878825E-02
  1.081818E+01 -3.932936E-02
  1.093636E+01 -3.987287E-02
  1.105455E+01 -4.041853E-02
  1.117273E+01 -4.096549E-02
  1.129091E+01 -4.151420E-02
  1.140909E+01 -4.206498E-02
  1.152727E+01 -4.261748E-02
  1.164545E+01 -4.317112E-02
  1.176364E+01 -4.372625E-02
  1.188182E+01 -4.428237E-02
  1.200000E+01 -4.483973E-02


==> data/fit/ImM2All.dat <==
  0.000000E+00  3.546070E-06  7.417196E-06 -3.250558E-07
  1.187500E-01  5.494369E-06  7.995411E-06  2.993327E-06
  2.375000E-01  1.134805E-05  2.654808E-05 -3.851967E-06
  3.562500E-01  2.100260E-05  5.846865E-05 -1.646345E-05
  4.750000E-01  3.435348E-05  1.032667E-04 -3.455970E-05
  5.937500E-01  5.129617E-05  1.609335E-04 -5.834120E-05
  7.125000E-01  7.172614E-05  2.314856E-04 -8.803337E-05
  8.312500E-01  9.553886E-05  3.149442E-04 -1.238664E-04
  9.500000E-01  1.226298E-04  4.113318E-04 -1.660722E-04
  1.068750E+00  1.528402E-04  5.206584E-04 -2.149781E-04
  1.187500E+00  1.856557E-04  6.428443E-04 -2.715328E-04
  1.306250E+00  2.207140E-04  7.778491E-04 -3.364210E-04
  1.425000E+00  2.576567E-04  9.256340E-04 -4.103206E-04
  1.543750E+00  2.960737E-04  1.086147E-03 -4.939997E-04
  1.662500E+00  3.354946E-04  1.259322E-03 -5.883326E-04
  1.781250E+00  3.753764E-04  1.445073E-03 -6.943203E-04
  1.900000E+00  4.150894E-04  1.643294E-03 -8.131153E-04
  2.018750E+00  4.538994E-04  1.853852E-03 -9.460533E-04
  2.137500E+00  4.909440E-04  2.076582E-03 -1.094694E-03
  2.256250E+00  5.252031E-04  2.311279E-03 -1.260872E-03
  2.375000E+00  5.554598E-04  2.557688E-03 -1.446769E-03
  2.493750E+00  5.802476E-04  2.815496E-03 -1.655001E-03
  2.612500E+00  5.977797E-04  3.084307E-03 -1.888748E-03
  2.731250E+00  6.058493E-04  3.363626E-03 -2.151927E-03
  2.850000E+00  6.016885E-04  3.652821E-03 -2.449444E-03
  2.968750E+00  5.817590E-04  3.951083E-03 -2.787565E-03
  3.087500E+00  5.414329E-04  4.257349E-03 -3.174483E-03
  3.206250E+00  4.744813E-04  4.570199E-03 -3.621237E-03
  3.325000E+00  3.722068E-04  4.887680E-03 -4.143266E-03
  3.443750E+00  2.218597E-04  5.206992E-03 -4.763272E-03
  3.562500E+00  3.437585E-06  5.523895E-03 -5.517020E-03
  3.681250E+00 -3.177801E-04  5.831394E-03 -6.466954E-03
  3.800000E+00 -8.132249E-04  6.116130E-03 -7.742580E-03
  3.800000E+00 -8.132249E-04  6.116130E-03 -7.742580E-03
  3.821053E+00 -9.301617E-04  6.162329E-03 -8.022653E-03
  3.842105E+00 -1.059774E-03  6.206598E-03 -8.326146E-03
  3.863158E+00 -1.204693E-03  6.248523E-03 -8.657909E-03
  3.884210E+00 -1.368590E-03  6.287545E-03 -9.024725E-03
  3.905263E+00 -1.556882E-03  6.322867E-03 -9.436631E-03
  3.926316E+00 -1.778180E-03  6.353258E-03 -9.909618E-03
  3.947368E+00 -2.047833E-03  6.376615E-03 -1.047228E-02
  3.968421E+00 -2.399127E-03  6.388567E-03 -1.118682E-02
  3.989474E+00 -2.945615E-03  6.374984E-03 -1.226621E-02
  4.010526E+00 -8.348700E-03  1.517421E-03 -1.821482E-02
  4.031579E+00 -1.171209E-02 -1.983214E-03 -2.144096E-02
  4.052631E+00 -1.403248E-02 -4.400660E-03 -2.366429E-02
  4.073684E+00 -1.592552E-02 -6.373926E-03 -2.547712E-02
  4.094737E+00 -1.757693E-02 -8.088290E-03 -2.706557E-02
  4.115789E+00 -1.904468E-02 -9.626657E-03 -2.846271E-02
  4.136842E+00 -2.039685E-02 -1.103702E-02 -2.975667E-02
  4.157895E+00 -2.165195E-02 -1.234782E-02 -3.095607E-02
  4.178947E+00 -2.283066E-02 -1.357877E-02 -3.208255E-02
  4.200000E+00 -2.394557E-02 -1.474352E-02 -3.314763E-02
  4.200000E+00 -2.394557E-02 -1.474352E-02 -3.314763E-02
  4.318182E+00 -2.937982E-02 -2.042808E-02 -3.833156E-02
  4.436363E+00 -3.391458E-02 -2.518033E-02 -4.264882E-02
  4.554545E+00 -3.788116E-02 -2.934190E-02 -4.642042E-02
  4.672727E+00 -4.143468E-02 -3.307203E-02 -4.979734E-02
  4.790909E+00 -4.466202E-02 -3.645881E-02 -5.286523E-02
  4.909091E+00 -4.761812E-02 -3.955715E-02 -5.567909E-02
  5.027273E+00 -5.033995E-02 -4.240537E-02 -5.827453E-02
  5.145454E+00 -5.285414E-02 -4.502778E-02 -6.068050E-02
  5.263636E+00 -5.518073E-02 -4.744385E-02 -6.291761E-02
  5.381818E+00 -5.733538E-02 -4.966877E-02 -6.500199E-02
  5.500000E+00 -5.933062E-02 -5.171402E-02 -6.694722E-02
  5.618182E+00 -6.117701E-02 -5.358843E-02 -6.876558E-02
  5.736363E+00 -6.288317E-02 -5.529989E-02 -7.046646E-02
  5.854545E+00 -6.445654E-02 -5.685546E-02 -7.205762E-02
  5.972727E+00 -6.590365E-02 -5.826161E-02 -7.354569E-02
  6.090909E+00 -6.723029E-02 -5.952371E-02 -7.493687E-02
  6.209091E+00 -6.844154E-02 -6.064799E-02 -7.623510E-02
  6.327273E+00 -6.954188E-02 -6.164032E-02 -7.744344E-02
  6.445454E+00 -7.053557E-02 -6.250469E-02 -7.856646E-02
  6.563636E+00 -7.142645E-02 -6.324566E-02 -7.960724E-02
  6.681818E+00 -7.221792E-02 -6.386741E-02 -8.056844E-02
  6.800000E+00 -7.291330E-02 -6.437424E-02 -8.145235E-02
  6.918182E+00 -7.351542E-02 -6.476994E-02 -8.226090E-02
  7.036364E+00 -7.402725E-02 -6.505837E-02 -8.299613E-02
  7.154545E+00 -7.445123E-02 -6.524266E-02 -8.365980E-02
  7.272727E+00 -7.478984E-02 -6.532660E-02 -8.425307E-02
  7.390909E+00 -7.504541E-02 -6.531237E-02 -8.477844E-02
  7.509091E+00 -7.522000E-02 -6.520313E-02 -8.523688E-02
  7.627273E+00 -7.531571E-02 -6.500124E-02 -8.563017E-02
  7.745454E+00 -7.533448E-02 -6.470842E-02 -8.596053E-02
  7.863636E+00 -7.527814E-02 -6.432710E-02 -8.622919E-02
  7.981818E+00 -7.514850E-02 -6.385968E-02 -8.643731E-02
  8.100000E+00 -7.494722E-02 -6.330830E-02 -8.658614E-02
  8.218182E+00 -7.467563E-02 -6.267482E-02 -8.667644E-02
  8.336364E+00 -7.433565E-02 -6.196105E-02 -8.671025E-02
  8.454545E+00 -7.392825E-02 -6.116891E-02 -8.668758E-02
  8.572727E+00 -7.345584E-02 -6.029994E-02 -8.661174E-02
  8.690909E+00 -7.291885E-02 -5.935647E-02 -8.648124E-02
  8.809091E+00 -7.232455E-02 -5.834069E-02 -8.630841E-02
  8.927273E+00 -7.170396E-02 -5.726490E-02 -8.614302E-02
  9.045454E+00 -7.092840E-02 -5.607918E-02 -8.577761E-02
  9.163636E+00 -7.016988E-02 -5.488663E-02 -8.545312E-02
  9.281818E+00 -6.934095E-02 -5.358131E-02 -8.510060E-02
  9.400000E+00 -6.836724E-02 -5.211293E-02 -8.462155E-02
  9.518182E+00 -6.737092E-02 -5.062493E-02 -8.411692E-02
  9.636364E+00 -6.639154E-02 -4.915873E-02 -8.362435E-02
  9.754545E+00 -6.534963E-02 -4.760629E-02 -8.309297E-02
  9.872727E+00 -6.422933E-02 -4.595864E-02 -8.250002E-02
  9.990909E+00 -6.305663E-02 -4.424877E-02 -8.186450E-02
  1.010909E+01 -6.183606E-02 -4.247921E-02 -8.119291E-02
  1.022727E+01 -6.056051E-02 -4.064174E-02 -8.047928E-02
  1.034545E+01 -5.922973E-02 -3.873979E-02 -7.971968E-02
  1.046364E+01 -5.785061E-02 -3.677694E-02 -7.892427E-02
  1.058182E+01 -5.642443E-02 -3.475396E-02 -7.809491E-02
  1.070000E+01 -5.494892E-02 -3.266989E-02 -7.722795E-02
  1.081818E+01 -5.342484E-02 -3.052489E-02 -7.632478E-02
  1.093636E+01 -5.185682E-02 -2.832347E-02 -7.539018E-02
  1.105455E+01 -5.023808E-02 -2.605863E-02 -7.441753E-02
  1.117273E+01 -4.857236E-02 -2.373369E-02 -7.341104E-02
  1.129091E+01 -4.689743E-02 -2.138661E-02 -7.240825E-02
  1.140909E+01 -4.516261E-02 -1.896816E-02 -7.135706E-02
  1.152727E+01 -4.333862E-02 -1.644792E-02 -7.022933E-02
  1.164545E+01 -4.146627E-02 -1.386398E-02 -6.906855E-02
  1.176364E+01 -3.959029E-02 -1.126380E-02 -6.791678E-02
  1.188182E+01 -3.767989E-02 -8.616402E-03 -6.674338E-02
  1.200000E+01 -3.571125E-02 -5.897289E-03 -6.552522E-02


==> data/fit/ImM2Central.dat <==
  0.000000E+00  3.546070E-06
  1.187500E-01  5.494369E-06
  2.375000E-01  1.134805E-05
  3.562500E-01  2.100260E-05
  4.750000E-01  3.435348E-05
  5.937500E-01  5.129617E-05
  7.125000E-01  7.172614E-05
  8.312500E-01  9.553886E-05
  9.500000E-01  1.226298E-04
  1.068750E+00  1.528402E-04
  1.187500E+00  1.856557E-04
  1.306250E+00  2.207140E-04
  1.425000E+00  2.576567E-04
  1.543750E+00  2.960737E-04
  1.662500E+00  3.354946E-04
  1.781250E+00  3.753764E-04
  1.900000E+00  4.150894E-04
  2.018750E+00  4.538994E-04
  2.137500E+00  4.909440E-04
  2.256250E+00  5.252031E-04
  2.375000E+00  5.554598E-04
  2.493750E+00  5.802476E-04
  2.612500E+00  5.977797E-04
  2.731250E+00  6.058493E-04
  2.850000E+00  6.016885E-04
  2.968750E+00  5.817590E-04
  3.087500E+00  5.414329E-04
  3.206250E+00  4.744813E-04
  3.325000E+00  3.722068E-04
  3.443750E+00  2.218597E-04
  3.562500E+00  3.437585E-06
  3.681250E+00 -3.177801E-04
  3.800000E+00 -8.132249E-04
  3.800000E+00 -8.132249E-04
  3.821053E+00 -9.301617E-04
  3.842105E+00 -1.059774E-03
  3.863158E+00 -1.204693E-03
  3.884210E+00 -1.368590E-03
  3.905263E+00 -1.556882E-03
  3.926316E+00 -1.778180E-03
  3.947368E+00 -2.047833E-03
  3.968421E+00 -2.399127E-03
  3.989474E+00 -2.945615E-03
  4.010526E+00 -8.348700E-03
  4.031579E+00 -1.171209E-02
  4.052631E+00 -1.403248E-02
  4.073684E+00 -1.592552E-02
  4.094737E+00 -1.757693E-02
  4.115789E+00 -1.904468E-02
  4.136842E+00 -2.039685E-02
  4.157895E+00 -2.165195E-02
  4.178947E+00 -2.283066E-02
  4.200000E+00 -2.394557E-02
  4.200000E+00 -2.394557E-02
  4.318182E+00 -2.937982E-02
  4.436363E+00 -3.391458E-02
  4.554545E+00 -3.788116E-02
  4.672727E+00 -4.143468E-02
  4.790909E+00 -4.466202E-02
  4.909091E+00 -4.761812E-02
  5.027273E+00 -5.033995E-02
  5.145454E+00 -5.285414E-02
  5.263636E+00 -5.518073E-02
  5.381818E+00 -5.733538E-02
  5.500000E+00 -5.933062E-02
  5.618182E+00 -6.117701E-02
  5.736363E+00 -6.288317E-02
  5.854545E+00 -6.445654E-02
  5.972727E+00 -6.590365E-02
  6.090909E+00 -6.723029E-02
  6.209091E+00 -6.844154E-02
  6.327273E+00 -6.954188E-02
  6.445454E+00 -7.053557E-02
  6.563636E+00 -7.142645E-02
  6.681818E+00 -7.221792E-02
  6.800000E+00 -7.291330E-02
  6.918182E+00 -7.351542E-02
  7.036364E+00 -7.402725E-02
  7.154545E+00 -7.445123E-02
  7.272727E+00 -7.478984E-02
  7.390909E+00 -7.504541E-02
  7.509091E+00 -7.522000E-02
  7.627273E+00 -7.531571E-02
  7.745454E+00 -7.533448E-02
  7.863636E+00 -7.527814E-02
  7.981818E+00 -7.514850E-02
  8.100000E+00 -7.494722E-02
  8.218182E+00 -7.467563E-02
  8.336364E+00 -7.433565E-02
  8.454545E+00 -7.392825E-02
  8.572727E+00 -7.345584E-02
  8.690909E+00 -7.291885E-02
  8.809091E+00 -7.232455E-02
  8.927273E+00 -7.170396E-02
  9.045454E+00 -7.092840E-02
  9.163636E+00 -7.016988E-02
  9.281818E+00 -6.934095E-02
  9.400000E+00 -6.836724E-02
  9.518182E+00 -6.737092E-02
  9.636364E+00 -6.639154E-02
  9.754545E+00 -6.534963E-02
  9.872727E+00 -6.422933E-02
  9.990909E+00 -6.305663E-02
  1.010909E+01 -6.183606E-02
  1.022727E+01 -6.056051E-02
  1.034545E+01 -5.922973E-02
  1.046364E+01 -5.785061E-02
  1.058182E+01 -5.642443E-02
  1.070000E+01 -5.494892E-02
  1.081818E+01 -5.342484E-02
  1.093636E+01 -5.185682E-02
  1.105455E+01 -5.023808E-02
  1.117273E+01 -4.857236E-02
  1.129091E+01 -4.689743E-02
  1.140909E+01 -4.516261E-02
  1.152727E+01 -4.333862E-02
  1.164545E+01 -4.146627E-02
  1.176364E+01 -3.959029E-02
  1.188182E+01 -3.767989E-02
  1.200000E+01 -3.571125E-02


==> data/fit/ImM2Lower.dat <==
  0.000000E+00 -3.250558E-07
  1.187500E-01  2.993327E-06
  2.375000E-01 -3.851967E-06
  3.562500E-01 -1.646345E-05
  4.750000E-01 -3.455970E-05
  5.937500E-01 -5.834120E-05
  7.125000E-01 -8.803337E-05
  8.312500E-01 -1.238664E-04
  9.500000E-01 -1.660722E-04
  1.068750E+00 -2.149781E-04
  1.187500E+00 -2.715328E-04
  1.306250E+00 -3.364210E-04
  1.425000E+00 -4.103206E-04
  1.543750E+00 -4.939997E-04
  1.662500E+00 -5.883326E-04
  1.781250E+00 -6.943203E-04
  1.900000E+00 -8.131153E-04
  2.018750E+00 -9.460533E-04
  2.137500E+00 -1.094694E-03
  2.256250E+00 -1.260872E-03
  2.375000E+00 -1.446769E-03
  2.493750E+00 -1.655001E-03
  2.612500E+00 -1.888748E-03
  2.731250E+00 -2.151927E-03
  2.850000E+00 -2.449444E-03
  2.968750E+00 -2.787565E-03
  3.087500E+00 -3.174483E-03
  3.206250E+00 -3.621237E-03
  3.325000E+00 -4.143266E-03
  3.443750E+00 -4.763272E-03
  3.562500E+00 -5.517020E-03
  3.681250E+00 -6.466954E-03
  3.800000E+00 -7.742580E-03
  3.800000E+00 -7.742580E-03
  3.821053E+00 -8.022653E-03
  3.842105E+00 -8.326146E-03
  3.863158E+00 -8.657909E-03
  3.884210E+00 -9.024725E-03
  3.905263E+00 -9.436631E-03
  3.926316E+00 -9.909618E-03
  3.947368E+00 -1.047228E-02
  3.968421E+00 -1.118682E-02
  3.989474E+00 -1.226621E-02
  4.010526E+00 -1.821482E-02
  4.031579E+00 -2.144096E-02
  4.052631E+00 -2.366429E-02
  4.073684E+00 -2.547712E-02
  4.094737E+00 -2.706557E-02
  4.115789E+00 -2.846271E-02
  4.136842E+00 -2.975667E-02
  4.157895E+00 -3.095607E-02
  4.178947E+00 -3.208255E-02
  4.200000E+00 -3.314763E-02
  4.200000E+00 -3.314763E-02
  4.318182E+00 -3.833156E-02
  4.436363E+00 -4.264882E-02
  4.554545E+00 -4.642042E-02
  4.672727E+00 -4.979734E-02
  4.790909E+00 -5.286523E-02
  4.909091E+00 -5.567909E-02
  5.027273E+00 -5.827453E-02
  5.145454E+00 -6.068050E-02
  5.263636E+00 -6.291761E-02
  5.381818E+00 -6.500199E-02
  5.500000E+00 -6.694722E-02
  5.618182E+00 -6.876558E-02
  5.736363E+00 -7.046646E-02
  5.854545E+00 -7.205762E-02
  5.972727E+00 -7.354569E-02
  6.090909E+00 -7.493687E-02
  6.209091E+00 -7.623510E-02
  6.327273E+00 -7.744344E-02
  6.445454E+00 -7.856646E-02
  6.563636E+00 -7.960724E-02
  6.681818E+00 -8.056844E-02
  6.800000E+00 -8.145235E-02
  6.918182E+00 -8.226090E-02
  7.036364E+00 -8.299613E-02
  7.154545E+00 -8.365980E-02
  7.272727E+00 -8.425307E-02
  7.390909E+00 -8.477844E-02
  7.509091E+00 -8.523688E-02
  7.627273E+00 -8.563017E-02
  7.745454E+00 -8.596053E-02
  7.863636E+00 -8.622919E-02
  7.981818E+00 -8.643731E-02
  8.100000E+00 -8.658614E-02
  8.218182E+00 -8.667644E-02
  8.336364E+00 -8.671025E-02
  8.454545E+00 -8.668758E-02
  8.572727E+00 -8.661174E-02
  8.690909E+00 -8.648124E-02
  8.809091E+00 -8.630841E-02
  8.927273E+00 -8.614302E-02
  9.045454E+00 -8.577761E-02
  9.163636E+00 -8.545312E-02
  9.281818E+00 -8.510060E-02
  9.400000E+00 -8.462155E-02
  9.518182E+00 -8.411692E-02
  9.636364E+00 -8.362435E-02
  9.754545E+00 -8.309297E-02
  9.872727E+00 -8.250002E-02
  9.990909E+00 -8.186450E-02
  1.010909E+01 -8.119291E-02
  1.022727E+01 -8.047928E-02
  1.034545E+01 -7.971968E-02
  1.046364E+01 -7.892427E-02
  1.058182E+01 -7.809491E-02
  1.070000E+01 -7.722795E-02
  1.081818E+01 -7.632478E-02
  1.093636E+01 -7.539018E-02
  1.105455E+01 -7.441753E-02
  1.117273E+01 -7.341104E-02
  1.129091E+01 -7.240825E-02
  1.140909E+01 -7.135706E-02
  1.152727E+01 -7.022933E-02
  1.164545E+01 -6.906855E-02
  1.176364E+01 -6.791678E-02
  1.188182E+01 -6.674338E-02
  1.200000E+01 -6.552522E-02


==> data/fit/ImM2Upper.dat <==
  0.000000E+00  7.417196E-06
  1.187500E-01  7.995411E-06
  2.375000E-01  2.654808E-05
  3.562500E-01  5.846865E-05
  4.750000E-01  1.032667E-04
  5.937500E-01  1.609335E-04
  7.125000E-01  2.314856E-04
  8.312500E-01  3.149442E-04
  9.500000E-01  4.113318E-04
  1.068750E+00  5.206584E-04
  1.187500E+00  6.428443E-04
  1.306250E+00  7.778491E-04
  1.425000E+00  9.256340E-04
  1.543750E+00  1.086147E-03
  1.662500E+00  1.259322E-03
  1.781250E+00  1.445073E-03
  1.900000E+00  1.643294E-03
  2.018750E+00  1.853852E-03
  2.137500E+00  2.076582E-03
  2.256250E+00  2.311279E-03
  2.375000E+00  2.557688E-03
  2.493750E+00  2.815496E-03
  2.612500E+00  3.084307E-03
  2.731250E+00  3.363626E-03
  2.850000E+00  3.652821E-03
  2.968750E+00  3.951083E-03
  3.087500E+00  4.257349E-03
  3.206250E+00  4.570199E-03
  3.325000E+00  4.887680E-03
  3.443750E+00  5.206992E-03
  3.562500E+00  5.523895E-03
  3.681250E+00  5.831394E-03
  3.800000E+00  6.116130E-03
  3.800000E+00  6.116130E-03
  3.821053E+00  6.162329E-03
  3.842105E+00  6.206598E-03
  3.863158E+00  6.248523E-03
  3.884210E+00  6.287545E-03
  3.905263E+00  6.322867E-03
  3.926316E+00  6.353258E-03
  3.947368E+00  6.376615E-03
  3.968421E+00  6.388567E-03
  3.989474E+00  6.374984E-03
  4.010526E+00  1.517421E-03
  4.031579E+00 -1.983214E-03
  4.052631E+00 -4.400660E-03
  4.073684E+00 -6.373926E-03
  4.094737E+00 -8.088290E-03
  4.115789E+00 -9.626657E-03
  4.136842E+00 -1.103702E-02
  4.157895E+00 -1.234782E-02
  4.178947E+00 -1.357877E-02
  4.200000E+00 -1.474352E-02
  4.200000E+00 -1.474352E-02
  4.318182E+00 -2.042808E-02
  4.436363E+00 -2.518033E-02
  4.554545E+00 -2.934190E-02
  4.672727E+00 -3.307203E-02
  4.790909E+00 -3.645881E-02
  4.909091E+00 -3.955715E-02
  5.027273E+00 -4.240537E-02
  5.145454E+00 -4.502778E-02
  5.263636E+00 -4.744385E-02
  5.381818E+00 -4.966877E-02
  5.500000E+00 -5.171402E-02
  5.618182E+00 -5.358843E-02
  5.736363E+00 -5.529989E-02
  5.854545E+00 -5.685546E-02
  5.972727E+00 -5.826161E-02
  6.090909E+00 -5.952371E-02
  6.209091E+00 -6.064799E-02
  6.327273E+00 -6.164032E-02
  6.445454E+00 -6.250469E-02
  6.563636E+00 -6.324566E-02
  6.681818E+00 -6.386741E-02
  6.800000E+00 -6.437424E-02
  6.918182E+00 -6.476994E-02
  7.036364E+00 -6.505837E-02
  7.154545E+00 -6.524266E-02
  7.272727E+00 -6.532660E-02
  7.390909E+00 -6.531237E-02
  7.509091E+00 -6.520313E-02
  7.627273E+00 -6.500124E-02
  7.745454E+00 -6.470842E-02
  7.863636E+00 -6.432710E-02
  7.981818E+00 -6.385968E-02
  8.100000E+00 -6.330830E-02
  8.218182E+00 -6.267482E-02
  8.336364E+00 -6.196105E-02
  8.454545E+00 -6.116891E-02
  8.572727E+00 -6.029994E-02
  8.690909E+00 -5.935647E-02
  8.809091E+00 -5.834069E-02
  8.927273E+00 -5.726490E-02
  9.045454E+00 -5.607918E-02
  9.163636E+00 -5.488663E-02
  9.281818E+00 -5.358131E-02
  9.400000E+00 -5.211293E-02
  9.518182E+00 -5.062493E-02
  9.636364E+00 -4.915873E-02
  9.754545E+00 -4.760629E-02
  9.872727E+00 -4.595864E-02
  9.990909E+00 -4.424877E-02
  1.010909E+01 -4.247921E-02
  1.022727E+01 -4.064174E-02
  1.034545E+01 -3.873979E-02
  1.046364E+01 -3.677694E-02
  1.058182E+01 -3.475396E-02
  1.070000E+01 -3.266989E-02
  1.081818E+01 -3.052489E-02
  1.093636E+01 -2.832347E-02
  1.105455E+01 -2.605863E-02
  1.117273E+01 -2.373369E-02
  1.129091E+01 -2.138661E-02
  1.140909E+01 -1.896816E-02
  1.152727E+01 -1.644792E-02
  1.164545E+01 -1.386398E-02
  1.176364E+01 -1.126380E-02
  1.188182E+01 -8.616402E-03
  1.200000E+01 -5.897289E-03


==> data/fit/ImMAdlerCentral.dat <==
 -5.000000E-01  8.270599E-02
 -4.747899E-01  8.190485E-02
 -4.495798E-01  8.109566E-02
 -4.243697E-01  8.027835E-02
 -3.991597E-01  7.945280E-02
 -3.739496E-01  7.861884E-02
 -3.487395E-01  7.777639E-02
 -3.235294E-01  7.692551E-02
 -2.983193E-01  7.606634E-02
 -2.731092E-01  7.519898E-02
 -2.478992E-01  7.432328E-02
 -2.226891E-01  7.343896E-02
 -1.974790E-01  7.254578E-02
 -1.722689E-01  7.164386E-02
 -1.470588E-01  7.073364E-02
 -1.218487E-01  6.981551E-02
 -9.663866E-02  6.888956E-02
 -7.142857E-02  6.795540E-02
 -4.621849E-02  6.701260E-02
 -2.100840E-02  6.606090E-02
  4.201681E-03  6.510041E-02
  2.941176E-02  6.413127E-02
  5.462185E-02  6.315359E-02
  7.983193E-02  6.216740E-02
  1.050420E-01  6.117268E-02
  1.302521E-01  6.016940E-02
  1.554622E-01  5.915748E-02
  1.806723E-01  5.813678E-02
  2.058824E-01  5.710721E-02
  2.310924E-01  5.606875E-02
  2.563025E-01  5.502148E-02
  2.815126E-01  5.396548E-02
  3.067227E-01  5.290076E-02
  3.319328E-01  5.182724E-02
  3.571429E-01  5.074483E-02
  3.823529E-01  4.965352E-02
  4.075630E-01  4.855342E-02
  4.327731E-01  4.744468E-02
  4.579832E-01  4.632740E-02
  4.831933E-01  4.520140E-02
  5.084034E-01  4.406649E-02
  5.336134E-01  4.292247E-02
  5.588235E-01  4.176925E-02
  5.840336E-01  4.060681E-02
  6.092437E-01  3.943510E-02
  6.344538E-01  3.825415E-02
  6.596639E-01  3.706402E-02
  6.848739E-01  3.586477E-02
  7.100840E-01  3.465643E-02
  7.352941E-01  3.343898E-02
  7.605042E-01  3.221240E-02
  7.857143E-01  3.097666E-02
  8.109244E-01  2.973172E-02
  8.361345E-01  2.847751E-02
  8.613445E-01  2.721401E-02
  8.865546E-01  2.594117E-02
  9.117647E-01  2.465896E-02
  9.369748E-01  2.336735E-02
  9.621849E-01  2.206636E-02
  9.873950E-01  2.075601E-02
  1.012605E+00  1.943634E-02
  1.037815E+00  1.810731E-02
  1.063025E+00  1.676884E-02
  1.088235E+00  1.542085E-02
  1.113445E+00  1.406330E-02
  1.138655E+00  1.269614E-02
  1.163866E+00  1.131934E-02
  1.189076E+00  9.932896E-03
  1.214286E+00  8.536826E-03
  1.239496E+00  7.131155E-03
  1.264706E+00  5.715860E-03
  1.289916E+00  4.290728E-03
  1.315126E+00  2.855508E-03
  1.340336E+00  1.410001E-03
  1.365546E+00 -4.562066E-05
  1.390756E+00 -1.511033E-03
  1.415966E+00 -2.985939E-03
  1.441176E+00 -4.470381E-03
  1.466387E+00 -5.964641E-03
  1.491597E+00 -7.468998E-03
  1.516807E+00 -8.983511E-03
  1.542017E+00 -1.050798E-02
  1.567227E+00 -1.204220E-02
  1.592437E+00 -1.358613E-02
  1.617647E+00 -1.514010E-02
  1.642857E+00 -1.670448E-02
  1.668067E+00 -1.827954E-02
  1.693277E+00 -1.986520E-02
  1.718487E+00 -2.146133E-02
  1.743697E+00 -2.306777E-02
  1.768908E+00 -2.468451E-02
  1.794118E+00 -2.631155E-02
  1.819328E+00 -2.794893E-02
  1.844538E+00 -2.959668E-02
  1.869748E+00 -3.125491E-02
  1.894958E+00 -3.292367E-02
  1.920168E+00 -3.460305E-02
  1.945378E+00 -3.629308E-02
  1.970588E+00 -3.799383E-02
  1.995798E+00 -3.970530E-02
  2.021008E+00 -4.142746E-02
  2.046218E+00 -4.316026E-02
  2.071429E+00 -4.490370E-02
  2.096639E+00 -4.665796E-02
  2.121849E+00 -4.842320E-02
  2.147059E+00 -5.019964E-02
  2.172269E+00 -5.198744E-02
  2.197479E+00 -5.378621E-02
  2.222689E+00 -5.559587E-02
  2.247899E+00 -5.741668E-02
  2.273109E+00 -5.924883E-02
  2.298319E+00 -6.109263E-02
  2.323529E+00 -6.294785E-02
  2.348739E+00 -6.481415E-02
  2.373950E+00 -6.669186E-02
  2.399160E+00 -6.858066E-02
  2.424370E+00 -7.048067E-02
  2.449580E+00 -7.239224E-02
  2.474790E+00 -7.431557E-02
  2.500000E+00 -7.625065E-02


==> data/fit/ImMAdlerLower.dat <==
 -5.000000E-01  6.056718E-02
 -4.747899E-01  6.030577E-02
 -4.495798E-01  6.002867E-02
 -4.243697E-01  5.973568E-02
 -3.991597E-01  5.942689E-02
 -3.739496E-01  5.910240E-02
 -3.487395E-01  5.876219E-02
 -3.235294E-01  5.840629E-02
 -2.983193E-01  5.803470E-02
 -2.731092E-01  5.764737E-02
 -2.478992E-01  5.724363E-02
 -2.226891E-01  5.682253E-02
 -1.974790E-01  5.638321E-02
 -1.722689E-01  5.592605E-02
 -1.470588E-01  5.545243E-02
 -1.218487E-01  5.496371E-02
 -9.663866E-02  5.446030E-02
 -7.142857E-02  5.394131E-02
 -4.621849E-02  5.340576E-02
 -2.100840E-02  5.285303E-02
  4.201681E-03  5.228326E-02
  2.941176E-02  5.169669E-02
  5.462185E-02  5.109351E-02
  7.983193E-02  5.047370E-02
  1.050420E-01  4.983717E-02
  1.302521E-01  4.918383E-02
  1.554622E-01  4.851359E-02
  1.806723E-01  4.782631E-02
  2.058824E-01  4.712187E-02
  2.310924E-01  4.640029E-02
  2.563025E-01  4.566170E-02
  2.815126E-01  4.490622E-02
  3.067227E-01  4.413387E-02
  3.319328E-01  4.334451E-02
  3.571429E-01  4.253803E-02
  3.823529E-01  4.171452E-02
  4.075630E-01  4.087446E-02
  4.327731E-01  4.001837E-02
  4.579832E-01  3.914650E-02
  4.831933E-01  3.825826E-02
  5.084034E-01  3.735294E-02
  5.336134E-01  3.643002E-02
  5.588235E-01  3.548985E-02
  5.840336E-01  3.453312E-02
  6.092437E-01  3.356048E-02
  6.344538E-01  3.257212E-02
  6.596639E-01  3.156800E-02
  6.848739E-01  3.054810E-02
  7.100840E-01  2.951261E-02
  7.352941E-01  2.846191E-02
  7.605042E-01  2.739627E-02
  7.857143E-01  2.631557E-02
  8.109244E-01  2.521995E-02
  8.361345E-01  2.411015E-02
  8.613445E-01  2.298799E-02
  8.865546E-01  2.185358E-02
  9.117647E-01  2.070656E-02
  9.369748E-01  1.954714E-02
  9.621849E-01  1.837527E-02
  9.873950E-01  1.719082E-02
  1.012605E+00  1.599381E-02
  1.037815E+00  1.478430E-02
  1.063025E+00  1.356232E-02
  1.088235E+00  1.232785E-02
  1.113445E+00  1.108076E-02
  1.138655E+00  9.820855E-03
  1.163866E+00  8.547851E-03
  1.189076E+00  7.261402E-03
  1.214286E+00  5.961090E-03
  1.239496E+00  4.646379E-03
  1.264706E+00  3.316576E-03
  1.289916E+00  1.970712E-03
  1.315126E+00  6.075828E-04
  1.340336E+00 -7.744856E-04
  1.365546E+00 -2.177241E-03
  1.390756E+00 -3.601905E-03
  1.415966E+00 -5.049606E-03
  1.441176E+00 -6.521639E-03
  1.466387E+00 -8.019439E-03
  1.491597E+00 -9.543962E-03
  1.516807E+00 -1.109489E-02
  1.542017E+00 -1.267219E-02
  1.567227E+00 -1.427578E-02
  1.592437E+00 -1.590843E-02
  1.617647E+00 -1.757311E-02
  1.642857E+00 -1.927008E-02
  1.668067E+00 -2.099741E-02
  1.693277E+00 -2.275324E-02
  1.718487E+00 -2.453604E-02
  1.743697E+00 -2.634469E-02
  1.768908E+00 -2.817843E-02
  1.794118E+00 -3.003670E-02
  1.819328E+00 -3.191904E-02
  1.844538E+00 -3.382508E-02
  1.869748E+00 -3.575457E-02
  1.894958E+00 -3.770734E-02
  1.920168E+00 -3.968321E-02
  1.945378E+00 -4.168203E-02
  1.970588E+00 -4.370367E-02
  1.995798E+00 -4.574802E-02
  2.021008E+00 -4.781503E-02
  2.046218E+00 -4.990465E-02
  2.071429E+00 -5.201692E-02
  2.096639E+00 -5.415197E-02
  2.121849E+00 -5.630992E-02
  2.147059E+00 -5.849100E-02
  2.172269E+00 -6.069547E-02
  2.197479E+00 -6.292278E-02
  2.222689E+00 -6.517294E-02
  2.247899E+00 -6.744650E-02
  2.273109E+00 -6.974397E-02
  2.298319E+00 -7.206603E-02
  2.323529E+00 -7.441232E-02
  2.348739E+00 -7.678204E-02
  2.373950E+00 -7.917530E-02
  2.399160E+00 -8.159155E-02
  2.424370E+00 -8.403130E-02
  2.449580E+00 -8.649549E-02
  2.474790E+00 -8.898475E-02
  2.500000E+00 -9.149920E-02


==> data/fit/ImMAdlerUpper.dat <==
 -5.000000E-01  1.048448E-01
 -4.747899E-01  1.035039E-01
 -4.495798E-01  1.021626E-01
 -4.243697E-01  1.008210E-01
 -3.991597E-01  9.947870E-02
 -3.739496E-01  9.813529E-02
 -3.487395E-01  9.679058E-02
 -3.235294E-01  9.544473E-02
 -2.983193E-01  9.409799E-02
 -2.731092E-01  9.275059E-02
 -2.478992E-01  9.140292E-02
 -2.226891E-01  9.005538E-02
 -1.974790E-01  8.870834E-02
 -1.722689E-01  8.736168E-02
 -1.470588E-01  8.601485E-02
 -1.218487E-01  8.466731E-02
 -9.663866E-02  8.331882E-02
 -7.142857E-02  8.196948E-02
 -4.621849E-02  8.061944E-02
 -2.100840E-02  7.926878E-02
  4.201681E-03  7.791757E-02
  2.941176E-02  7.656585E-02
  5.462185E-02  7.521367E-02
  7.983193E-02  7.386110E-02
  1.050420E-01  7.250819E-02
  1.302521E-01  7.115497E-02
  1.554622E-01  6.980136E-02
  1.806723E-01  6.844726E-02
  2.058824E-01  6.709255E-02
  2.310924E-01  6.573720E-02
  2.563025E-01  6.438126E-02
  2.815126E-01  6.302474E-02
  3.067227E-01  6.166765E-02
  3.319328E-01  6.030997E-02
  3.571429E-01  5.895163E-02
  3.823529E-01  5.759252E-02
  4.075630E-01  5.623238E-02
  4.327731E-01  5.487100E-02
  4.579832E-01  5.350830E-02
  4.831933E-01  5.214455E-02
  5.084034E-01  5.078005E-02
  5.336134E-01  4.941492E-02
  5.588235E-01  4.804866E-02
  5.840336E-01  4.668049E-02
  6.092437E-01  4.530972E-02
  6.344538E-01  4.393618E-02
  6.596639E-01  4.256005E-02
  6.848739E-01  4.118145E-02
  7.100840E-01  3.980026E-02
  7.352941E-01  3.841606E-02
  7.605042E-01  3.702853E-02
  7.857143E-01  3.563775E-02
  8.109244E-01  3.424348E-02
  8.361345E-01  3.284488E-02
  8.613445E-01  3.144003E-02
  8.865546E-01  3.002876E-02
  9.117647E-01  2.861136E-02
  9.369748E-01  2.718757E-02
  9.621849E-01  2.575744E-02
  9.873950E-01  2.432120E-02
  1.012605E+00  2.287887E-02
  1.037815E+00  2.143031E-02
  1.063025E+00  1.997535E-02
  1.088235E+00  1.851385E-02
  1.113445E+00  1.704583E-02
  1.138655E+00  1.557142E-02
  1.163866E+00  1.409083E-02
  1.189076E+00  1.260439E-02
  1.214286E+00  1.111256E-02
  1.239496E+00  9.615931E-03
  1.264706E+00  8.115143E-03
  1.289916E+00  6.610744E-03
  1.315126E+00  5.103433E-03
  1.340336E+00  3.594487E-03
  1.365546E+00  2.086000E-03
  1.390756E+00  5.798394E-04
  1.415966E+00 -9.222715E-04
  1.441176E+00 -2.419124E-03
  1.466387E+00 -3.909844E-03
  1.491597E+00 -5.394033E-03
  1.516807E+00 -6.872136E-03
  1.542017E+00 -8.343778E-03
  1.567227E+00 -9.808615E-03
  1.592437E+00 -1.126383E-02
  1.617647E+00 -1.270708E-02
  1.642857E+00 -1.413887E-02
  1.668067E+00 -1.556166E-02
  1.693277E+00 -1.697717E-02
  1.718487E+00 -1.838661E-02
  1.743697E+00 -1.979085E-02
  1.768908E+00 -2.119059E-02
  1.794118E+00 -2.258641E-02
  1.819328E+00 -2.397882E-02
  1.844538E+00 -2.536829E-02
  1.869748E+00 -2.675524E-02
  1.894958E+00 -2.814001E-02
  1.920168E+00 -2.952289E-02
  1.945378E+00 -3.090414E-02
  1.970588E+00 -3.228399E-02
  1.995798E+00 -3.366258E-02
  2.021008E+00 -3.503988E-02
  2.046218E+00 -3.641586E-02
  2.071429E+00 -3.779048E-02
  2.096639E+00 -3.916395E-02
  2.121849E+00 -4.053648E-02
  2.147059E+00 -4.190828E-02
  2.172269E+00 -4.327942E-02
  2.197479E+00 -4.464964E-02
  2.222689E+00 -4.601879E-02
  2.247899E+00 -4.738685E-02
  2.273109E+00 -4.875368E-02
  2.298319E+00 -5.011924E-02
  2.323529E+00 -5.148338E-02
  2.348739E+00 -5.284626E-02
  2.373950E+00 -5.420841E-02
  2.399160E+00 -5.556977E-02
  2.424370E+00 -5.693004E-02
  2.449580E+00 -5.828899E-02
  2.474790E+00 -5.964639E-02
  2.500000E+00 -6.100211E-02


==> data/fit/ImMAll.dat <==
  0.000000E+00  6.526110E-02  7.814280E-02  5.237939E-02
  1.187500E-01  6.062821E-02  7.177242E-02  4.948401E-02
  2.375000E-01  5.580340E-02  6.539262E-02  4.621418E-02
  3.562500E-01  5.078332E-02  5.899975E-02  4.256689E-02
  4.750000E-01  4.556832E-02  5.258786E-02  3.854878E-02
  5.937500E-01  4.015631E-02  4.615251E-02  3.416011E-02
  7.125000E-01  3.454016E-02  3.966775E-02  2.941257E-02
  8.312500E-01  2.872124E-02  3.311632E-02  2.432616E-02
  9.500000E-01  2.269634E-02  2.644943E-02  1.894325E-02
  1.068750E+00  1.646357E-02  1.964405E-02  1.328310E-02
  1.187500E+00  1.001983E-02  1.269746E-02  7.342207E-03
  1.306250E+00  3.361992E-03  5.634412E-03  1.089573E-03
  1.425000E+00 -3.516752E-03 -1.459294E-03 -5.574210E-03
  1.543750E+00 -1.061315E-02 -8.444709E-03 -1.278159E-02
  1.662500E+00 -1.793079E-02 -1.524813E-02 -2.061345E-02
  1.781250E+00 -2.547979E-02 -2.187441E-02 -2.908517E-02
  1.900000E+00 -3.325870E-02 -2.841672E-02 -3.810067E-02
  2.018750E+00 -4.127274E-02 -3.491655E-02 -4.762893E-02
  2.137500E+00 -4.952473E-02 -4.138821E-02 -5.766125E-02
  2.256250E+00 -5.802230E-02 -4.783975E-02 -6.820486E-02
  2.375000E+00 -6.677034E-02 -5.426515E-02 -7.927552E-02
  2.493750E+00 -7.576982E-02 -6.066616E-02 -9.087347E-02
  2.612500E+00 -8.503021E-02 -6.703101E-02 -1.030294E-01
  2.731250E+00 -9.456197E-02 -7.335558E-02 -1.157684E-01
  2.850000E+00 -1.043625E-01 -7.962088E-02 -1.291041E-01
  2.968750E+00 -1.144513E-01 -8.582643E-02 -1.430762E-01
  3.087500E+00 -1.248281E-01 -9.195523E-02 -1.577010E-01
  3.206250E+00 -1.355065E-01 -9.797178E-02 -1.730412E-01
  3.325000E+00 -1.464954E-01 -1.038628E-01 -1.891280E-01
  3.443750E+00 -1.578090E-01 -1.095816E-01 -2.060364E-01
  3.562500E+00 -1.694526E-01 -1.150568E-01 -2.238484E-01
  3.681250E+00 -1.814218E-01 -1.201541E-01 -2.426896E-01
  3.800000E+00 -1.936885E-01 -1.246001E-01 -2.627768E-01
  3.800000E+00 -1.936885E-01 -1.246001E-01 -2.627768E-01
  3.821053E+00 -1.958839E-01 -1.252738E-01 -2.664940E-01
  3.842105E+00 -1.980776E-01 -1.258929E-01 -2.702623E-01
  3.863158E+00 -2.002691E-01 -1.264484E-01 -2.740899E-01
  3.884210E+00 -2.024569E-01 -1.269267E-01 -2.779870E-01
  3.905263E+00 -2.046362E-01 -1.273061E-01 -2.819662E-01
  3.926316E+00 -2.067948E-01 -1.275478E-01 -2.860417E-01
  3.947368E+00 -2.089050E-01 -1.275779E-01 -2.902320E-01
  3.968421E+00 -2.109038E-01 -1.272336E-01 -2.945740E-01
  3.989474E+00 -2.125698E-01 -1.259526E-01 -2.991869E-01
  4.010526E+00 -1.923379E-01 -1.028124E-01 -2.818634E-01
  4.031579E+00 -1.794053E-01 -8.920353E-02 -2.696071E-01
  4.052631E+00 -1.712507E-01 -8.017805E-02 -2.623233E-01
  4.073684E+00 -1.650197E-01 -7.298676E-02 -2.570527E-01
  4.094737E+00 -1.598853E-01 -6.681976E-02 -2.529508E-01
  4.115789E+00 -1.554841E-01 -6.137213E-02 -2.495960E-01
  4.136842E+00 -1.516093E-01 -5.639575E-02 -2.468228E-01
  4.157895E+00 -1.481360E-01 -5.180539E-02 -2.444665E-01
  4.178947E+00 -1.449777E-01 -4.749826E-02 -2.424571E-01
  4.200000E+00 -1.420709E-01 -4.342120E-02 -2.407206E-01
  4.200000E+00 -1.420709E-01 -4.342120E-02 -2.407206E-01
  4.318182E+00 -1.287018E-01 -2.314826E-02 -2.342554E-01
  4.436363E+00 -1.180589E-01 -5.155353E-03 -2.309624E-01
  4.554545E+00 -1.086167E-01  1.199857E-02 -2.292319E-01
  4.672727E+00 -9.966221E-02  2.898348E-02 -2.283079E-01
  4.790909E+00 -9.078009E-02  4.617015E-02 -2.277303E-01
  4.909091E+00 -8.171599E-02  6.380463E-02 -2.272366E-01
  5.027273E+00 -7.231478E-02  8.197633E-02 -2.266059E-01
  5.145454E+00 -6.253642E-02  1.008862E-01 -2.259590E-01
  5.263636E+00 -5.233609E-02  1.206273E-01 -2.252995E-01
  5.381818E+00 -4.110463E-02  1.409638E-01 -2.231730E-01
  5.500000E+00 -2.941240E-02  1.623381E-01 -2.211629E-01
  5.618182E+00 -1.700773E-02  1.845895E-01 -2.186050E-01
  5.736363E+00 -3.861894E-03  2.077898E-01 -2.155136E-01
  5.854545E+00  1.006029E-02  2.319368E-01 -2.118163E-01
  5.972727E+00  2.477879E-02  2.570539E-01 -2.074963E-01
  6.090909E+00  4.030851E-02  2.831666E-01 -2.025496E-01
  6.209091E+00  5.666579E-02  3.102841E-01 -1.969525E-01
  6.327273E+00  7.386204E-02  3.384195E-01 -1.906955E-01
  6.445454E+00  9.191293E-02  3.675848E-01 -1.837590E-01
  6.563636E+00  1.108299E-01  3.977949E-01 -1.761351E-01
  6.681818E+00  1.306267E-01  4.290652E-01 -1.678118E-01
  6.800000E+00  1.513197E-01  4.614160E-01 -1.587765E-01
  6.918182E+00  1.729323E-01  4.948740E-01 -1.490094E-01
  7.036364E+00  1.954979E-01  5.294757E-01 -1.384800E-01
  7.154545E+00  2.190610E-01  5.652853E-01 -1.271633E-01
  7.272727E+00  2.437122E-01  6.023850E-01 -1.149607E-01
  7.390909E+00  2.696009E-01  6.409371E-01 -1.017353E-01
  7.509091E+00  2.970373E-01  6.813502E-01 -8.727566E-02
  7.627273E+00  3.270733E-01  7.243323E-01 -7.018565E-02
  7.745454E+00  3.698085E-01  7.810409E-01 -4.142392E-02
  7.863636E+00  3.927254E-01  8.215911E-01 -3.614032E-02
  7.981818E+00  4.142664E-01  8.593990E-01 -3.086621E-02
  8.100000E+00  4.355512E-01  8.968248E-01 -2.572242E-02
  8.218182E+00  4.567272E-01  9.340766E-01 -2.062221E-02
  8.336364E+00  4.778285E-01  9.714258E-01 -1.576875E-02
  8.454545E+00  4.988516E-01  1.008862E+00 -1.115896E-02
  8.572727E+00  5.197760E-01  1.046387E+00 -6.835061E-03
  8.690909E+00  5.405727E-01  1.084025E+00 -2.879458E-03
  8.809091E+00  5.611983E-01  1.121778E+00  6.189789E-04
  8.927273E+00  5.816122E-01  1.159404E+00  3.820509E-03
  9.045454E+00  6.018028E-01  1.197141E+00  6.465077E-03
  9.163636E+00  6.217263E-01  1.234924E+00  8.529100E-03
  9.281818E+00  6.413151E-01  1.272503E+00  1.012759E-02
  9.400000E+00  6.603062E-01  1.309936E+00  1.067666E-02
  9.518182E+00  6.789475E-01  1.347159E+00  1.073649E-02
  9.636364E+00  6.973164E-01  1.384430E+00  1.020266E-02
  9.754545E+00  7.151205E-01  1.421598E+00  8.642840E-03
  9.872727E+00  7.321458E-01  1.458193E+00  6.098690E-03
  9.990909E+00  7.485929E-01  1.494549E+00  2.637044E-03
  1.010909E+01  7.644066E-01  1.530638E+00 -1.824829E-03
  1.022727E+01  7.794434E-01  1.566307E+00 -7.419660E-03
  1.034545E+01  7.936920E-01  1.601570E+00 -1.418572E-02
  1.046364E+01  8.071505E-01  1.636292E+00 -2.199145E-02
  1.058182E+01  8.197951E-01  1.670666E+00 -3.107544E-02
  1.070000E+01  8.314495E-01  1.704663E+00 -4.176372E-02
  1.081818E+01  8.418205E-01  1.737664E+00 -5.402285E-02
  1.093636E+01  8.512026E-01  1.770079E+00 -6.767331E-02
  1.105455E+01  8.596282E-01  1.802034E+00 -8.277735E-02
  1.117273E+01  8.668580E-01  1.833258E+00 -9.954201E-02
  1.129091E+01  8.728969E-01  1.863785E+00 -1.179912E-01
  1.140909E+01  8.776230E-01  1.893529E+00 -1.382831E-01
  1.152727E+01  8.810263E-01  1.922456E+00 -1.604030E-01
  1.164545E+01  8.831200E-01  1.950618E+00 -1.843779E-01
  1.176364E+01  8.835092E-01  1.977944E+00 -2.109257E-01
  1.188182E+01  8.826499E-01  2.004426E+00 -2.391262E-01
  1.200000E+01  8.806420E-01  2.030015E+00 -2.687313E-01


==> data/fit/ImMCentral.dat <==
  0.000000E+00  6.526110E-02
  1.187500E-01  6.062821E-02
  2.375000E-01  5.580340E-02
  3.562500E-01  5.078332E-02
  4.750000E-01  4.556832E-02
  5.937500E-01  4.015631E-02
  7.125000E-01  3.454016E-02
  8.312500E-01  2.872124E-02
  9.500000E-01  2.269634E-02
  1.068750E+00  1.646357E-02
  1.187500E+00  1.001983E-02
  1.306250E+00  3.361992E-03
  1.425000E+00 -3.516752E-03
  1.543750E+00 -1.061315E-02
  1.662500E+00 -1.793079E-02
  1.781250E+00 -2.547979E-02
  1.900000E+00 -3.325870E-02
  2.018750E+00 -4.127274E-02
  2.137500E+00 -4.952473E-02
  2.256250E+00 -5.802230E-02
  2.375000E+00 -6.677034E-02
  2.493750E+00 -7.576982E-02
  2.612500E+00 -8.503021E-02
  2.731250E+00 -9.456197E-02
  2.850000E+00 -1.043625E-01
  2.968750E+00 -1.144513E-01
  3.087500E+00 -1.248281E-01
  3.206250E+00 -1.355065E-01
  3.325000E+00 -1.464954E-01
  3.443750E+00 -1.578090E-01
  3.562500E+00 -1.694526E-01
  3.681250E+00 -1.814218E-01
  3.800000E+00 -1.936885E-01
  3.800000E+00 -1.936885E-01
  3.821053E+00 -1.958839E-01
  3.842105E+00 -1.980776E-01
  3.863158E+00 -2.002691E-01
  3.884210E+00 -2.024569E-01
  3.905263E+00 -2.046362E-01
  3.926316E+00 -2.067948E-01
  3.947368E+00 -2.089050E-01
  3.968421E+00 -2.109038E-01
  3.989474E+00 -2.125698E-01
  4.010526E+00 -1.923379E-01
  4.031579E+00 -1.794053E-01
  4.052631E+00 -1.712507E-01
  4.073684E+00 -1.650197E-01
  4.094737E+00 -1.598853E-01
  4.115789E+00 -1.554841E-01
  4.136842E+00 -1.516093E-01
  4.157895E+00 -1.481360E-01
  4.178947E+00 -1.449777E-01
  4.200000E+00 -1.420709E-01
  4.200000E+00 -1.420709E-01
  4.318182E+00 -1.287018E-01
  4.436363E+00 -1.180589E-01
  4.554545E+00 -1.086167E-01
  4.672727E+00 -9.966221E-02
  4.790909E+00 -9.078009E-02
  4.909091E+00 -8.171599E-02
  5.027273E+00 -7.231478E-02
  5.145454E+00 -6.253642E-02
  5.263636E+00 -5.233609E-02
  5.381818E+00 -4.110463E-02
  5.500000E+00 -2.941240E-02
  5.618182E+00 -1.700773E-02
  5.736363E+00 -3.861894E-03
  5.854545E+00  1.006029E-02
  5.972727E+00  2.477879E-02
  6.090909E+00  4.030851E-02
  6.209091E+00  5.666579E-02
  6.327273E+00  7.386204E-02
  6.445454E+00  9.191293E-02
  6.563636E+00  1.108299E-01
  6.681818E+00  1.306267E-01
  6.800000E+00  1.513197E-01
  6.918182E+00  1.729323E-01
  7.036364E+00  1.954979E-01
  7.154545E+00  2.190610E-01
  7.272727E+00  2.437122E-01
  7.390909E+00  2.696009E-01
  7.509091E+00  2.970373E-01
  7.627273E+00  3.270733E-01
  7.745454E+00  3.698085E-01
  7.863636E+00  3.927254E-01
  7.981818E+00  4.142664E-01
  8.100000E+00  4.355512E-01
  8.218182E+00  4.567272E-01
  8.336364E+00  4.778285E-01
  8.454545E+00  4.988516E-01
  8.572727E+00  5.197760E-01
  8.690909E+00  5.405727E-01
  8.809091E+00  5.611983E-01
  8.927273E+00  5.816122E-01
  9.045454E+00  6.018028E-01
  9.163636E+00  6.217263E-01
  9.281818E+00  6.413151E-01
  9.400000E+00  6.603062E-01
  9.518182E+00  6.789475E-01
  9.636364E+00  6.973164E-01
  9.754545E+00  7.151205E-01
  9.872727E+00  7.321458E-01
  9.990909E+00  7.485929E-01
  1.010909E+01  7.644066E-01
  1.022727E+01  7.794434E-01
  1.034545E+01  7.936920E-01
  1.046364E+01  8.071505E-01
  1.058182E+01  8.197951E-01
  1.070000E+01  8.314495E-01
  1.081818E+01  8.418205E-01
  1.093636E+01  8.512026E-01
  1.105455E+01  8.596282E-01
  1.117273E+01  8.668580E-01
  1.129091E+01  8.728969E-01
  1.140909E+01  8.776230E-01
  1.152727E+01  8.810263E-01
  1.164545E+01  8.831200E-01
  1.176364E+01  8.835092E-01
  1.188182E+01  8.826499E-01
  1.200000E+01  8.806420E-01


==> data/fit/ImMLower.dat <==
  0.000000E+00  5.237939E-02
  1.187500E-01  4.948401E-02
  2.375000E-01  4.621418E-02
  3.562500E-01  4.256689E-02
  4.750000E-01  3.854878E-02
  5.937500E-01  3.416011E-02
  7.125000E-01  2.941257E-02
  8.312500E-01  2.432616E-02
  9.500000E-01  1.894325E-02
  1.068750E+00  1.328310E-02
  1.187500E+00  7.342207E-03
  1.306250E+00  1.089573E-03
  1.425000E+00 -5.574210E-03
  1.543750E+00 -1.278159E-02
  1.662500E+00 -2.061345E-02
  1.781250E+00 -2.908517E-02
  1.900000E+00 -3.810067E-02
  2.018750E+00 -4.762893E-02
  2.137500E+00 -5.766125E-02
  2.256250E+00 -6.820486E-02
  2.375000E+00 -7.927552E-02
  2.493750E+00 -9.087347E-02
  2.612500E+00 -1.030294E-01
  2.731250E+00 -1.157684E-01
  2.850000E+00 -1.291041E-01
  2.968750E+00 -1.430762E-01
  3.087500E+00 -1.577010E-01
  3.206250E+00 -1.730412E-01
  3.325000E+00 -1.891280E-01
  3.443750E+00 -2.060364E-01
  3.562500E+00 -2.238484E-01
  3.681250E+00 -2.426896E-01
  3.800000E+00 -2.627768E-01
  3.800000E+00 -2.627768E-01
  3.821053E+00 -2.664940E-01
  3.842105E+00 -2.702623E-01
  3.863158E+00 -2.740899E-01
  3.884210E+00 -2.779870E-01
  3.905263E+00 -2.819662E-01
  3.926316E+00 -2.860417E-01
  3.947368E+00 -2.902320E-01
  3.968421E+00 -2.945740E-01
  3.989474E+00 -2.991869E-01
  4.010526E+00 -2.818634E-01
  4.031579E+00 -2.696071E-01
  4.052631E+00 -2.623233E-01
  4.073684E+00 -2.570527E-01
  4.094737E+00 -2.529508E-01
  4.115789E+00 -2.495960E-01
  4.136842E+00 -2.468228E-01
  4.157895E+00 -2.444665E-01
  4.178947E+00 -2.424571E-01
  4.200000E+00 -2.407206E-01
  4.200000E+00 -2.407206E-01
  4.318182E+00 -2.342554E-01
  4.436363E+00 -2.309624E-01
  4.554545E+00 -2.292319E-01
  4.672727E+00 -2.283079E-01
  4.790909E+00 -2.277303E-01
  4.909091E+00 -2.272366E-01
  5.027273E+00 -2.266059E-01
  5.145454E+00 -2.259590E-01
  5.263636E+00 -2.252995E-01
  5.381818E+00 -2.231730E-01
  5.500000E+00 -2.211629E-01
  5.618182E+00 -2.186050E-01
  5.736363E+00 -2.155136E-01
  5.854545E+00 -2.118163E-01
  5.972727E+00 -2.074963E-01
  6.090909E+00 -2.025496E-01
  6.209091E+00 -1.969525E-01
  6.327273E+00 -1.906955E-01
  6.445454E+00 -1.837590E-01
  6.563636E+00 -1.761351E-01
  6.681818E+00 -1.678118E-01
  6.800000E+00 -1.587765E-01
  6.918182E+00 -1.490094E-01
  7.036364E+00 -1.384800E-01
  7.154545E+00 -1.271633E-01
  7.272727E+00 -1.149607E-01
  7.390909E+00 -1.017353E-01
  7.509091E+00 -8.727566E-02
  7.627273E+00 -7.018565E-02
  7.745454E+00 -4.142392E-02
  7.863636E+00 -3.614032E-02
  7.981818E+00 -3.086621E-02
  8.100000E+00 -2.572242E-02
  8.218182E+00 -2.062221E-02
  8.336364E+00 -1.576875E-02
  8.454545E+00 -1.115896E-02
  8.572727E+00 -6.835061E-03
  8.690909E+00 -2.879458E-03
  8.809091E+00  6.189789E-04
  8.927273E+00  3.820509E-03
  9.045454E+00  6.465077E-03
  9.163636E+00  8.529100E-03
  9.281818E+00  1.012759E-02
  9.400000E+00  1.067666E-02
  9.518182E+00  1.073649E-02
  9.636364E+00  1.020266E-02
  9.754545E+00  8.642840E-03
  9.872727E+00  6.098690E-03
  9.990909E+00  2.637044E-03
  1.010909E+01 -1.824829E-03
  1.022727E+01 -7.419660E-03
  1.034545E+01 -1.418572E-02
  1.046364E+01 -2.199145E-02
  1.058182E+01 -3.107544E-02
  1.070000E+01 -4.176372E-02
  1.081818E+01 -5.402285E-02
  1.093636E+01 -6.767331E-02
  1.105455E+01 -8.277735E-02
  1.117273E+01 -9.954201E-02
  1.129091E+01 -1.179912E-01
  1.140909E+01 -1.382831E-01
  1.152727E+01 -1.604030E-01
  1.164545E+01 -1.843779E-01
  1.176364E+01 -2.109257E-01
  1.188182E+01 -2.391262E-01
  1.200000E+01 -2.687313E-01


==> data/fit/ImMUpper.dat <==
  0.000000E+00  7.814280E-02
  1.187500E-01  7.177242E-02
  2.375000E-01  6.539262E-02
  3.562500E-01  5.899975E-02
  4.750000E-01  5.258786E-02
  5.937500E-01  4.615251E-02
  7.125000E-01  3.966775E-02
  8.312500E-01  3.311632E-02
  9.500000E-01  2.644943E-02
  1.068750E+00  1.964405E-02
  1.187500E+00  1.269746E-02
  1.306250E+00  5.634412E-03
  1.425000E+00 -1.459294E-03
  1.543750E+00 -8.444709E-03
  1.662500E+00 -1.524813E-02
  1.781250E+00 -2.187441E-02
  1.900000E+00 -2.841672E-02
  2.018750E+00 -3.491655E-02
  2.137500E+00 -4.138821E-02
  2.256250E+00 -4.783975E-02
  2.375000E+00 -5.426515E-02
  2.493750E+00 -6.066616E-02
  2.612500E+00 -6.703101E-02
  2.731250E+00 -7.335558E-02
  2.850000E+00 -7.962088E-02
  2.968750E+00 -8.582643E-02
  3.087500E+00 -9.195523E-02
  3.206250E+00 -9.797178E-02
  3.325000E+00 -1.038628E-01
  3.443750E+00 -1.095816E-01
  3.562500E+00 -1.150568E-01
  3.681250E+00 -1.201541E-01
  3.800000E+00 -1.246001E-01
  3.800000E+00 -1.246001E-01
  3.821053E+00 -1.252738E-01
  3.842105E+00 -1.258929E-01
  3.863158E+00 -1.264484E-01
  3.884210E+00 -1.269267E-01
  3.905263E+00 -1.273061E-01
  3.926316E+00 -1.275478E-01
  3.947368E+00 -1.275779E-01
  3.968421E+00 -1.272336E-01
  3.989474E+00 -1.259526E-01
  4.010526E+00 -1.028124E-01
  4.031579E+00 -8.920353E-02
  4.052631E+00 -8.017805E-02
  4.073684E+00 -7.298676E-02
  4.094737E+00 -6.681976E-02
  4.115789E+00 -6.137213E-02
  4.136842E+00 -5.639575E-02
  4.157895E+00 -5.180539E-02
  4.178947E+00 -4.749826E-02
  4.200000E+00 -4.342120E-02
  4.200000E+00 -4.342120E-02
  4.318182E+00 -2.314826E-02
  4.436363E+00 -5.155353E-03
  4.554545E+00  1.199857E-02
  4.672727E+00  2.898348E-02
  4.790909E+00  4.617015E-02
  4.909091E+00  6.380463E-02
  5.027273E+00  8.197633E-02
  5.145454E+00  1.008862E-01
  5.263636E+00  1.206273E-01
  5.381818E+00  1.409638E-01
  5.500000E+00  1.623381E-01
  5.618182E+00  1.845895E-01
  5.736363E+00  2.077898E-01
  5.854545E+00  2.319368E-01
  5.972727E+00  2.570539E-01
  6.090909E+00  2.831666E-01
  6.209091E+00  3.102841E-01
  6.327273E+00  3.384195E-01
  6.445454E+00  3.675848E-01
  6.563636E+00  3.977949E-01
  6.681818E+00  4.290652E-01
  6.800000E+00  4.614160E-01
  6.918182E+00  4.948740E-01
  7.036364E+00  5.294757E-01
  7.154545E+00  5.652853E-01
  7.272727E+00  6.023850E-01
  7.390909E+00  6.409371E-01
  7.509091E+00  6.813502E-01
  7.627273E+00  7.243323E-01
  7.745454E+00  7.810409E-01
  7.863636E+00  8.215911E-01
  7.981818E+00  8.593990E-01
  8.100000E+00  8.968248E-01
  8.218182E+00  9.340766E-01
  8.336364E+00  9.714258E-01
  8.454545E+00  1.008862E+00
  8.572727E+00  1.046387E+00
  8.690909E+00  1.084025E+00
  8.809091E+00  1.121778E+00
  8.927273E+00  1.159404E+00
  9.045454E+00  1.197141E+00
  9.163636E+00  1.234924E+00
  9.281818E+00  1.272503E+00
  9.400000E+00  1.309936E+00
  9.518182E+00  1.347159E+00
  9.636364E+00  1.384430E+00
  9.754545E+00  1.421598E+00
  9.872727E+00  1.458193E+00
  9.990909E+00  1.494549E+00
  1.010909E+01  1.530638E+00
  1.022727E+01  1.566307E+00
  1.034545E+01  1.601570E+00
  1.046364E+01  1.636292E+00
  1.058182E+01  1.670666E+00
  1.070000E+01  1.704663E+00
  1.081818E+01  1.737664E+00
  1.093636E+01  1.770079E+00
  1.105455E+01  1.802034E+00
  1.117273E+01  1.833258E+00
  1.129091E+01  1.863785E+00
  1.140909E+01  1.893529E+00
  1.152727E+01  1.922456E+00
  1.164545E+01  1.950618E+00
  1.176364E+01  1.977944E+00
  1.188182E+01  2.004426E+00
  1.200000E+01  2.030015E+00


==> data/fit/ReM0All.dat <==
  0.000000E+00 -5.340735E-01 -4.902153E-01 -5.779316E-01
  1.187500E-01 -5.060255E-01 -4.619215E-01 -5.501295E-01
  2.375000E-01 -4.777190E-01 -4.332805E-01 -5.221574E-01
  3.562500E-01 -4.491452E-01 -4.042896E-01 -4.940009E-01
  4.750000E-01 -4.202958E-01 -3.749465E-01 -4.656451E-01
  5.937500E-01 -3.911622E-01 -3.452490E-01 -4.370754E-01
  7.125000E-01 -3.617358E-01 -3.151948E-01 -4.082768E-01
  8.312500E-01 -3.320082E-01 -2.847818E-01 -3.792345E-01
  9.500000E-01 -3.019707E-01 -2.540075E-01 -3.499340E-01
  1.068750E+00 -2.716125E-01 -2.228668E-01 -3.203583E-01
  1.187500E+00 -2.409066E-01 -1.913378E-01 -2.904754E-01
  1.306250E+00 -2.098331E-01 -1.594061E-01 -2.602602E-01
  1.425000E+00 -1.783728E-01 -1.270570E-01 -2.296885E-01
  1.543750E+00 -1.465043E-01 -9.427390E-02 -1.987347E-01
  1.662500E+00 -1.142041E-01 -6.103722E-02 -1.673710E-01
  1.781250E+00 -8.144597E-02 -2.732449E-02 -1.355674E-01
  1.900000E+00 -4.820052E-02  6.890257E-03 -1.032913E-01
  2.018750E+00 -1.443475E-02  4.163707E-02 -7.050657E-02
  2.137500E+00  1.988880E-02  7.695079E-02 -3.717318E-02
  2.256250E+00  5.481300E-02  1.128721E-01 -3.246137E-03
  2.375000E+00  9.038694E-02  1.494482E-01  3.132571E-02
  2.493750E+00  1.266683E-01  1.867354E-01  6.660118E-02
  2.612500E+00  1.637245E-01  2.248002E-01  1.026489E-01
  2.731250E+00  2.016366E-01  2.637230E-01  1.395501E-01
  2.850000E+00  2.405024E-01  3.036025E-01  1.774023E-01
  2.968750E+00  2.804433E-01  3.445599E-01  2.163268E-01
  3.087500E+00  3.216131E-01  3.867497E-01  2.564766E-01
  3.206250E+00  3.642123E-01  4.303744E-01  2.980502E-01
  3.325000E+00  4.085126E-01  4.757089E-01  3.413163E-01
  3.443750E+00  4.549009E-01  5.231448E-01  3.866571E-01
  3.562500E+00  5.039683E-01  5.732800E-01  4.346566E-01
  3.681250E+00  5.567150E-01  6.271251E-01  4.863048E-01
  3.800000E+00  6.151545E-01  6.867103E-01  5.435987E-01
  3.800000E+00  6.151545E-01  6.867103E-01  5.435987E-01
  3.821053E+00  6.264130E-01  6.981788E-01  5.546472E-01
  3.842105E+00  6.380501E-01  7.100285E-01  5.660716E-01
  3.863158E+00  6.501382E-01  7.223322E-01  5.779441E-01
  3.884210E+00  6.627784E-01  7.351913E-01  5.903654E-01
  3.905263E+00  6.761194E-01  7.487550E-01  6.034839E-01
  3.926316E+00  6.903978E-01  7.632603E-01  6.175352E-01
  3.947368E+00  7.060347E-01  7.791295E-01  6.329400E-01
  3.968421E+00  7.239437E-01  7.972771E-01  6.506103E-01
  3.989474E+00  7.472432E-01  8.208240E-01  6.736624E-01
  4.010526E+00  7.749018E-01  8.461297E-01  7.036738E-01
  4.031579E+00  7.803260E-01  8.499031E-01  7.107488E-01
  4.052631E+00  7.862397E-01  8.547517E-01  7.177277E-01
  4.073684E+00  7.923823E-01  8.600648E-01  7.246999E-01
  4.094737E+00  7.988117E-01  8.657915E-01  7.318319E-01
  4.115789E+00  8.050799E-01  8.714630E-01  7.386969E-01
  4.136842E+00  8.115753E-01  8.774174E-01  7.457332E-01
  4.157895E+00  8.181157E-01  8.834679E-01  7.527635E-01
  4.178947E+00  8.247253E-01  8.896258E-01  7.598248E-01
  4.200000E+00  8.313849E-01  8.958647E-01  7.669052E-01
  4.200000E+00  8.313849E-01  8.958647E-01  7.669052E-01
  4.318182E+00  8.694735E-01  9.319910E-01  8.069560E-01
  4.436363E+00  9.084124E-01  9.693906E-01  8.474342E-01
  4.554545E+00  9.479357E-01  1.007659E+00  8.882120E-01
  4.672727E+00  9.878846E-01  1.046603E+00  9.291657E-01
  4.790909E+00  1.028144E+00  1.086110E+00  9.701778E-01
  4.909091E+00  1.068622E+00  1.126119E+00  1.011126E+00
  5.027273E+00  1.109240E+00  1.166593E+00  1.051888E+00
  5.145454E+00  1.149926E+00  1.207505E+00  1.092348E+00
  5.263636E+00  1.190613E+00  1.248833E+00  1.132394E+00
  5.381818E+00  1.231239E+00  1.290490E+00  1.171988E+00
  5.500000E+00  1.271743E+00  1.332334E+00  1.211153E+00
  5.618182E+00  1.312064E+00  1.374299E+00  1.249830E+00
  5.736363E+00  1.352149E+00  1.416330E+00  1.287969E+00
  5.854545E+00  1.391945E+00  1.458380E+00  1.325510E+00
  5.972727E+00  1.431389E+00  1.500404E+00  1.362374E+00
  6.090909E+00  1.470432E+00  1.542476E+00  1.398388E+00
  6.209091E+00  1.509018E+00  1.584638E+00  1.433399E+00
  6.327273E+00  1.547099E+00  1.626815E+00  1.467383E+00
  6.445454E+00  1.584624E+00  1.668843E+00  1.500404E+00
  6.563636E+00  1.621539E+00  1.710575E+00  1.532503E+00
  6.681818E+00  1.657797E+00  1.751930E+00  1.563664E+00
  6.800000E+00  1.693349E+00  1.792828E+00  1.593869E+00
  6.918182E+00  1.728147E+00  1.833186E+00  1.623108E+00
  7.036364E+00  1.762143E+00  1.872906E+00  1.651381E+00
  7.154545E+00  1.795294E+00  1.911963E+00  1.678624E+00
  7.272727E+00  1.827552E+00  1.950225E+00  1.704880E+00
  7.390909E+00  1.858877E+00  1.987672E+00  1.730081E+00
  7.509091E+00  1.889222E+00  2.024223E+00  1.754222E+00
  7.627273E+00  1.918549E+00  2.059862E+00  1.777236E+00
  7.745454E+00  1.946816E+00  2.094583E+00  1.799048E+00
  7.863636E+00  1.973984E+00  2.128346E+00  1.819621E+00
  7.981818E+00  2.000015E+00  2.161024E+00  1.839006E+00
  8.100000E+00  2.024873E+00  2.192840E+00  1.856905E+00
  8.218182E+00  2.048521E+00  2.223429E+00  1.873614E+00
  8.336364E+00  2.070928E+00  2.252914E+00  1.888941E+00
  8.454545E+00  2.092058E+00  2.281247E+00  1.902869E+00
  8.572727E+00  2.111881E+00  2.308373E+00  1.915388E+00
  8.690909E+00  2.130372E+00  2.334295E+00  1.926449E+00
  8.809091E+00  2.147489E+00  2.359018E+00  1.935961E+00
  8.927273E+00  2.163217E+00  2.382417E+00  1.944016E+00
  9.045454E+00  2.177531E+00  2.405588E+00  1.949475E+00
  9.163636E+00  2.190388E+00  2.425191E+00  1.955585E+00
  9.281818E+00  2.201855E+00  2.444720E+00  1.958991E+00
  9.400000E+00  2.211612E+00  2.462649E+00  1.960575E+00
  9.518182E+00  2.220030E+00  2.479349E+00  1.960712E+00
  9.636364E+00  2.227073E+00  2.494852E+00  1.959294E+00
  9.754545E+00  2.232439E+00  2.508870E+00  1.956008E+00
  9.872727E+00  2.236095E+00  2.521389E+00  1.950800E+00
  9.990909E+00  2.238251E+00  2.532607E+00  1.943895E+00
  1.010909E+01  2.238882E+00  2.542506E+00  1.935257E+00
  1.022727E+01  2.237883E+00  2.551066E+00  1.924701E+00
  1.034545E+01  2.235268E+00  2.558332E+00  1.912204E+00
  1.046364E+01  2.231127E+00  2.564122E+00  1.898132E+00
  1.058182E+01  2.225495E+00  2.568871E+00  1.882120E+00
  1.070000E+01  2.218158E+00  2.572650E+00  1.863666E+00
  1.081818E+01  2.208736E+00  2.574505E+00  1.842966E+00
  1.093636E+01  2.197773E+00  2.575138E+00  1.820408E+00
  1.105455E+01  2.185412E+00  2.574839E+00  1.795985E+00
  1.117273E+01  2.171345E+00  2.573267E+00  1.769423E+00
  1.129091E+01  2.155611E+00  2.570495E+00  1.740727E+00
  1.140909E+01  2.138182E+00  2.566520E+00  1.709845E+00
  1.152727E+01  2.119155E+00  2.561445E+00  1.676865E+00
  1.164545E+01  2.098566E+00  2.555328E+00  1.641804E+00
  1.176364E+01  2.075882E+00  2.547734E+00  1.604030E+00
  1.188182E+01  2.051842E+00  2.539293E+00  1.564390E+00
  1.200000E+01  2.026699E+00  2.530258E+00  1.523140E+00


==> data/fit/ReM0Central.dat <==
  0.000000E+00 -5.340735E-01
  1.187500E-01 -5.060255E-01
  2.375000E-01 -4.777190E-01
  3.562500E-01 -4.491452E-01
  4.750000E-01 -4.202958E-01
  5.937500E-01 -3.911622E-01
  7.125000E-01 -3.617358E-01
  8.312500E-01 -3.320082E-01
  9.500000E-01 -3.019707E-01
  1.068750E+00 -2.716125E-01
  1.187500E+00 -2.409066E-01
  1.306250E+00 -2.098331E-01
  1.425000E+00 -1.783728E-01
  1.543750E+00 -1.465043E-01
  1.662500E+00 -1.142041E-01
  1.781250E+00 -8.144597E-02
  1.900000E+00 -4.820052E-02
  2.018750E+00 -1.443475E-02
  2.137500E+00  1.988880E-02
  2.256250E+00  5.481300E-02
  2.375000E+00  9.038694E-02
  2.493750E+00  1.266683E-01
  2.612500E+00  1.637245E-01
  2.731250E+00  2.016366E-01
  2.850000E+00  2.405024E-01
  2.968750E+00  2.804433E-01
  3.087500E+00  3.216131E-01
  3.206250E+00  3.642123E-01
  3.325000E+00  4.085126E-01
  3.443750E+00  4.549009E-01
  3.562500E+00  5.039683E-01
  3.681250E+00  5.567150E-01
  3.800000E+00  6.151545E-01
  3.800000E+00  6.151545E-01
  3.821053E+00  6.264130E-01
  3.842105E+00  6.380501E-01
  3.863158E+00  6.501382E-01
  3.884210E+00  6.627784E-01
  3.905263E+00  6.761194E-01
  3.926316E+00  6.903978E-01
  3.947368E+00  7.060347E-01
  3.968421E+00  7.239437E-01
  3.989474E+00  7.472432E-01
  4.010526E+00  7.749018E-01
  4.031579E+00  7.803260E-01
  4.052631E+00  7.862397E-01
  4.073684E+00  7.923823E-01
  4.094737E+00  7.988117E-01
  4.115789E+00  8.050799E-01
  4.136842E+00  8.115753E-01
  4.157895E+00  8.181157E-01
  4.178947E+00  8.247253E-01
  4.200000E+00  8.313849E-01
  4.200000E+00  8.313849E-01
  4.318182E+00  8.694735E-01
  4.436363E+00  9.084124E-01
  4.554545E+00  9.479357E-01
  4.672727E+00  9.878846E-01
  4.790909E+00  1.028144E+00
  4.909091E+00  1.068622E+00
  5.027273E+00  1.109240E+00
  5.145454E+00  1.149926E+00
  5.263636E+00  1.190613E+00
  5.381818E+00  1.231239E+00
  5.500000E+00  1.271743E+00
  5.618182E+00  1.312064E+00
  5.736363E+00  1.352149E+00
  5.854545E+00  1.391945E+00
  5.972727E+00  1.431389E+00
  6.090909E+00  1.470432E+00
  6.209091E+00  1.509018E+00
  6.327273E+00  1.547099E+00
  6.445454E+00  1.584624E+00
  6.563636E+00  1.621539E+00
  6.681818E+00  1.657797E+00
  6.800000E+00  1.693349E+00
  6.918182E+00  1.728147E+00
  7.036364E+00  1.762143E+00
  7.154545E+00  1.795294E+00
  7.272727E+00  1.827552E+00
  7.390909E+00  1.858877E+00
  7.509091E+00  1.889222E+00
  7.627273E+00  1.918549E+00
  7.745454E+00  1.946816E+00
  7.863636E+00  1.973984E+00
  7.981818E+00  2.000015E+00
  8.100000E+00  2.024873E+00
  8.218182E+00  2.048521E+00
  8.336364E+00  2.070928E+00
  8.454545E+00  2.092058E+00
  8.572727E+00  2.111881E+00
  8.690909E+00  2.130372E+00
  8.809091E+00  2.147489E+00
  8.927273E+00  2.163217E+00
  9.045454E+00  2.177531E+00
  9.163636E+00  2.190388E+00
  9.281818E+00  2.201855E+00
  9.400000E+00  2.211612E+00
  9.518182E+00  2.220030E+00
  9.636364E+00  2.227073E+00
  9.754545E+00  2.232439E+00
  9.872727E+00  2.236095E+00
  9.990909E+00  2.238251E+00
  1.010909E+01  2.238882E+00
  1.022727E+01  2.237883E+00
  1.034545E+01  2.235268E+00
  1.046364E+01  2.231127E+00
  1.058182E+01  2.225495E+00
  1.070000E+01  2.218158E+00
  1.081818E+01  2.208736E+00
  1.093636E+01  2.197773E+00
  1.105455E+01  2.185412E+00
  1.117273E+01  2.171345E+00
  1.129091E+01  2.155611E+00
  1.140909E+01  2.138182E+00
  1.152727E+01  2.119155E+00
  1.164545E+01  2.098566E+00
  1.176364E+01  2.075882E+00
  1.188182E+01  2.051842E+00
  1.200000E+01  2.026699E+00


==> data/fit/ReM0Lower.dat <==
  0.000000E+00 -5.779316E-01
  1.187500E-01 -5.501295E-01
  2.375000E-01 -5.221574E-01
  3.562500E-01 -4.940009E-01
  4.750000E-01 -4.656451E-01
  5.937500E-01 -4.370754E-01
  7.125000E-01 -4.082768E-01
  8.312500E-01 -3.792345E-01
  9.500000E-01 -3.499340E-01
  1.068750E+00 -3.203583E-01
  1.187500E+00 -2.904754E-01
  1.306250E+00 -2.602602E-01
  1.425000E+00 -2.296885E-01
  1.543750E+00 -1.987347E-01
  1.662500E+00 -1.673710E-01
  1.781250E+00 -1.355674E-01
  1.900000E+00 -1.032913E-01
  2.018750E+00 -7.050657E-02
  2.137500E+00 -3.717318E-02
  2.256250E+00 -3.246137E-03
  2.375000E+00  3.132571E-02
  2.493750E+00  6.660118E-02
  2.612500E+00  1.026489E-01
  2.731250E+00  1.395501E-01
  2.850000E+00  1.774023E-01
  2.968750E+00  2.163268E-01
  3.087500E+00  2.564766E-01
  3.206250E+00  2.980502E-01
  3.325000E+00  3.413163E-01
  3.443750E+00  3.866571E-01
  3.562500E+00  4.346566E-01
  3.681250E+00  4.863048E-01
  3.800000E+00  5.435987E-01
  3.800000E+00  5.435987E-01
  3.821053E+00  5.546472E-01
  3.842105E+00  5.660716E-01
  3.863158E+00  5.779441E-01
  3.884210E+00  5.903654E-01
  3.905263E+00  6.034839E-01
  3.926316E+00  6.175352E-01
  3.947368E+00  6.329400E-01
  3.968421E+00  6.506103E-01
  3.989474E+00  6.736624E-01
  4.010526E+00  7.036738E-01
  4.031579E+00  7.107488E-01
  4.052631E+00  7.177277E-01
  4.073684E+00  7.246999E-01
  4.094737E+00  7.318319E-01
  4.115789E+00  7.386969E-01
  4.136842E+00  7.457332E-01
  4.157895E+00  7.527635E-01
  4.178947E+00  7.598248E-01
  4.200000E+00  7.669052E-01
  4.200000E+00  7.669052E-01
  4.318182E+00  8.069560E-01
  4.436363E+00  8.474342E-01
  4.554545E+00  8.882120E-01
  4.672727E+00  9.291657E-01
  4.790909E+00  9.701778E-01
  4.909091E+00  1.011126E+00
  5.027273E+00  1.051888E+00
  5.145454E+00  1.092348E+00
  5.263636E+00  1.132394E+00
  5.381818E+00  1.171988E+00
  5.500000E+00  1.211153E+00
  5.618182E+00  1.249830E+00
  5.736363E+00  1.287969E+00
  5.854545E+00  1.325510E+00
  5.972727E+00  1.362374E+00
  6.090909E+00  1.398388E+00
  6.209091E+00  1.433399E+00
  6.327273E+00  1.467383E+00
  6.445454E+00  1.500404E+00
  6.563636E+00  1.532503E+00
  6.681818E+00  1.563664E+00
  6.800000E+00  1.593869E+00
  6.918182E+00  1.623108E+00
  7.036364E+00  1.651381E+00
  7.154545E+00  1.678624E+00
  7.272727E+00  1.704880E+00
  7.390909E+00  1.730081E+00
  7.509091E+00  1.754222E+00
  7.627273E+00  1.777236E+00
  7.745454E+00  1.799048E+00
  7.863636E+00  1.819621E+00
  7.981818E+00  1.839006E+00
  8.100000E+00  1.856905E+00
  8.218182E+00  1.873614E+00
  8.336364E+00  1.888941E+00
  8.454545E+00  1.902869E+00
  8.572727E+00  1.915388E+00
  8.690909E+00  1.926449E+00
  8.809091E+00  1.935961E+00
  8.927273E+00  1.944016E+00
  9.045454E+00  1.949475E+00
  9.163636E+00  1.955585E+00
  9.281818E+00  1.958991E+00
  9.400000E+00  1.960575E+00
  9.518182E+00  1.960712E+00
  9.636364E+00  1.959294E+00
  9.754545E+00  1.956008E+00
  9.872727E+00  1.950800E+00
  9.990909E+00  1.943895E+00
  1.010909E+01  1.935257E+00
  1.022727E+01  1.924701E+00
  1.034545E+01  1.912204E+00
  1.046364E+01  1.898132E+00
  1.058182E+01  1.882120E+00
  1.070000E+01  1.863666E+00
  1.081818E+01  1.842966E+00
  1.093636E+01  1.820408E+00
  1.105455E+01  1.795985E+00
  1.117273E+01  1.769423E+00
  1.129091E+01  1.740727E+00
  1.140909E+01  1.709845E+00
  1.152727E+01  1.676865E+00
  1.164545E+01  1.641804E+00
  1.176364E+01  1.604030E+00
  1.188182E+01  1.564390E+00
  1.200000E+01  1.523140E+00


==> data/fit/ReM0Upper.dat <==
  0.000000E+00 -4.902153E-01
  1.187500E-01 -4.619215E-01
  2.375000E-01 -4.332805E-01
  3.562500E-01 -4.042896E-01
  4.750000E-01 -3.749465E-01
  5.937500E-01 -3.452490E-01
  7.125000E-01 -3.151948E-01
  8.312500E-01 -2.847818E-01
  9.500000E-01 -2.540075E-01
  1.068750E+00 -2.228668E-01
  1.187500E+00 -1.913378E-01
  1.306250E+00 -1.594061E-01
  1.425000E+00 -1.270570E-01
  1.543750E+00 -9.427390E-02
  1.662500E+00 -6.103722E-02
  1.781250E+00 -2.732449E-02
  1.900000E+00  6.890257E-03
  2.018750E+00  4.163707E-02
  2.137500E+00  7.695079E-02
  2.256250E+00  1.128721E-01
  2.375000E+00  1.494482E-01
  2.493750E+00  1.867354E-01
  2.612500E+00  2.248002E-01
  2.731250E+00  2.637230E-01
  2.850000E+00  3.036025E-01
  2.968750E+00  3.445599E-01
  3.087500E+00  3.867497E-01
  3.206250E+00  4.303744E-01
  3.325000E+00  4.757089E-01
  3.443750E+00  5.231448E-01
  3.562500E+00  5.732800E-01
  3.681250E+00  6.271251E-01
  3.800000E+00  6.867103E-01
  3.800000E+00  6.867103E-01
  3.821053E+00  6.981788E-01
  3.842105E+00  7.100285E-01
  3.863158E+00  7.223322E-01
  3.884210E+00  7.351913E-01
  3.905263E+00  7.487550E-01
  3.926316E+00  7.632603E-01
  3.947368E+00  7.791295E-01
  3.968421E+00  7.972771E-01
  3.989474E+00  8.208240E-01
  4.010526E+00  8.461297E-01
  4.031579E+00  8.499031E-01
  4.052631E+00  8.547517E-01
  4.073684E+00  8.600648E-01
  4.094737E+00  8.657915E-01
  4.115789E+00  8.714630E-01
  4.136842E+00  8.774174E-01
  4.157895E+00  8.834679E-01
  4.178947E+00  8.896258E-01
  4.200000E+00  8.958647E-01
  4.200000E+00  8.958647E-01
  4.318182E+00  9.319910E-01
  4.436363E+00  9.693906E-01
  4.554545E+00  1.007659E+00
  4.672727E+00  1.046603E+00
  4.790909E+00  1.086110E+00
  4.909091E+00  1.126119E+00
  5.027273E+00  1.166593E+00
  5.145454E+00  1.207505E+00
  5.263636E+00  1.248833E+00
  5.381818E+00  1.290490E+00
  5.500000E+00  1.332334E+00
  5.618182E+00  1.374299E+00
  5.736363E+00  1.416330E+00
  5.854545E+00  1.458380E+00
  5.972727E+00  1.500404E+00
  6.090909E+00  1.542476E+00
  6.209091E+00  1.584638E+00
  6.327273E+00  1.626815E+00
  6.445454E+00  1.668843E+00
  6.563636E+00  1.710575E+00
  6.681818E+00  1.751930E+00
  6.800000E+00  1.792828E+00
  6.918182E+00  1.833186E+00
  7.036364E+00  1.872906E+00
  7.154545E+00  1.911963E+00
  7.272727E+00  1.950225E+00
  7.390909E+00  1.987672E+00
  7.509091E+00  2.024223E+00
  7.627273E+00  2.059862E+00
  7.745454E+00  2.094583E+00
  7.863636E+00  2.128346E+00
  7.981818E+00  2.161024E+00
  8.100000E+00  2.192840E+00
  8.218182E+00  2.223429E+00
  8.336364E+00  2.252914E+00
  8.454545E+00  2.281247E+00
  8.572727E+00  2.308373E+00
  8.690909E+00  2.334295E+00
  8.809091E+00  2.359018E+00
  8.927273E+00  2.382417E+00
  9.045454E+00  2.405588E+00
  9.163636E+00  2.425191E+00
  9.281818E+00  2.444720E+00
  9.400000E+00  2.462649E+00
  9.518182E+00  2.479349E+00
  9.636364E+00  2.494852E+00
  9.754545E+00  2.508870E+00
  9.872727E+00  2.521389E+00
  9.990909E+00  2.532607E+00
  1.010909E+01  2.542506E+00
  1.022727E+01  2.551066E+00
  1.034545E+01  2.558332E+00
  1.046364E+01  2.564122E+00
  1.058182E+01  2.568871E+00
  1.070000E+01  2.572650E+00
  1.081818E+01  2.574505E+00
  1.093636E+01  2.575138E+00
  1.105455E+01  2.574839E+00
  1.117273E+01  2.573267E+00
  1.129091E+01  2.570495E+00
  1.140909E+01  2.566520E+00
  1.152727E+01  2.561445E+00
  1.164545E+01  2.555328E+00
  1.176364E+01  2.547734E+00
  1.188182E+01  2.539293E+00
  1.200000E+01  2.530258E+00


==> data/fit/ReM1All.dat <==
  0.000000E+00 -8.230422E-07 -7.388665E-07 -9.072179E-07
  1.187500E-01  2.732056E-04  4.164985E-04  1.299127E-04
  2.375000E-01  5.504948E-04  8.383711E-04  2.626185E-04
  3.562500E-01  8.311164E-04  1.264826E-03  3.974065E-04
  4.750000E-01  1.115142E-03  1.695952E-03  5.343320E-04
  5.937500E-01  1.402644E-03  2.131837E-03  6.734507E-04
  7.125000E-01  1.693694E-03  2.572569E-03  8.148181E-04
  8.312500E-01  1.988363E-03  3.018236E-03  9.584896E-04
  9.500000E-01  2.286724E-03  3.468926E-03  1.104521E-03
  1.068750E+00  2.588859E-03  3.924741E-03  1.252978E-03
  1.187500E+00  2.894931E-03  4.385861E-03  1.404000E-03
  1.306250E+00  3.205060E-03  4.852431E-03  1.557690E-03
  1.425000E+00  3.519368E-03  5.324587E-03  1.714150E-03
  1.543750E+00  3.837981E-03  5.802474E-03  1.873488E-03
  1.662500E+00  4.161032E-03  6.286246E-03  2.035819E-03
  1.781250E+00  4.488666E-03  6.776065E-03  2.201268E-03
  1.900000E+00  4.821036E-03  7.272101E-03  2.369970E-03
  2.018750E+00  5.158305E-03  7.774538E-03  2.542073E-03
  2.137500E+00  5.500652E-03  8.283570E-03  2.717734E-03
  2.256250E+00  5.848267E-03  8.799405E-03  2.897129E-03
  2.375000E+00  6.201358E-03  9.322267E-03  3.080450E-03
  2.493750E+00  6.560154E-03  9.852398E-03  3.267909E-03
  2.612500E+00  6.924902E-03  1.039006E-02  3.459744E-03
  2.731250E+00  7.295882E-03  1.093554E-02  3.656221E-03
  2.850000E+00  7.673401E-03  1.148916E-02  3.857643E-03
  2.968750E+00  8.057811E-03  1.205127E-02  4.064357E-03
  3.087500E+00  8.449512E-03  1.262226E-02  4.276769E-03
  3.206250E+00  8.848971E-03  1.320259E-02  4.495357E-03
  3.325000E+00  9.256742E-03  1.379278E-02  4.720704E-03
  3.443750E+00  9.673504E-03  1.439347E-02  4.953536E-03
  3.562500E+00  1.010012E-02  1.500544E-02  5.194796E-03
  3.681250E+00  1.053775E-02  1.562971E-02  5.445790E-03
  3.800000E+00  1.098812E-02  1.626774E-02  5.708505E-03
  3.800000E+00  1.098812E-02  1.626774E-02  5.708505E-03
  3.821053E+00  1.106949E-02  1.638245E-02  5.756534E-03
  3.842105E+00  1.115137E-02  1.649768E-02  5.805065E-03
  3.863158E+00  1.123379E-02  1.661345E-02  5.854133E-03
  3.884210E+00  1.131679E-02  1.672980E-02  5.903782E-03
  3.905263E+00  1.140041E-02  1.684676E-02  5.954063E-03
  3.926316E+00  1.148471E-02  1.696437E-02  6.005047E-03
  3.947368E+00  1.156976E-02  1.708268E-02  6.056832E-03
  3.968421E+00  1.165569E-02  1.720180E-02  6.109575E-03
  3.989474E+00  1.174270E-02  1.732188E-02  6.163521E-03
  4.010526E+00  1.183127E-02  1.744291E-02  6.219633E-03
  4.031579E+00  1.191739E-02  1.756089E-02  6.273886E-03
  4.052631E+00  1.200237E-02  1.767782E-02  6.326919E-03
  4.073684E+00  1.208651E-02  1.779381E-02  6.379218E-03
  4.094737E+00  1.217001E-02  1.790897E-02  6.431052E-03
  4.115789E+00  1.225284E-02  1.802359E-02  6.482098E-03
  4.136842E+00  1.233528E-02  1.813775E-02  6.532814E-03
  4.157895E+00  1.241722E-02  1.825149E-02  6.582954E-03
  4.178947E+00  1.249882E-02  1.836487E-02  6.632772E-03
  4.200000E+00  1.258013E-02  1.847799E-02  6.682276E-03
  4.200000E+00  1.258013E-02  1.847799E-02  6.682276E-03
  4.318182E+00  1.303247E-02  1.910941E-02  6.955537E-03
  4.436363E+00  1.348075E-02  1.973873E-02  7.222769E-03
  4.554545E+00  1.392800E-02  2.036851E-02  7.487494E-03
  4.672727E+00  1.437618E-02  2.100104E-02  7.751320E-03
  4.790909E+00  1.482672E-02  2.163782E-02  8.015630E-03
  4.909091E+00  1.528068E-02  2.227993E-02  8.281426E-03
  5.027273E+00  1.573900E-02  2.292824E-02  8.549758E-03
  5.145454E+00  1.620242E-02  2.358353E-02  8.821309E-03
  5.263636E+00  1.667152E-02  2.424641E-02  9.096623E-03
  5.381818E+00  1.714686E-02  2.491731E-02  9.376413E-03
  5.500000E+00  1.762890E-02  2.559670E-02  9.661092E-03
  5.618182E+00  1.811807E-02  2.628501E-02  9.951130E-03
  5.736363E+00  1.861471E-02  2.698249E-02  1.024693E-02
  5.854545E+00  1.911914E-02  2.768949E-02  1.054879E-02
  5.972727E+00  1.963169E-02  2.840647E-02  1.085691E-02
  6.090909E+00  2.015265E-02  2.913360E-02  1.117170E-02
  6.209091E+00  2.068232E-02  2.987112E-02  1.149352E-02
  6.327273E+00  2.122090E-02  3.061921E-02  1.182259E-02
  6.445454E+00  2.176860E-02  3.137826E-02  1.215895E-02
  6.563636E+00  2.232570E-02  3.214832E-02  1.250308E-02
  6.681818E+00  2.289241E-02  3.292962E-02  1.285520E-02
  6.800000E+00  2.346896E-02  3.372251E-02  1.321540E-02
  6.918182E+00  2.405555E-02  3.452714E-02  1.358397E-02
  7.036364E+00  2.465236E-02  3.534366E-02  1.396106E-02
  7.154545E+00  2.525970E-02  3.617235E-02  1.434706E-02
  7.272727E+00  2.587768E-02  3.701367E-02  1.474168E-02
  7.390909E+00  2.650656E-02  3.786748E-02  1.514564E-02
  7.509091E+00  2.714671E-02  3.873427E-02  1.555915E-02
  7.627273E+00  2.779743E-02  3.961479E-02  1.598007E-02
  7.745454E+00  2.846299E-02  4.050031E-02  1.642568E-02
  7.863636E+00  2.913497E-02  4.141229E-02  1.685765E-02
  7.981818E+00  2.982131E-02  4.233627E-02  1.730635E-02
  8.100000E+00  3.051985E-02  4.326866E-02  1.777105E-02
  8.218182E+00  3.123080E-02  4.421661E-02  1.824499E-02
  8.336364E+00  3.195435E-02  4.517941E-02  1.872930E-02
  8.454545E+00  3.269076E-02  4.615751E-02  1.922402E-02
  8.572727E+00  3.344025E-02  4.715011E-02  1.973039E-02
  8.690909E+00  3.420312E-02  4.815816E-02  2.024807E-02
  8.809091E+00  3.497963E-02  4.918391E-02  2.077536E-02
  8.927273E+00  3.577021E-02  5.021920E-02  2.132122E-02
  9.045454E+00  3.657507E-02  5.127526E-02  2.187489E-02
  9.163636E+00  3.739768E-02  5.234613E-02  2.244923E-02
  9.281818E+00  3.824656E-02  5.342865E-02  2.306447E-02
  9.400000E+00  3.906176E-02  5.454686E-02  2.357666E-02
  9.518182E+00  3.991824E-02  5.566351E-02  2.417296E-02
  9.636364E+00  4.081105E-02  5.679997E-02  2.482212E-02
  9.754545E+00  4.170015E-02  5.796778E-02  2.543253E-02
  9.872727E+00  4.261100E-02  5.914004E-02  2.608196E-02
  9.990909E+00  4.353815E-02  6.033384E-02  2.674245E-02
  1.010909E+01  4.448045E-02  6.154958E-02  2.741132E-02
  1.022727E+01  4.544022E-02  6.278212E-02  2.809832E-02
  1.034545E+01  4.641708E-02  6.403555E-02  2.879862E-02
  1.046364E+01  4.741146E-02  6.530932E-02  2.951359E-02
  1.058182E+01  4.842377E-02  6.660667E-02  3.024087E-02
  1.070000E+01  4.945435E-02  6.792630E-02  3.098241E-02
  1.081818E+01  5.050359E-02  6.925747E-02  3.174971E-02
  1.093636E+01  5.157185E-02  7.061202E-02  3.253167E-02
  1.105455E+01  5.265951E-02  7.199395E-02  3.332507E-02
  1.117273E+01  5.376693E-02  7.339731E-02  3.413656E-02
  1.129091E+01  5.489441E-02  7.482377E-02  3.496506E-02
  1.140909E+01  5.604246E-02  7.627423E-02  3.581070E-02
  1.152727E+01  5.721184E-02  7.774913E-02  3.667454E-02
  1.164545E+01  5.840315E-02  7.924925E-02  3.755704E-02
  1.176364E+01  5.961613E-02  8.077473E-02  3.845752E-02
  1.188182E+01  6.085151E-02  8.232309E-02  3.937993E-02
  1.200000E+01  6.210984E-02  8.389748E-02  4.032220E-02


==> data/fit/ReM1Central.dat <==
  0.000000E+00 -8.230422E-07
  1.187500E-01  2.732056E-04
  2.375000E-01  5.504948E-04
  3.562500E-01  8.311164E-04
  4.750000E-01  1.115142E-03
  5.937500E-01  1.402644E-03
  7.125000E-01  1.693694E-03
  8.312500E-01  1.988363E-03
  9.500000E-01  2.286724E-03
  1.068750E+00  2.588859E-03
  1.187500E+00  2.894931E-03
  1.306250E+00  3.205060E-03
  1.425000E+00  3.519368E-03
  1.543750E+00  3.837981E-03
  1.662500E+00  4.161032E-03
  1.781250E+00  4.488666E-03
  1.900000E+00  4.821036E-03
  2.018750E+00  5.158305E-03
  2.137500E+00  5.500652E-03
  2.256250E+00  5.848267E-03
  2.375000E+00  6.201358E-03
  2.493750E+00  6.560154E-03
  2.612500E+00  6.924902E-03
  2.731250E+00  7.295882E-03
  2.850000E+00  7.673401E-03
  2.968750E+00  8.057811E-03
  3.087500E+00  8.449512E-03
  3.206250E+00  8.848971E-03
  3.325000E+00  9.256742E-03
  3.443750E+00  9.673504E-03
  3.562500E+00  1.010012E-02
  3.681250E+00  1.053775E-02
  3.800000E+00  1.098812E-02
  3.800000E+00  1.098812E-02
  3.821053E+00  1.106949E-02
  3.842105E+00  1.115137E-02
  3.863158E+00  1.123379E-02
  3.884210E+00  1.131679E-02
  3.905263E+00  1.140041E-02
  3.926316E+00  1.148471E-02
  3.947368E+00  1.156976E-02
  3.968421E+00  1.165569E-02
  3.989474E+00  1.174270E-02
  4.010526E+00  1.183127E-02
  4.031579E+00  1.191739E-02
  4.052631E+00  1.200237E-02
  4.073684E+00  1.208651E-02
  4.094737E+00  1.217001E-02
  4.115789E+00  1.225284E-02
  4.136842E+00  1.233528E-02
  4.157895E+00  1.241722E-02
  4.178947E+00  1.249882E-02
  4.200000E+00  1.258013E-02
  4.200000E+00  1.258013E-02
  4.318182E+00  1.303247E-02
  4.436363E+00  1.348075E-02
  4.554545E+00  1.392800E-02
  4.672727E+00  1.437618E-02
  4.790909E+00  1.482672E-02
  4.909091E+00  1.528068E-02
  5.027273E+00  1.573900E-02
  5.145454E+00  1.620242E-02
  5.263636E+00  1.667152E-02
  5.381818E+00  1.714686E-02
  5.500000E+00  1.762890E-02
  5.618182E+00  1.811807E-02
  5.736363E+00  1.861471E-02
  5.854545E+00  1.911914E-02
  5.972727E+00  1.963169E-02
  6.090909E+00  2.015265E-02
  6.209091E+00  2.068232E-02
  6.327273E+00  2.122090E-02
  6.445454E+00  2.176860E-02
  6.563636E+00  2.232570E-02
  6.681818E+00  2.289241E-02
  6.800000E+00  2.346896E-02
  6.918182E+00  2.405555E-02
  7.036364E+00  2.465236E-02
  7.154545E+00  2.525970E-02
  7.272727E+00  2.587768E-02
  7.390909E+00  2.650656E-02
  7.509091E+00  2.714671E-02
  7.627273E+00  2.779743E-02
  7.745454E+00  2.846299E-02
  7.863636E+00  2.913497E-02
  7.981818E+00  2.982131E-02
  8.100000E+00  3.051985E-02
  8.218182E+00  3.123080E-02
  8.336364E+00  3.195435E-02
  8.454545E+00  3.269076E-02
  8.572727E+00  3.344025E-02
  8.690909E+00  3.420312E-02
  8.809091E+00  3.497963E-02
  8.927273E+00  3.577021E-02
  9.045454E+00  3.657507E-02
  9.163636E+00  3.739768E-02
  9.281818E+00  3.824656E-02
  9.400000E+00  3.906176E-02
  9.518182E+00  3.991824E-02
  9.636364E+00  4.081105E-02
  9.754545E+00  4.170015E-02
  9.872727E+00  4.261100E-02
  9.990909E+00  4.353815E-02
  1.010909E+01  4.448045E-02
  1.022727E+01  4.544022E-02
  1.034545E+01  4.641708E-02
  1.046364E+01  4.741146E-02
  1.058182E+01  4.842377E-02
  1.070000E+01  4.945435E-02
  1.081818E+01  5.050359E-02
  1.093636E+01  5.157185E-02
  1.105455E+01  5.265951E-02
  1.117273E+01  5.376693E-02
  1.129091E+01  5.489441E-02
  1.140909E+01  5.604246E-02
  1.152727E+01  5.721184E-02
  1.164545E+01  5.840315E-02
  1.176364E+01  5.961613E-02
  1.188182E+01  6.085151E-02
  1.200000E+01  6.210984E-02


==> data/fit/ReM1Lower.dat <==
  0.000000E+00 -9.072179E-07
  1.187500E-01  1.299127E-04
  2.375000E-01  2.626185E-04
  3.562500E-01  3.974065E-04
  4.750000E-01  5.343320E-04
  5.937500E-01  6.734507E-04
  7.125000E-01  8.148181E-04
  8.312500E-01  9.584896E-04
  9.500000E-01  1.104521E-03
  1.068750E+00  1.252978E-03
  1.187500E+00  1.404000E-03
  1.306250E+00  1.557690E-03
  1.425000E+00  1.714150E-03
  1.543750E+00  1.873488E-03
  1.662500E+00  2.035819E-03
  1.781250E+00  2.201268E-03
  1.900000E+00  2.369970E-03
  2.018750E+00  2.542073E-03
  2.137500E+00  2.717734E-03
  2.256250E+00  2.897129E-03
  2.375000E+00  3.080450E-03
  2.493750E+00  3.267909E-03
  2.612500E+00  3.459744E-03
  2.731250E+00  3.656221E-03
  2.850000E+00  3.857643E-03
  2.968750E+00  4.064357E-03
  3.087500E+00  4.276769E-03
  3.206250E+00  4.495357E-03
  3.325000E+00  4.720704E-03
  3.443750E+00  4.953536E-03
  3.562500E+00  5.194796E-03
  3.681250E+00  5.445790E-03
  3.800000E+00  5.708505E-03
  3.800000E+00  5.708505E-03
  3.821053E+00  5.756534E-03
  3.842105E+00  5.805065E-03
  3.863158E+00  5.854133E-03
  3.884210E+00  5.903782E-03
  3.905263E+00  5.954063E-03
  3.926316E+00  6.005047E-03
  3.947368E+00  6.056832E-03
  3.968421E+00  6.109575E-03
  3.989474E+00  6.163521E-03
  4.010526E+00  6.219633E-03
  4.031579E+00  6.273886E-03
  4.052631E+00  6.326919E-03
  4.073684E+00  6.379218E-03
  4.094737E+00  6.431052E-03
  4.115789E+00  6.482098E-03
  4.136842E+00  6.532814E-03
  4.157895E+00  6.582954E-03
  4.178947E+00  6.632772E-03
  4.200000E+00  6.682276E-03
  4.200000E+00  6.682276E-03
  4.318182E+00  6.955537E-03
  4.436363E+00  7.222769E-03
  4.554545E+00  7.487494E-03
  4.672727E+00  7.751320E-03
  4.790909E+00  8.015630E-03
  4.909091E+00  8.281426E-03
  5.027273E+00  8.549758E-03
  5.145454E+00  8.821309E-03
  5.263636E+00  9.096623E-03
  5.381818E+00  9.376413E-03
  5.500000E+00  9.661092E-03
  5.618182E+00  9.951130E-03
  5.736363E+00  1.024693E-02
  5.854545E+00  1.054879E-02
  5.972727E+00  1.085691E-02
  6.090909E+00  1.117170E-02
  6.209091E+00  1.149352E-02
  6.327273E+00  1.182259E-02
  6.445454E+00  1.215895E-02
  6.563636E+00  1.250308E-02
  6.681818E+00  1.285520E-02
  6.800000E+00  1.321540E-02
  6.918182E+00  1.358397E-02
  7.036364E+00  1.396106E-02
  7.154545E+00  1.434706E-02
  7.272727E+00  1.474168E-02
  7.390909E+00  1.514564E-02
  7.509091E+00  1.555915E-02
  7.627273E+00  1.598007E-02
  7.745454E+00  1.642568E-02
  7.863636E+00  1.685765E-02
  7.981818E+00  1.730635E-02
  8.100000E+00  1.777105E-02
  8.218182E+00  1.824499E-02
  8.336364E+00  1.872930E-02
  8.454545E+00  1.922402E-02
  8.572727E+00  1.973039E-02
  8.690909E+00  2.024807E-02
  8.809091E+00  2.077536E-02
  8.927273E+00  2.132122E-02
  9.045454E+00  2.187489E-02
  9.163636E+00  2.244923E-02
  9.281818E+00  2.306447E-02
  9.400000E+00  2.357666E-02
  9.518182E+00  2.417296E-02
  9.636364E+00  2.482212E-02
  9.754545E+00  2.543253E-02
  9.872727E+00  2.608196E-02
  9.990909E+00  2.674245E-02
  1.010909E+01  2.741132E-02
  1.022727E+01  2.809832E-02
  1.034545E+01  2.879862E-02
  1.046364E+01  2.951359E-02
  1.058182E+01  3.024087E-02
  1.070000E+01  3.098241E-02
  1.081818E+01  3.174971E-02
  1.093636E+01  3.253167E-02
  1.105455E+01  3.332507E-02
  1.117273E+01  3.413656E-02
  1.129091E+01  3.496506E-02
  1.140909E+01  3.581070E-02
  1.152727E+01  3.667454E-02
  1.164545E+01  3.755704E-02
  1.176364E+01  3.845752E-02
  1.188182E+01  3.937993E-02
  1.200000E+01  4.032220E-02


==> data/fit/ReM1Upper.dat <==
  0.000000E+00 -7.388665E-07
  1.187500E-01  4.164985E-04
  2.375000E-01  8.383711E-04
  3.562500E-01  1.264826E-03
  4.750000E-01  1.695952E-03
  5.937500E-01  2.131837E-03
  7.125000E-01  2.572569E-03
  8.312500E-01  3.018236E-03
  9.500000E-01  3.468926E-03
  1.068750E+00  3.924741E-03
  1.187500E+00  4.385861E-03
  1.306250E+00  4.852431E-03
  1.425000E+00  5.324587E-03
  1.543750E+00  5.802474E-03
  1.662500E+00  6.286246E-03
  1.781250E+00  6.776065E-03
  1.900000E+00  7.272101E-03
  2.018750E+00  7.774538E-03
  2.137500E+00  8.283570E-03
  2.256250E+00  8.799405E-03
  2.375000E+00  9.322267E-03
  2.493750E+00  9.852398E-03
  2.612500E+00  1.039006E-02
  2.731250E+00  1.093554E-02
  2.850000E+00  1.148916E-02
  2.968750E+00  1.205127E-02
  3.087500E+00  1.262226E-02
  3.206250E+00  1.320259E-02
  3.325000E+00  1.379278E-02
  3.443750E+00  1.439347E-02
  3.562500E+00  1.500544E-02
  3.681250E+00  1.562971E-02
  3.800000E+00  1.626774E-02
  3.800000E+00  1.626774E-02
  3.821053E+00  1.638245E-02
  3.842105E+00  1.649768E-02
  3.863158E+00  1.661345E-02
  3.884210E+00  1.672980E-02
  3.905263E+00  1.684676E-02
  3.926316E+00  1.696437E-02
  3.947368E+00  1.708268E-02
  3.968421E+00  1.720180E-02
  3.989474E+00  1.732188E-02
  4.010526E+00  1.744291E-02
  4.031579E+00  1.756089E-02
  4.052631E+00  1.767782E-02
  4.073684E+00  1.779381E-02
  4.094737E+00  1.790897E-02
  4.115789E+00  1.802359E-02
  4.136842E+00  1.813775E-02
  4.157895E+00  1.825149E-02
  4.178947E+00  1.836487E-02
  4.200000E+00  1.847799E-02
  4.200000E+00  1.847799E-02
  4.318182E+00  1.910941E-02
  4.436363E+00  1.973873E-02
  4.554545E+00  2.036851E-02
  4.672727E+00  2.100104E-02
  4.790909E+00  2.163782E-02
  4.909091E+00  2.227993E-02
  5.027273E+00  2.292824E-02
  5.145454E+00  2.358353E-02
  5.263636E+00  2.424641E-02
  5.381818E+00  2.491731E-02
  5.500000E+00  2.559670E-02
  5.618182E+00  2.628501E-02
  5.736363E+00  2.698249E-02
  5.854545E+00  2.768949E-02
  5.972727E+00  2.840647E-02
  6.090909E+00  2.913360E-02
  6.209091E+00  2.987112E-02
  6.327273E+00  3.061921E-02
  6.445454E+00  3.137826E-02
  6.563636E+00  3.214832E-02
  6.681818E+00  3.292962E-02
  6.800000E+00  3.372251E-02
  6.918182E+00  3.452714E-02
  7.036364E+00  3.534366E-02
  7.154545E+00  3.617235E-02
  7.272727E+00  3.701367E-02
  7.390909E+00  3.786748E-02
  7.509091E+00  3.873427E-02
  7.627273E+00  3.961479E-02
  7.745454E+00  4.050031E-02
  7.863636E+00  4.141229E-02
  7.981818E+00  4.233627E-02
  8.100000E+00  4.326866E-02
  8.218182E+00  4.421661E-02
  8.336364E+00  4.517941E-02
  8.454545E+00  4.615751E-02
  8.572727E+00  4.715011E-02
  8.690909E+00  4.815816E-02
  8.809091E+00  4.918391E-02
  8.927273E+00  5.021920E-02
  9.045454E+00  5.127526E-02
  9.163636E+00  5.234613E-02
  9.281818E+00  5.342865E-02
  9.400000E+00  5.454686E-02
  9.518182E+00  5.566351E-02
  9.636364E+00  5.679997E-02
  9.754545E+00  5.796778E-02
  9.872727E+00  5.914004E-02
  9.990909E+00  6.033384E-02
  1.010909E+01  6.154958E-02
  1.022727E+01  6.278212E-02
  1.034545E+01  6.403555E-02
  1.046364E+01  6.530932E-02
  1.058182E+01  6.660667E-02
  1.070000E+01  6.792630E-02
  1.081818E+01  6.925747E-02
  1.093636E+01  7.061202E-02
  1.105455E+01  7.199395E-02
  1.117273E+01  7.339731E-02
  1.129091E+01  7.482377E-02
  1.140909E+01  7.627423E-02
  1.152727E+01  7.774913E-02
  1.164545E+01  7.924925E-02
  1.176364E+01  8.077473E-02
  1.188182E+01  8.232309E-02
  1.200000E+01  8.389748E-02


==> data/fit/ReM2All.dat <==
  0.000000E+00  2.184100E-05  2.312201E-05  2.056000E-05
  1.187500E-01  1.497547E-05  1.713396E-05  1.281698E-05
  2.375000E-01 -5.712450E-06  1.356572E-06 -1.278147E-05
  3.562500E-01 -4.110088E-05 -2.555966E-05 -5.664210E-05
  4.750000E-01 -9.206793E-05 -6.460719E-05 -1.195287E-04
  5.937500E-01 -1.594917E-04 -1.166788E-04 -2.023046E-04
  7.125000E-01 -2.442504E-04 -1.826519E-04 -3.058489E-04
  8.312500E-01 -3.472220E-04 -2.633996E-04 -4.310445E-04
  9.500000E-01 -4.692848E-04 -3.597928E-04 -5.787767E-04
  1.068750E+00 -6.116472E-04 -4.730353E-04 -7.502591E-04
  1.187500E+00 -7.776740E-04 -6.065003E-04 -9.488476E-04
  1.306250E+00 -9.697877E-04 -7.626093E-04 -1.176966E-03
  1.425000E+00 -1.190369E-03 -9.437386E-04 -1.436999E-03
  1.543750E+00 -1.442090E-03 -1.152555E-03 -1.731625E-03
  1.662500E+00 -1.727965E-03 -1.392066E-03 -2.063865E-03
  1.781250E+00 -2.051412E-03 -1.665678E-03 -2.437145E-03
  1.900000E+00 -2.416325E-03 -1.977276E-03 -2.855374E-03
  2.018750E+00 -2.827177E-03 -2.331177E-03 -3.323178E-03
  2.137500E+00 -3.289138E-03 -2.732791E-03 -3.845485E-03
  2.256250E+00 -3.808230E-03 -3.187965E-03 -4.428496E-03
  2.375000E+00 -4.391538E-03 -3.703745E-03 -5.079331E-03
  2.493750E+00 -5.047480E-03 -4.288484E-03 -5.806476E-03
  2.612500E+00 -5.786181E-03 -4.952208E-03 -6.620153E-03
  2.731250E+00 -6.619990E-03 -5.707125E-03 -7.532856E-03
  2.850000E+00 -7.564221E-03 -6.568345E-03 -8.560098E-03
  2.968750E+00 -8.638240E-03 -7.554942E-03 -9.721538E-03
  3.087500E+00 -9.867133E-03 -8.691568E-03 -1.104270E-02
  3.206250E+00 -1.128438E-02 -1.001104E-02 -1.255772E-02
  3.325000E+00 -1.293639E-02 -1.155872E-02 -1.431407E-02
  3.443750E+00 -1.489085E-02 -1.340057E-02 -1.638114E-02
  3.562500E+00 -1.725357E-02 -1.563939E-02 -1.886775E-02
  3.681250E+00 -2.020807E-02 -1.845288E-02 -2.196326E-02
  3.800000E+00 -2.413298E-02 -2.220626E-02 -2.605971E-02
  3.800000E+00 -2.413298E-02 -2.220626E-02 -2.605971E-02
  3.821053E+00 -2.498822E-02 -2.302570E-02 -2.695074E-02
  3.842105E+00 -2.591237E-02 -2.391161E-02 -2.791314E-02
  3.863158E+00 -2.691957E-02 -2.487754E-02 -2.896161E-02
  3.884210E+00 -2.802958E-02 -2.594248E-02 -3.011669E-02
  3.905263E+00 -2.927163E-02 -2.713450E-02 -3.140875E-02
  3.926316E+00 -3.069231E-02 -2.849829E-02 -3.288632E-02
  3.947368E+00 -3.237497E-02 -3.011377E-02 -3.463618E-02
  3.968421E+00 -3.450105E-02 -3.215472E-02 -3.684738E-02
  3.989474E+00 -3.769224E-02 -3.521653E-02 -4.016794E-02
  4.010526E+00 -4.128937E-02 -3.815536E-02 -4.442337E-02
  4.031579E+00 -4.051132E-02 -3.690128E-02 -4.412135E-02
  4.052631E+00 -3.990206E-02 -3.592420E-02 -4.387993E-02
  4.073684E+00 -3.936053E-02 -3.506712E-02 -4.365394E-02
  4.094737E+00 -3.890243E-02 -3.432734E-02 -4.347752E-02
  4.115789E+00 -3.838035E-02 -3.355489E-02 -4.320581E-02
  4.136842E+00 -3.792116E-02 -3.286292E-02 -4.297941E-02
  4.157895E+00 -3.746546E-02 -3.219091E-02 -4.274001E-02
  4.178947E+00 -3.702134E-02 -3.154350E-02 -4.249917E-02
  4.200000E+00 -3.658279E-02 -3.091283E-02 -4.225276E-02
  4.200000E+00 -3.658279E-02 -3.091283E-02 -4.225276E-02
  4.318182E+00 -3.416736E-02 -2.756977E-02 -4.076495E-02
  4.436363E+00 -3.175431E-02 -2.440283E-02 -3.910578E-02
  4.554545E+00 -2.930177E-02 -2.131154E-02 -3.729200E-02
  4.672727E+00 -2.679556E-02 -1.825456E-02 -3.533656E-02
  4.790909E+00 -2.423212E-02 -1.521132E-02 -3.325292E-02
  4.909091E+00 -2.161221E-02 -1.216990E-02 -3.105453E-02
  5.027273E+00 -1.893819E-02 -9.125945E-03 -2.875044E-02
  5.145454E+00 -1.621359E-02 -6.076526E-03 -2.635066E-02
  5.263636E+00 -1.344221E-02 -3.020597E-03 -2.386383E-02
  5.381818E+00 -1.062790E-02  4.215931E-05 -2.129795E-02
  5.500000E+00 -7.774457E-03  3.111743E-03 -1.866066E-02
  5.618182E+00 -4.885537E-03  6.187765E-03 -1.595884E-02
  5.736363E+00 -1.964373E-03  9.268101E-03 -1.319685E-02
  5.854545E+00  9.856937E-04  1.235251E-02 -1.038112E-02
  5.972727E+00  3.961653E-03  1.543986E-02 -7.516553E-03
  6.090909E+00  6.960688E-03  1.852913E-02 -4.607758E-03
  6.209091E+00  9.980297E-03  2.162009E-02 -1.659492E-03
  6.327273E+00  1.301793E-02  2.471276E-02  1.323090E-03
  6.445454E+00  1.607122E-02  2.780654E-02  4.335910E-03
  6.563636E+00  1.913821E-02  3.090109E-02  7.375322E-03
  6.681818E+00  2.221688E-02  3.399648E-02  1.043728E-02
  6.800000E+00  2.530538E-02  3.709222E-02  1.351854E-02
  6.918182E+00  2.840206E-02  4.018868E-02  1.661544E-02
  7.036364E+00  3.150523E-02  4.328609E-02  1.972438E-02
  7.154545E+00  3.461358E-02  4.638411E-02  2.284304E-02
  7.272727E+00  3.772556E-02  4.948352E-02  2.596759E-02
  7.390909E+00  4.083996E-02  5.258405E-02  2.909586E-02
  7.509091E+00  4.395552E-02  5.568544E-02  3.222560E-02
  7.627273E+00  4.707113E-02  5.877789E-02  3.536437E-02
  7.745454E+00  5.018565E-02  6.190611E-02  3.846520E-02
  7.863636E+00  5.329814E-02  6.501439E-02  4.158188E-02
  7.981818E+00  5.640765E-02  6.813119E-02  4.468410E-02
  8.100000E+00  5.951341E-02  7.125296E-02  4.777385E-02
  8.218182E+00  6.261446E-02  7.438034E-02  5.084858E-02
  8.336364E+00  6.570993E-02  7.751354E-02  5.390633E-02
  8.454545E+00  6.879933E-02  8.065320E-02  5.694545E-02
  8.572727E+00  7.188160E-02  8.379947E-02  5.996374E-02
  8.690909E+00  7.495629E-02  8.694861E-02  6.296398E-02
  8.809091E+00  7.802199E-02  9.015835E-02  6.588564E-02
  8.927273E+00  8.107553E-02  9.328575E-02  6.886531E-02
  9.045454E+00  8.412632E-02  9.646085E-02  7.179180E-02
  9.163636E+00  8.716304E-02  9.947183E-02  7.485424E-02
  9.281818E+00  9.015837E-02  1.028394E-01  7.747734E-02
  9.400000E+00  9.327009E-02  1.060728E-01  8.046740E-02
  9.518182E+00  9.628824E-02  1.093062E-01  8.327025E-02
  9.636364E+00  9.916680E-02  1.124083E-01  8.592527E-02
  9.754545E+00  1.021018E-01  1.155824E-01  8.862130E-02
  9.872727E+00  1.051657E-01  1.189024E-01  9.142899E-02
  9.990909E+00  1.081502E-01  1.221624E-01  9.413797E-02
  1.010909E+01  1.110944E-01  1.253901E-01  9.679863E-02
  1.022727E+01  1.140563E-01  1.286504E-01  9.946215E-02
  1.034545E+01  1.169479E-01  1.318739E-01  1.020220E-01
  1.046364E+01  1.198361E-01  1.351043E-01  1.045679E-01
  1.058182E+01  1.227330E-01  1.383528E-01  1.071132E-01
  1.070000E+01  1.256071E-01  1.415964E-01  1.096179E-01
  1.081818E+01  1.284632E-01  1.448347E-01  1.120917E-01
  1.093636E+01  1.313096E-01  1.480749E-01  1.145443E-01
  1.105455E+01  1.341398E-01  1.513107E-01  1.169689E-01
  1.117273E+01  1.369431E-01  1.545307E-01  1.193554E-01
  1.129091E+01  1.397317E-01  1.577459E-01  1.217175E-01
  1.140909E+01  1.425486E-01  1.609990E-01  1.240982E-01
  1.152727E+01  1.453559E-01  1.642532E-01  1.264586E-01
  1.164545E+01  1.480763E-01  1.674313E-01  1.287213E-01
  1.176364E+01  1.507957E-01  1.706163E-01  1.309750E-01
  1.188182E+01  1.534928E-01  1.737873E-01  1.331983E-01
  1.200000E+01  1.561664E-01  1.769429E-01  1.353899E-01


==> data/fit/ReM2Central.dat <==
  0.000000E+00  2.184100E-05
  1.187500E-01  1.497547E-05
  2.375000E-01 -5.712450E-06
  3.562500E-01 -4.110088E-05
  4.750000E-01 -9.206793E-05
  5.937500E-01 -1.594917E-04
  7.125000E-01 -2.442504E-04
  8.312500E-01 -3.472220E-04
  9.500000E-01 -4.692848E-04
  1.068750E+00 -6.116472E-04
  1.187500E+00 -7.776740E-04
  1.306250E+00 -9.697877E-04
  1.425000E+00 -1.190369E-03
  1.543750E+00 -1.442090E-03
  1.662500E+00 -1.727965E-03
  1.781250E+00 -2.051412E-03
  1.900000E+00 -2.416325E-03
  2.018750E+00 -2.827177E-03
  2.137500E+00 -3.289138E-03
  2.256250E+00 -3.808230E-03
  2.375000E+00 -4.391538E-03
  2.493750E+00 -5.047480E-03
  2.612500E+00 -5.786181E-03
  2.731250E+00 -6.619990E-03
  2.850000E+00 -7.564221E-03
  2.968750E+00 -8.638240E-03
  3.087500E+00 -9.867133E-03
  3.206250E+00 -1.128438E-02
  3.325000E+00 -1.293639E-02
  3.443750E+00 -1.489085E-02
  3.562500E+00 -1.725357E-02
  3.681250E+00 -2.020807E-02
  3.800000E+00 -2.413298E-02
  3.800000E+00 -2.413298E-02
  3.821053E+00 -2.498822E-02
  3.842105E+00 -2.591237E-02
  3.863158E+00 -2.691957E-02
  3.884210E+00 -2.802958E-02
  3.905263E+00 -2.927163E-02
  3.926316E+00 -3.069231E-02
  3.947368E+00 -3.237497E-02
  3.968421E+00 -3.450105E-02
  3.989474E+00 -3.769224E-02
  4.010526E+00 -4.128937E-02
  4.031579E+00 -4.051132E-02
  4.052631E+00 -3.990206E-02
  4.073684E+00 -3.936053E-02
  4.094737E+00 -3.890243E-02
  4.115789E+00 -3.838035E-02
  4.136842E+00 -3.792116E-02
  4.157895E+00 -3.746546E-02
  4.178947E+00 -3.702134E-02
  4.200000E+00 -3.658279E-02
  4.200000E+00 -3.658279E-02
  4.318182E+00 -3.416736E-02
  4.436363E+00 -3.175431E-02
  4.554545E+00 -2.930177E-02
  4.672727E+00 -2.679556E-02
  4.790909E+00 -2.423212E-02
  4.909091E+00 -2.161221E-02
  5.027273E+00 -1.893819E-02
  5.145454E+00 -1.621359E-02
  5.263636E+00 -1.344221E-02
  5.381818E+00 -1.062790E-02
  5.500000E+00 -7.774457E-03
  5.618182E+00 -4.885537E-03
  5.736363E+00 -1.964373E-03
  5.854545E+00  9.856937E-04
  5.972727E+00  3.961653E-03
  6.090909E+00  6.960688E-03
  6.209091E+00  9.980297E-03
  6.327273E+00  1.301793E-02
  6.445454E+00  1.607122E-02
  6.563636E+00  1.913821E-02
  6.681818E+00  2.221688E-02
  6.800000E+00  2.530538E-02
  6.918182E+00  2.840206E-02
  7.036364E+00  3.150523E-02
  7.154545E+00  3.461358E-02
  7.272727E+00  3.772556E-02
  7.390909E+00  4.083996E-02
  7.509091E+00  4.395552E-02
  7.627273E+00  4.707113E-02
  7.745454E+00  5.018565E-02
  7.863636E+00  5.329814E-02
  7.981818E+00  5.640765E-02
  8.100000E+00  5.951341E-02
  8.218182E+00  6.261446E-02
  8.336364E+00  6.570993E-02
  8.454545E+00  6.879933E-02
  8.572727E+00  7.188160E-02
  8.690909E+00  7.495629E-02
  8.809091E+00  7.802199E-02
  8.927273E+00  8.107553E-02
  9.045454E+00  8.412632E-02
  9.163636E+00  8.716304E-02
  9.281818E+00  9.015837E-02
  9.400000E+00  9.327009E-02
  9.518182E+00  9.628824E-02
  9.636364E+00  9.916680E-02
  9.754545E+00  1.021018E-01
  9.872727E+00  1.051657E-01
  9.990909E+00  1.081502E-01
  1.010909E+01  1.110944E-01
  1.022727E+01  1.140563E-01
  1.034545E+01  1.169479E-01
  1.046364E+01  1.198361E-01
  1.058182E+01  1.227330E-01
  1.070000E+01  1.256071E-01
  1.081818E+01  1.284632E-01
  1.093636E+01  1.313096E-01
  1.105455E+01  1.341398E-01
  1.117273E+01  1.369431E-01
  1.129091E+01  1.397317E-01
  1.140909E+01  1.425486E-01
  1.152727E+01  1.453559E-01
  1.164545E+01  1.480763E-01
  1.176364E+01  1.507957E-01
  1.188182E+01  1.534928E-01
  1.200000E+01  1.561664E-01


==> data/fit/ReM2Lower.dat <==
  0.000000E+00  2.056000E-05
  1.187500E-01  1.281698E-05
  2.375000E-01 -1.278147E-05
  3.562500E-01 -5.664210E-05
  4.750000E-01 -1.195287E-04
  5.937500E-01 -2.023046E-04
  7.125000E-01 -3.058489E-04
  8.312500E-01 -4.310445E-04
  9.500000E-01 -5.787767E-04
  1.068750E+00 -7.502591E-04
  1.187500E+00 -9.488476E-04
  1.306250E+00 -1.176966E-03
  1.425000E+00 -1.436999E-03
  1.543750E+00 -1.731625E-03
  1.662500E+00 -2.063865E-03
  1.781250E+00 -2.437145E-03
  1.900000E+00 -2.855374E-03
  2.018750E+00 -3.323178E-03
  2.137500E+00 -3.845485E-03
  2.256250E+00 -4.428496E-03
  2.375000E+00 -5.079331E-03
  2.493750E+00 -5.806476E-03
  2.612500E+00 -6.620153E-03
  2.731250E+00 -7.532856E-03
  2.850000E+00 -8.560098E-03
  2.968750E+00 -9.721538E-03
  3.087500E+00 -1.104270E-02
  3.206250E+00 -1.255772E-02
  3.325000E+00 -1.431407E-02
  3.443750E+00 -1.638114E-02
  3.562500E+00 -1.886775E-02
  3.681250E+00 -2.196326E-02
  3.800000E+00 -2.605971E-02
  3.800000E+00 -2.605971E-02
  3.821053E+00 -2.695074E-02
  3.842105E+00 -2.791314E-02
  3.863158E+00 -2.896161E-02
  3.884210E+00 -3.011669E-02
  3.905263E+00 -3.140875E-02
  3.926316E+00 -3.288632E-02
  3.947368E+00 -3.463618E-02
  3.968421E+00 -3.684738E-02
  3.989474E+00 -4.016794E-02
  4.010526E+00 -4.442337E-02
  4.031579E+00 -4.412135E-02
  4.052631E+00 -4.387993E-02
  4.073684E+00 -4.365394E-02
  4.094737E+00 -4.347752E-02
  4.115789E+00 -4.320581E-02
  4.136842E+00 -4.297941E-02
  4.157895E+00 -4.274001E-02
  4.178947E+00 -4.249917E-02
  4.200000E+00 -4.225276E-02
  4.200000E+00 -4.225276E-02
  4.318182E+00 -4.076495E-02
  4.436363E+00 -3.910578E-02
  4.554545E+00 -3.729200E-02
  4.672727E+00 -3.533656E-02
  4.790909E+00 -3.325292E-02
  4.909091E+00 -3.105453E-02
  5.027273E+00 -2.875044E-02
  5.145454E+00 -2.635066E-02
  5.263636E+00 -2.386383E-02
  5.381818E+00 -2.129795E-02
  5.500000E+00 -1.866066E-02
  5.618182E+00 -1.595884E-02
  5.736363E+00 -1.319685E-02
  5.854545E+00 -1.038112E-02
  5.972727E+00 -7.516553E-03
  6.090909E+00 -4.607758E-03
  6.209091E+00 -1.659492E-03
  6.327273E+00  1.323090E-03
  6.445454E+00  4.335910E-03
  6.563636E+00  7.375322E-03
  6.681818E+00  1.043728E-02
  6.800000E+00  1.351854E-02
  6.918182E+00  1.661544E-02
  7.036364E+00  1.972438E-02
  7.154545E+00  2.284304E-02
  7.272727E+00  2.596759E-02
  7.390909E+00  2.909586E-02
  7.509091E+00  3.222560E-02
  7.627273E+00  3.536437E-02
  7.745454E+00  3.846520E-02
  7.863636E+00  4.158188E-02
  7.981818E+00  4.468410E-02
  8.100000E+00  4.777385E-02
  8.218182E+00  5.084858E-02
  8.336364E+00  5.390633E-02
  8.454545E+00  5.694545E-02
  8.572727E+00  5.996374E-02
  8.690909E+00  6.296398E-02
  8.809091E+00  6.588564E-02
  8.927273E+00  6.886531E-02
  9.045454E+00  7.179180E-02
  9.163636E+00  7.485424E-02
  9.281818E+00  7.747734E-02
  9.400000E+00  8.046740E-02
  9.518182E+00  8.327025E-02
  9.636364E+00  8.592527E-02
  9.754545E+00  8.862130E-02
  9.872727E+00  9.142899E-02
  9.990909E+00  9.413797E-02
  1.010909E+01  9.679863E-02
  1.022727E+01  9.946215E-02
  1.034545E+01  1.020220E-01
  1.046364E+01  1.045679E-01
  1.058182E+01  1.071132E-01
  1.070000E+01  1.096179E-01
  1.081818E+01  1.120917E-01
  1.093636E+01  1.145443E-01
  1.105455E+01  1.169689E-01
  1.117273E+01  1.193554E-01
  1.129091E+01  1.217175E-01
  1.140909E+01  1.240982E-01
  1.152727E+01  1.264586E-01
  1.164545E+01  1.287213E-01
  1.176364E+01  1.309750E-01
  1.188182E+01  1.331983E-01
  1.200000E+01  1.353899E-01


==> data/fit/ReM2Upper.dat <==
  0.000000E+00  2.312201E-05
  1.187500E-01  1.713396E-05
  2.375000E-01  1.356572E-06
  3.562500E-01 -2.555966E-05
  4.750000E-01 -6.460719E-05
  5.937500E-01 -1.166788E-04
  7.125000E-01 -1.826519E-04
  8.312500E-01 -2.633996E-04
  9.500000E-01 -3.597928E-04
  1.068750E+00 -4.730353E-04
  1.187500E+00 -6.065003E-04
  1.306250E+00 -7.626093E-04
  1.425000E+00 -9.437386E-04
  1.543750E+00 -1.152555E-03
  1.662500E+00 -1.392066E-03
  1.781250E+00 -1.665678E-03
  1.900000E+00 -1.977276E-03
  2.018750E+00 -2.331177E-03
  2.137500E+00 -2.732791E-03
  2.256250E+00 -3.187965E-03
  2.375000E+00 -3.703745E-03
  2.493750E+00 -4.288484E-03
  2.612500E+00 -4.952208E-03
  2.731250E+00 -5.707125E-03
  2.850000E+00 -6.568345E-03
  2.968750E+00 -7.554942E-03
  3.087500E+00 -8.691568E-03
  3.206250E+00 -1.001104E-02
  3.325000E+00 -1.155872E-02
  3.443750E+00 -1.340057E-02
  3.562500E+00 -1.563939E-02
  3.681250E+00 -1.845288E-02
  3.800000E+00 -2.220626E-02
  3.800000E+00 -2.220626E-02
  3.821053E+00 -2.302570E-02
  3.842105E+00 -2.391161E-02
  3.863158E+00 -2.487754E-02
  3.884210E+00 -2.594248E-02
  3.905263E+00 -2.713450E-02
  3.926316E+00 -2.849829E-02
  3.947368E+00 -3.011377E-02
  3.968421E+00 -3.215472E-02
  3.989474E+00 -3.521653E-02
  4.010526E+00 -3.815536E-02
  4.031579E+00 -3.690128E-02
  4.052631E+00 -3.592420E-02
  4.073684E+00 -3.506712E-02
  4.094737E+00 -3.432734E-02
  4.115789E+00 -3.355489E-02
  4.136842E+00 -3.286292E-02
  4.157895E+00 -3.219091E-02
  4.178947E+00 -3.154350E-02
  4.200000E+00 -3.091283E-02
  4.200000E+00 -3.091283E-02
  4.318182E+00 -2.756977E-02
  4.436363E+00 -2.440283E-02
  4.554545E+00 -2.131154E-02
  4.672727E+00 -1.825456E-02
  4.790909E+00 -1.521132E-02
  4.909091E+00 -1.216990E-02
  5.027273E+00 -9.125945E-03
  5.145454E+00 -6.076526E-03
  5.263636E+00 -3.020597E-03
  5.381818E+00  4.215931E-05
  5.500000E+00  3.111743E-03
  5.618182E+00  6.187765E-03
  5.736363E+00  9.268101E-03
  5.854545E+00  1.235251E-02
  5.972727E+00  1.543986E-02
  6.090909E+00  1.852913E-02
  6.209091E+00  2.162009E-02
  6.327273E+00  2.471276E-02
  6.445454E+00  2.780654E-02
  6.563636E+00  3.090109E-02
  6.681818E+00  3.399648E-02
  6.800000E+00  3.709222E-02
  6.918182E+00  4.018868E-02
  7.036364E+00  4.328609E-02
  7.154545E+00  4.638411E-02
  7.272727E+00  4.948352E-02
  7.390909E+00  5.258405E-02
  7.509091E+00  5.568544E-02
  7.627273E+00  5.877789E-02
  7.745454E+00  6.190611E-02
  7.863636E+00  6.501439E-02
  7.981818E+00  6.813119E-02
  8.100000E+00  7.125296E-02
  8.218182E+00  7.438034E-02
  8.336364E+00  7.751354E-02
  8.454545E+00  8.065320E-02
  8.572727E+00  8.379947E-02
  8.690909E+00  8.694861E-02
  8.809091E+00  9.015835E-02
  8.927273E+00  9.328575E-02
  9.045454E+00  9.646085E-02
  9.163636E+00  9.947183E-02
  9.281818E+00  1.028394E-01
  9.400000E+00  1.060728E-01
  9.518182E+00  1.093062E-01
  9.636364E+00  1.124083E-01
  9.754545E+00  1.155824E-01
  9.872727E+00  1.189024E-01
  9.990909E+00  1.221624E-01
  1.010909E+01  1.253901E-01
  1.022727E+01  1.286504E-01
  1.034545E+01  1.318739E-01
  1.046364E+01  1.351043E-01
  1.058182E+01  1.383528E-01
  1.070000E+01  1.415964E-01
  1.081818E+01  1.448347E-01
  1.093636E+01  1.480749E-01
  1.105455E+01  1.513107E-01
  1.117273E+01  1.545307E-01
  1.129091E+01  1.577459E-01
  1.140909E+01  1.609990E-01
  1.152727E+01  1.642532E-01
  1.164545E+01  1.674313E-01
  1.176364E+01  1.706163E-01
  1.188182E+01  1.737873E-01
  1.200000E+01  1.769429E-01


==> data/fit/ReMAdlerCentral.dat <==
 -5.000000E-01 -3.260579E-01
 -4.747899E-01 -3.221118E-01
 -4.495798E-01 -3.181532E-01
 -4.243697E-01 -3.141819E-01
 -3.991597E-01 -3.101984E-01
 -3.739496E-01 -3.062039E-01
 -3.487395E-01 -3.021992E-01
 -3.235294E-01 -2.981836E-01
 -2.983193E-01 -2.941565E-01
 -2.731092E-01 -2.901170E-01
 -2.478992E-01 -2.860653E-01
 -2.226891E-01 -2.820018E-01
 -1.974790E-01 -2.779267E-01
 -1.722689E-01 -2.738402E-01
 -1.470588E-01 -2.697416E-01
 -1.218487E-01 -2.656308E-01
 -9.663866E-02 -2.615071E-01
 -7.142857E-02 -2.573702E-01
 -4.621849E-02 -2.532196E-01
 -2.100840E-02 -2.490552E-01
  4.201681E-03 -2.448771E-01
  2.941176E-02 -2.406856E-01
  5.462185E-02 -2.364810E-01
  7.983193E-02 -2.322631E-01
  1.050420E-01 -2.280318E-01
  1.302521E-01 -2.237868E-01
  1.554622E-01 -2.195281E-01
  1.806723E-01 -2.152555E-01
  2.058824E-01 -2.109692E-01
  2.310924E-01 -2.066688E-01
  2.563025E-01 -2.023544E-01
  2.815126E-01 -1.980258E-01
  3.067227E-01 -1.936828E-01
  3.319328E-01 -1.893254E-01
  3.571429E-01 -1.849535E-01
  3.823529E-01 -1.805671E-01
  4.075630E-01 -1.761658E-01
  4.327731E-01 -1.717495E-01
  4.579832E-01 -1.673180E-01
  4.831933E-01 -1.628715E-01
  5.084034E-01 -1.584104E-01
  5.336134E-01 -1.539351E-01
  5.588235E-01 -1.494448E-01
  5.840336E-01 -1.449386E-01
  6.092437E-01 -1.404155E-01
  6.344538E-01 -1.358757E-01
  6.596639E-01 -1.313197E-01
  6.848739E-01 -1.267484E-01
  7.100840E-01 -1.221619E-01
  7.352941E-01 -1.175598E-01
  7.605042E-01 -1.129414E-01
  7.857143E-01 -1.083065E-01
  8.109244E-01 -1.036549E-01
  8.361345E-01 -9.898668E-02
  8.613445E-01 -9.430186E-02
  8.865546E-01 -8.960031E-02
  9.117647E-01 -8.488191E-02
  9.369748E-01 -8.014654E-02
  9.621849E-01 -7.539410E-02
  9.873950E-01 -7.062451E-02
  1.012605E+00 -6.583768E-02
  1.037815E+00 -6.103314E-02
  1.063025E+00 -5.621025E-02
  1.088235E+00 -5.136892E-02
  1.113445E+00 -4.650893E-02
  1.138655E+00 -4.163003E-02
  1.163866E+00 -3.673195E-02
  1.189076E+00 -3.181455E-02
  1.214286E+00 -2.687790E-02
  1.239496E+00 -2.192210E-02
  1.264706E+00 -1.694698E-02
  1.289916E+00 -1.195145E-02
  1.315126E+00 -6.934162E-03
  1.340336E+00 -1.894073E-03
  1.365546E+00  3.168027E-03
  1.390756E+00  8.250590E-03
  1.415966E+00  1.335220E-02
  1.441176E+00  1.847316E-02
  1.466387E+00  2.361494E-02
  1.491597E+00  2.877904E-02
  1.516807E+00  3.396582E-02
  1.542017E+00  3.917435E-02
  1.567227E+00  4.440361E-02
  1.592437E+00  4.965355E-02
  1.617647E+00  5.492598E-02
  1.642857E+00  6.022295E-02
  1.668067E+00  6.554596E-02
  1.693277E+00  7.089462E-02
  1.718487E+00  7.626809E-02
  1.743697E+00  8.166570E-02
  1.768908E+00  8.708771E-02
  1.794118E+00  9.253473E-02
  1.819328E+00  9.800738E-02
  1.844538E+00  1.035060E-01
  1.869748E+00  1.090308E-01
  1.894958E+00  1.145820E-01
  1.920168E+00  1.201600E-01
  1.945378E+00  1.257651E-01
  1.970588E+00  1.313980E-01
  1.995798E+00  1.370589E-01
  2.021008E+00  1.427477E-01
  2.046218E+00  1.484644E-01
  2.071429E+00  1.542090E-01
  2.096639E+00  1.599826E-01
  2.121849E+00  1.657864E-01
  2.147059E+00  1.716216E-01
  2.172269E+00  1.774882E-01
  2.197479E+00  1.833863E-01
  2.222689E+00  1.893156E-01
  2.247899E+00  1.952768E-01
  2.273109E+00  2.012709E-01
  2.298319E+00  2.072989E-01
  2.323529E+00  2.133611E-01
  2.348739E+00  2.194576E-01
  2.373950E+00  2.255883E-01
  2.399160E+00  2.317534E-01
  2.424370E+00  2.379541E-01
  2.449580E+00  2.441915E-01
  2.474790E+00  2.504666E-01
  2.500000E+00  2.567797E-01


==> data/fit/ReMAdlerLower.dat <==
 -5.000000E-01 -3.322702E-01
 -4.747899E-01 -3.280918E-01
 -4.495798E-01 -3.239043E-01
 -4.243697E-01 -3.197067E-01
 -3.991597E-01 -3.155008E-01
 -3.739496E-01 -3.112884E-01
 -3.487395E-01 -3.070710E-01
 -3.235294E-01 -3.028476E-01
 -2.983193E-01 -2.986165E-01
 -2.731092E-01 -2.943764E-01
 -2.478992E-01 -2.901277E-01
 -2.226891E-01 -2.858716E-01
 -1.974790E-01 -2.816093E-01
 -1.722689E-01 -2.773409E-01
 -1.470588E-01 -2.730673E-01
 -1.218487E-01 -2.687888E-01
 -9.663866E-02 -2.645053E-01
 -7.142857E-02 -2.602171E-01
 -4.621849E-02 -2.559231E-01
 -2.100840E-02 -2.516225E-01
  4.201681E-03 -2.473160E-01
  2.941176E-02 -2.430046E-01
  5.462185E-02 -2.386893E-01
  7.983193E-02 -2.343706E-01
  1.050420E-01 -2.300490E-01
  1.302521E-01 -2.257249E-01
  1.554622E-01 -2.213989E-01
  1.806723E-01 -2.170716E-01
  2.058824E-01 -2.127431E-01
  2.310924E-01 -2.084137E-01
  2.563025E-01 -2.040829E-01
  2.815126E-01 -1.997503E-01
  3.067227E-01 -1.954150E-01
  3.319328E-01 -1.910763E-01
  3.571429E-01 -1.867330E-01
  3.823529E-01 -1.823839E-01
  4.075630E-01 -1.780276E-01
  4.327731E-01 -1.736628E-01
  4.579832E-01 -1.692883E-01
  4.831933E-01 -1.649034E-01
  5.084034E-01 -1.605077E-01
  5.336134E-01 -1.561008E-01
  5.588235E-01 -1.516809E-01
  5.840336E-01 -1.472467E-01
  6.092437E-01 -1.427967E-01
  6.344538E-01 -1.383307E-01
  6.596639E-01 -1.338490E-01
  6.848739E-01 -1.293521E-01
  7.100840E-01 -1.248399E-01
  7.352941E-01 -1.203119E-01
  7.605042E-01 -1.157672E-01
  7.857143E-01 -1.112054E-01
  8.109244E-01 -1.066264E-01
  8.361345E-01 -1.020300E-01
  8.613445E-01 -9.741624E-02
  8.865546E-01 -9.278497E-02
  9.117647E-01 -8.813603E-02
  9.369748E-01 -8.346928E-02
  9.621849E-01 -7.878462E-02
  9.873950E-01 -7.408197E-02
  1.012605E+00 -6.936122E-02
  1.037815E+00 -6.462195E-02
  1.063025E+00 -5.986358E-02
  1.088235E+00 -5.508605E-02
  1.113445E+00 -5.028923E-02
  1.138655E+00 -4.547289E-02
  1.163866E+00 -4.063684E-02
  1.189076E+00 -3.578099E-02
  1.214286E+00 -3.090550E-02
  1.239496E+00 -2.601053E-02
  1.264706E+00 -2.109603E-02
  1.289916E+00 -1.616098E-02
  1.315126E+00 -1.120414E-02
  1.340336E+00 -6.224571E-03
  1.365546E+00 -1.223154E-03
  1.390756E+00  3.798474E-03
  1.415966E+00  8.838834E-03
  1.441176E+00  1.389812E-02
  1.466387E+00  1.897769E-02
  1.491597E+00  2.407889E-02
  1.516807E+00  2.920199E-02
  1.542017E+00  3.434606E-02
  1.567227E+00  3.950976E-02
  1.592437E+00  4.469285E-02
  1.617647E+00  4.989693E-02
  1.642857E+00  5.512387E-02
  1.668067E+00  6.037504E-02
  1.693277E+00  6.564992E-02
  1.718487E+00  7.094755E-02
  1.743697E+00  7.626709E-02
  1.768908E+00  8.160867E-02
  1.794118E+00  8.697278E-02
  1.819328E+00  9.235989E-02
  1.844538E+00  9.777025E-02
  1.869748E+00  1.032039E-01
  1.894958E+00  1.086609E-01
  1.920168E+00  1.141414E-01
  1.945378E+00  1.196459E-01
  1.970588E+00  1.251747E-01
  1.995798E+00  1.307281E-01
  2.021008E+00  1.363059E-01
  2.046218E+00  1.419077E-01
  2.071429E+00  1.475335E-01
  2.096639E+00  1.531843E-01
  2.121849E+00  1.588614E-01
  2.147059E+00  1.645656E-01
  2.172269E+00  1.702973E-01
  2.197479E+00  1.760560E-01
  2.222689E+00  1.818414E-01
  2.247899E+00  1.876543E-01
  2.273109E+00  1.934960E-01
  2.298319E+00  1.993677E-01
  2.323529E+00  2.052699E-01
  2.348739E+00  2.112014E-01
  2.373950E+00  2.171613E-01
  2.399160E+00  2.231494E-01
  2.424370E+00  2.291675E-01
  2.449580E+00  2.352178E-01
  2.474790E+00  2.413018E-01
  2.500000E+00  2.474198E-01


==> data/fit/ReMAdlerUpper.dat <==
 -5.000000E-01 -3.198456E-01
 -4.747899E-01 -3.161317E-01
 -4.495798E-01 -3.124022E-01
 -4.243697E-01 -3.086570E-01
 -3.991597E-01 -3.048960E-01
 -3.739496E-01 -3.011195E-01
 -3.487395E-01 -2.973273E-01
 -3.235294E-01 -2.935197E-01
 -2.983193E-01 -2.896964E-01
 -2.731092E-01 -2.858576E-01
 -2.478992E-01 -2.820029E-01
 -2.226891E-01 -2.781319E-01
 -1.974790E-01 -2.742442E-01
 -1.722689E-01 -2.703394E-01
 -1.470588E-01 -2.664160E-01
 -1.218487E-01 -2.624727E-01
 -9.663866E-02 -2.585089E-01
 -7.142857E-02 -2.545233E-01
 -4.621849E-02 -2.505161E-01
 -2.100840E-02 -2.464879E-01
  4.201681E-03 -2.424382E-01
  2.941176E-02 -2.383666E-01
  5.462185E-02 -2.342727E-01
  7.983193E-02 -2.301556E-01
  1.050420E-01 -2.260146E-01
  1.302521E-01 -2.218487E-01
  1.554622E-01 -2.176572E-01
  1.806723E-01 -2.134395E-01
  2.058824E-01 -2.091952E-01
  2.310924E-01 -2.049240E-01
  2.563025E-01 -2.006259E-01
  2.815126E-01 -1.963012E-01
  3.067227E-01 -1.919505E-01
  3.319328E-01 -1.875745E-01
  3.571429E-01 -1.831740E-01
  3.823529E-01 -1.787502E-01
  4.075630E-01 -1.743040E-01
  4.327731E-01 -1.698362E-01
  4.579832E-01 -1.653476E-01
  4.831933E-01 -1.608396E-01
  5.084034E-01 -1.563131E-01
  5.336134E-01 -1.517694E-01
  5.588235E-01 -1.472086E-01
  5.840336E-01 -1.426305E-01
  6.092437E-01 -1.380343E-01
  6.344538E-01 -1.334207E-01
  6.596639E-01 -1.287905E-01
  6.848739E-01 -1.241448E-01
  7.100840E-01 -1.194839E-01
  7.352941E-01 -1.148077E-01
  7.605042E-01 -1.101156E-01
  7.857143E-01 -1.054075E-01
  8.109244E-01 -1.006834E-01
  8.361345E-01 -9.594337E-02
  8.613445E-01 -9.118748E-02
  8.865546E-01 -8.641565E-02
  9.117647E-01 -8.162779E-02
  9.369748E-01 -7.682379E-02
  9.621849E-01 -7.200357E-02
  9.873950E-01 -6.716706E-02
  1.012605E+00 -6.231415E-02
  1.037815E+00 -5.744433E-02
  1.063025E+00 -5.255693E-02
  1.088235E+00 -4.765178E-02
  1.113445E+00 -4.272863E-02
  1.138655E+00 -3.778716E-02
  1.163866E+00 -3.282706E-02
  1.189076E+00 -2.784810E-02
  1.214286E+00 -2.285030E-02
  1.239496E+00 -1.783366E-02
  1.264706E+00 -1.279793E-02
  1.289916E+00 -7.741914E-03
  1.315126E+00 -2.664181E-03
  1.340336E+00  2.436426E-03
  1.365546E+00  7.559208E-03
  1.390756E+00  1.270271E-02
  1.415966E+00  1.786557E-02
  1.441176E+00  2.304819E-02
  1.466387E+00  2.825219E-02
  1.491597E+00  3.347919E-02
  1.516807E+00  3.872966E-02
  1.542017E+00  4.400264E-02
  1.567227E+00  4.929746E-02
  1.592437E+00  5.461425E-02
  1.617647E+00  5.995503E-02
  1.642857E+00  6.532202E-02
  1.668067E+00  7.071688E-02
  1.693277E+00  7.613931E-02
  1.718487E+00  8.158863E-02
  1.743697E+00  8.706431E-02
  1.768908E+00  9.256674E-02
  1.794118E+00  9.809668E-02
  1.819328E+00  1.036549E-01
  1.844538E+00  1.092418E-01
  1.869748E+00  1.148578E-01
  1.894958E+00  1.205032E-01
  1.920168E+00  1.261785E-01
  1.945378E+00  1.318843E-01
  1.970588E+00  1.376212E-01
  1.995798E+00  1.433896E-01
  2.021008E+00  1.491895E-01
  2.046218E+00  1.550210E-01
  2.071429E+00  1.608845E-01
  2.096639E+00  1.667809E-01
  2.121849E+00  1.727115E-01
  2.147059E+00  1.786775E-01
  2.172269E+00  1.846792E-01
  2.197479E+00  1.907166E-01
  2.222689E+00  1.967898E-01
  2.247899E+00  2.028993E-01
  2.273109E+00  2.090459E-01
  2.298319E+00  2.152300E-01
  2.323529E+00  2.214524E-01
  2.348739E+00  2.277137E-01
  2.373950E+00  2.340152E-01
  2.399160E+00  2.403574E-01
  2.424370E+00  2.467408E-01
  2.449580E+00  2.531653E-01
  2.474790E+00  2.596314E-01
  2.500000E+00  2.661396E-01


==> data/fit/ReMAll.dat <==
  0.000000E+00 -2.455744E-01 -2.431146E-01 -2.480341E-01
  1.187500E-01 -2.257253E-01 -2.237525E-01 -2.276980E-01
  2.375000E-01 -2.055736E-01 -2.038341E-01 -2.073131E-01
  3.562500E-01 -1.851086E-01 -1.833303E-01 -1.868869E-01
  4.750000E-01 -1.643182E-01 -1.623068E-01 -1.663297E-01
  5.937500E-01 -1.431974E-01 -1.408612E-01 -1.455335E-01
  7.125000E-01 -1.217216E-01 -1.190365E-01 -1.244067E-01
  8.312500E-01 -9.989244E-02 -9.686299E-02 -1.029219E-01
  9.500000E-01 -7.769325E-02 -7.433538E-02 -8.105112E-02
  1.068750E+00 -5.511249E-02 -5.144462E-02 -5.878037E-02
  1.187500E+00 -3.212245E-02 -2.815984E-02 -3.608506E-02
  1.306250E+00 -8.703232E-03 -4.454536E-03 -1.295193E-02
  1.425000E+00  1.518491E-02  1.972032E-02  1.064950E-02
  1.543750E+00  3.953320E-02  4.436596E-02  3.470044E-02
  1.662500E+00  6.436822E-02  6.952311E-02  5.921333E-02
  1.781250E+00  8.975131E-02  9.527062E-02  8.423200E-02
  1.900000E+00  1.156955E-01  1.216358E-01  1.097551E-01
  2.018750E+00  1.422369E-01  1.486686E-01  1.358052E-01
  2.137500E+00  1.694054E-01  1.764112E-01  1.623995E-01
  2.256250E+00  1.972587E-01  2.049312E-01  1.895861E-01
  2.375000E+00  2.258444E-01  2.342786E-01  2.174102E-01
  2.493750E+00  2.552110E-01  2.645221E-01  2.458999E-01
  2.612500E+00  2.854336E-01  2.957256E-01  2.751416E-01
  2.731250E+00  3.166151E-01  3.280019E-01  3.052282E-01
  2.850000E+00  3.487925E-01  3.613896E-01  3.361955E-01
  2.968750E+00  3.821475E-01  3.960706E-01  3.682244E-01
  3.087500E+00  4.167897E-01  4.321875E-01  4.013918E-01
  3.206250E+00  4.529299E-01  4.698805E-01  4.359793E-01
  3.325000E+00  4.908254E-01  5.094863E-01  4.721645E-01
  3.443750E+00  5.308521E-01  5.513555E-01  5.103488E-01
  3.562500E+00  5.735667E-01  5.960670E-01  5.510664E-01
  3.681250E+00  6.198910E-01  6.445543E-01  5.952276E-01
  3.800000E+00  6.717136E-01  6.987521E-01  6.446752E-01
  3.800000E+00  6.717136E-01  6.987521E-01  6.446752E-01
  3.821053E+00  6.817745E-01  7.092591E-01  6.542900E-01
  3.842105E+00  6.921881E-01  7.201299E-01  6.642462E-01
  3.863158E+00  7.030251E-01  7.314365E-01  6.746138E-01
  3.884210E+00  7.143846E-01  7.432789E-01  6.854903E-01
  3.905263E+00  7.264097E-01  7.558024E-01  6.970170E-01
  3.926316E+00  7.393219E-01  7.692320E-01  7.094118E-01
  3.947368E+00  7.535086E-01  7.839616E-01  7.230557E-01
  3.968421E+00  7.698160E-01  8.008516E-01  7.387805E-01
  3.989474E+00  7.911480E-01  8.228533E-01  7.594426E-01
  4.010526E+00  8.166894E-01  8.473830E-01  7.859958E-01
  4.031579E+00  8.214768E-01  8.513665E-01  7.915870E-01
  4.052631E+00  8.267156E-01  8.562136E-01  7.972176E-01
  4.073684E+00  8.321828E-01  8.614564E-01  8.029093E-01
  4.094737E+00  8.379305E-01  8.670756E-01  8.087853E-01
  4.115789E+00  8.435573E-01  8.726434E-01  8.144712E-01
  4.136842E+00  8.494045E-01  8.784775E-01  8.203315E-01
  4.157895E+00  8.553079E-01  8.844061E-01  8.262097E-01
  4.178947E+00  8.612867E-01  8.904404E-01  8.321330E-01
  4.200000E+00  8.673230E-01  8.965568E-01  8.380891E-01
  4.200000E+00  8.673230E-01  8.965568E-01  8.380891E-01
  4.318182E+00  9.020572E-01  9.320767E-01  8.720376E-01
  4.436363E+00  9.379328E-01  9.691266E-01  9.067390E-01
  4.554545E+00  9.746677E-01  1.007327E+00  9.420082E-01
  4.672727E+00  1.012108E+00  1.046481E+00  9.777344E-01
  4.790909E+00  1.050104E+00  1.086425E+00  1.013782E+00
  4.909091E+00  1.088531E+00  1.126971E+00  1.050090E+00
  5.027273E+00  1.127589E+00  1.168319E+00  1.086859E+00
  5.145454E+00  1.166774E+00  1.209711E+00  1.123837E+00
  5.263636E+00  1.206296E+00  1.252026E+00  1.160567E+00
  5.381818E+00  1.246088E+00  1.294469E+00  1.197707E+00
  5.500000E+00  1.286034E+00  1.337222E+00  1.234847E+00
  5.618182E+00  1.326105E+00  1.380189E+00  1.272020E+00
  5.736363E+00  1.366257E+00  1.423363E+00  1.309151E+00
  5.854545E+00  1.406451E+00  1.466718E+00  1.346184E+00
  5.972727E+00  1.446638E+00  1.510211E+00  1.383065E+00
  6.090909E+00  1.486784E+00  1.553797E+00  1.419771E+00
  6.209091E+00  1.526852E+00  1.597434E+00  1.456270E+00
  6.327273E+00  1.566811E+00  1.641082E+00  1.492540E+00
  6.445454E+00  1.606631E+00  1.684705E+00  1.528557E+00
  6.563636E+00  1.646282E+00  1.728274E+00  1.564291E+00
  6.681818E+00  1.685742E+00  1.771764E+00  1.599721E+00
  6.800000E+00  1.724991E+00  1.815128E+00  1.634854E+00
  6.918182E+00  1.764012E+00  1.858328E+00  1.669696E+00
  7.036364E+00  1.802793E+00  1.901340E+00  1.704246E+00
  7.154545E+00  1.841328E+00  1.944196E+00  1.738460E+00
  7.272727E+00  1.879612E+00  1.986834E+00  1.772390E+00
  7.390909E+00  1.917644E+00  2.029314E+00  1.805974E+00
  7.509091E+00  1.955404E+00  2.071634E+00  1.839173E+00
  7.627273E+00  1.992784E+00  2.113810E+00  1.871757E+00
  7.745454E+00  2.034031E+00  2.161321E+00  1.906741E+00
  7.863636E+00  2.089455E+00  2.221718E+00  1.957193E+00
  7.981818E+00  2.135982E+00  2.272580E+00  1.999384E+00
  8.100000E+00  2.179784E+00  2.320671E+00  2.038898E+00
  8.218182E+00  2.221836E+00  2.366797E+00  2.076875E+00
  8.336364E+00  2.262521E+00  2.411440E+00  2.113601E+00
  8.454545E+00  2.302030E+00  2.454836E+00  2.149224E+00
  8.572727E+00  2.340475E+00  2.497085E+00  2.183866E+00
  8.690909E+00  2.377931E+00  2.538263E+00  2.217598E+00
  8.809091E+00  2.414427E+00  2.578443E+00  2.250411E+00
  8.927273E+00  2.450006E+00  2.617628E+00  2.282384E+00
  9.045454E+00  2.484698E+00  2.657086E+00  2.312310E+00
  9.163636E+00  2.518521E+00  2.693388E+00  2.343654E+00
  9.281818E+00  2.551643E+00  2.729936E+00  2.373350E+00
  9.400000E+00  2.583322E+00  2.765397E+00  2.401247E+00
  9.518182E+00  2.614513E+00  2.800272E+00  2.428754E+00
  9.636364E+00  2.645168E+00  2.834659E+00  2.455677E+00
  9.754545E+00  2.674705E+00  2.868110E+00  2.481299E+00
  9.872727E+00  2.703374E+00  2.900834E+00  2.505915E+00
  9.990909E+00  2.731292E+00  2.932978E+00  2.529606E+00
  1.010909E+01  2.758457E+00  2.964508E+00  2.552406E+00
  1.022727E+01  2.784832E+00  2.995368E+00  2.574296E+00
  1.034545E+01  2.810423E+00  3.025575E+00  2.595271E+00
  1.046364E+01  2.835367E+00  3.055033E+00  2.615700E+00
  1.058182E+01  2.859731E+00  3.084173E+00  2.635288E+00
  1.070000E+01  2.883314E+00  3.113038E+00  2.653589E+00
  1.081818E+01  2.905763E+00  3.140733E+00  2.670794E+00
  1.093636E+01  2.927655E+00  3.167964E+00  2.687345E+00
  1.105455E+01  2.949154E+00  3.195035E+00  2.703272E+00
  1.117273E+01  2.969977E+00  3.221629E+00  2.718326E+00
  1.129091E+01  2.990196E+00  3.247846E+00  2.732546E+00
  1.140909E+01  3.009826E+00  3.273721E+00  2.745930E+00
  1.152727E+01  3.028985E+00  3.299368E+00  2.758602E+00
  1.164545E+01  3.047718E+00  3.324840E+00  2.770596E+00
  1.176364E+01  3.065539E+00  3.349743E+00  2.781335E+00
  1.188182E+01  3.083217E+00  3.374741E+00  2.791693E+00
  1.200000E+01  3.101037E+00  3.400046E+00  2.802029E+00


==> data/fit/ReMCentral.dat <==
  0.000000E+00 -2.455744E-01
  1.187500E-01 -2.257253E-01
  2.375000E-01 -2.055736E-01
  3.562500E-01 -1.851086E-01
  4.750000E-01 -1.643182E-01
  5.937500E-01 -1.431974E-01
  7.125000E-01 -1.217216E-01
  8.312500E-01 -9.989244E-02
  9.500000E-01 -7.769325E-02
  1.068750E+00 -5.511249E-02
  1.187500E+00 -3.212245E-02
  1.306250E+00 -8.703232E-03
  1.425000E+00  1.518491E-02
  1.543750E+00  3.953320E-02
  1.662500E+00  6.436822E-02
  1.781250E+00  8.975131E-02
  1.900000E+00  1.156955E-01
  2.018750E+00  1.422369E-01
  2.137500E+00  1.694054E-01
  2.256250E+00  1.972587E-01
  2.375000E+00  2.258444E-01
  2.493750E+00  2.552110E-01
  2.612500E+00  2.854336E-01
  2.731250E+00  3.166151E-01
  2.850000E+00  3.487925E-01
  2.968750E+00  3.821475E-01
  3.087500E+00  4.167897E-01
  3.206250E+00  4.529299E-01
  3.325000E+00  4.908254E-01
  3.443750E+00  5.308521E-01
  3.562500E+00  5.735667E-01
  3.681250E+00  6.198910E-01
  3.800000E+00  6.717136E-01
  3.800000E+00  6.717136E-01
  3.821053E+00  6.817745E-01
  3.842105E+00  6.921881E-01
  3.863158E+00  7.030251E-01
  3.884210E+00  7.143846E-01
  3.905263E+00  7.264097E-01
  3.926316E+00  7.393219E-01
  3.947368E+00  7.535086E-01
  3.968421E+00  7.698160E-01
  3.989474E+00  7.911480E-01
  4.010526E+00  8.166894E-01
  4.031579E+00  8.214768E-01
  4.052631E+00  8.267156E-01
  4.073684E+00  8.321828E-01
  4.094737E+00  8.379305E-01
  4.115789E+00  8.435573E-01
  4.136842E+00  8.494045E-01
  4.157895E+00  8.553079E-01
  4.178947E+00  8.612867E-01
  4.200000E+00  8.673230E-01
  4.200000E+00  8.673230E-01
  4.318182E+00  9.020572E-01
  4.436363E+00  9.379328E-01
  4.554545E+00  9.746677E-01
  4.672727E+00  1.012108E+00
  4.790909E+00  1.050104E+00
  4.909091E+00  1.088531E+00
  5.027273E+00  1.127589E+00
  5.145454E+00  1.166774E+00
  5.263636E+00  1.206296E+00
  5.381818E+00  1.246088E+00
  5.500000E+00  1.286034E+00
  5.618182E+00  1.326105E+00
  5.736363E+00  1.366257E+00
  5.854545E+00  1.406451E+00
  5.972727E+00  1.446638E+00
  6.090909E+00  1.486784E+00
  6.209091E+00  1.526852E+00
  6.327273E+00  1.566811E+00
  6.445454E+00  1.606631E+00
  6.563636E+00  1.646282E+00
  6.681818E+00  1.685742E+00
  6.800000E+00  1.724991E+00
  6.918182E+00  1.764012E+00
  7.036364E+00  1.802793E+00
  7.154545E+00  1.841328E+00
  7.272727E+00  1.879612E+00
  7.390909E+00  1.917644E+00
  7.509091E+00  1.955404E+00
  7.627273E+00  1.992784E+00
  7.745454E+00  2.034031E+00
  7.863636E+00  2.089455E+00
  7.981818E+00  2.135982E+00
  8.100000E+00  2.179784E+00
  8.218182E+00  2.221836E+00
  8.336364E+00  2.262521E+00
  8.454545E+00  2.302030E+00
  8.572727E+00  2.340475E+00
  8.690909E+00  2.377931E+00
  8.809091E+00  2.414427E+00
  8.927273E+00  2.450006E+00
  9.045454E+00  2.484698E+00
  9.163636E+00  2.518521E+00
  9.281818E+00  2.551643E+00
  9.400000E+00  2.583322E+00
  9.518182E+00  2.614513E+00
  9.636364E+00  2.645168E+00
  9.754545E+00  2.674705E+00
  9.872727E+00  2.703374E+00
  9.990909E+00  2.731292E+00
  1.010909E+01  2.758457E+00
  1.022727E+01  2.784832E+00
  1.034545E+01  2.810423E+00
  1.046364E+01  2.835367E+00
  1.058182E+01  2.859731E+00
  1.070000E+01  2.883314E+00
  1.081818E+01  2.905763E+00
  1.093636E+01  2.927655E+00
  1.105455E+01  2.949154E+00
  1.117273E+01  2.969977E+00
  1.129091E+01  2.990196E+00
  1.140909E+01  3.009826E+00
  1.152727E+01  3.028985E+00
  1.164545E+01  3.047718E+00
  1.176364E+01  3.065539E+00
  1.188182E+01  3.083217E+00
  1.200000E+01  3.101037E+00


==> data/fit/ReMLower.dat <==
  0.000000E+00 -2.480341E-01
  1.187500E-01 -2.276980E-01
  2.375000E-01 -2.073131E-01
  3.562500E-01 -1.868869E-01
  4.750000E-01 -1.663297E-01
  5.937500E-01 -1.455335E-01
  7.125000E-01 -1.244067E-01
  8.312500E-01 -1.029219E-01
  9.500000E-01 -8.105112E-02
  1.068750E+00 -5.878037E-02
  1.187500E+00 -3.608506E-02
  1.306250E+00 -1.295193E-02
  1.425000E+00  1.064950E-02
  1.543750E+00  3.470044E-02
  1.662500E+00  5.921333E-02
  1.781250E+00  8.423200E-02
  1.900000E+00  1.097551E-01
  2.018750E+00  1.358052E-01
  2.137500E+00  1.623995E-01
  2.256250E+00  1.895861E-01
  2.375000E+00  2.174102E-01
  2.493750E+00  2.458999E-01
  2.612500E+00  2.751416E-01
  2.731250E+00  3.052282E-01
  2.850000E+00  3.361955E-01
  2.968750E+00  3.682244E-01
  3.087500E+00  4.013918E-01
  3.206250E+00  4.359793E-01
  3.325000E+00  4.721645E-01
  3.443750E+00  5.103488E-01
  3.562500E+00  5.510664E-01
  3.681250E+00  5.952276E-01
  3.800000E+00  6.446752E-01
  3.800000E+00  6.446752E-01
  3.821053E+00  6.542900E-01
  3.842105E+00  6.642462E-01
  3.863158E+00  6.746138E-01
  3.884210E+00  6.854903E-01
  3.905263E+00  6.970170E-01
  3.926316E+00  7.094118E-01
  3.947368E+00  7.230557E-01
  3.968421E+00  7.387805E-01
  3.989474E+00  7.594426E-01
  4.010526E+00  7.859958E-01
  4.031579E+00  7.915870E-01
  4.052631E+00  7.972176E-01
  4.073684E+00  8.029093E-01
  4.094737E+00  8.087853E-01
  4.115789E+00  8.144712E-01
  4.136842E+00  8.203315E-01
  4.157895E+00  8.262097E-01
  4.178947E+00  8.321330E-01
  4.200000E+00  8.380891E-01
  4.200000E+00  8.380891E-01
  4.318182E+00  8.720376E-01
  4.436363E+00  9.067390E-01
  4.554545E+00  9.420082E-01
  4.672727E+00  9.777344E-01
  4.790909E+00  1.013782E+00
  4.909091E+00  1.050090E+00
  5.027273E+00  1.086859E+00
  5.145454E+00  1.123837E+00
  5.263636E+00  1.160567E+00
  5.381818E+00  1.197707E+00
  5.500000E+00  1.234847E+00
  5.618182E+00  1.272020E+00
  5.736363E+00  1.309151E+00
  5.854545E+00  1.346184E+00
  5.972727E+00  1.383065E+00
  6.090909E+00  1.419771E+00
  6.209091E+00  1.456270E+00
  6.327273E+00  1.492540E+00
  6.445454E+00  1.528557E+00
  6.563636E+00  1.564291E+00
  6.681818E+00  1.599721E+00
  6.800000E+00  1.634854E+00
  6.918182E+00  1.669696E+00
  7.036364E+00  1.704246E+00
  7.154545E+00  1.738460E+00
  7.272727E+00  1.772390E+00
  7.390909E+00  1.805974E+00
  7.509091E+00  1.839173E+00
  7.627273E+00  1.871757E+00
  7.745454E+00  1.906741E+00
  7.863636E+00  1.957193E+00
  7.981818E+00  1.999384E+00
  8.100000E+00  2.038898E+00
  8.218182E+00  2.076875E+00
  8.336364E+00  2.113601E+00
  8.454545E+00  2.149224E+00
  8.572727E+00  2.183866E+00
  8.690909E+00  2.217598E+00
  8.809091E+00  2.250411E+00
  8.927273E+00  2.282384E+00
  9.045454E+00  2.312310E+00
  9.163636E+00  2.343654E+00
  9.281818E+00  2.373350E+00
  9.400000E+00  2.401247E+00
  9.518182E+00  2.428754E+00
  9.636364E+00  2.455677E+00
  9.754545E+00  2.481299E+00
  9.872727E+00  2.505915E+00
  9.990909E+00  2.529606E+00
  1.010909E+01  2.552406E+00
  1.022727E+01  2.574296E+00
  1.034545E+01  2.595271E+00
  1.046364E+01  2.615700E+00
  1.058182E+01  2.635288E+00
  1.070000E+01  2.653589E+00
  1.081818E+01  2.670794E+00
  1.093636E+01  2.687345E+00
  1.105455E+01  2.703272E+00
  1.117273E+01  2.718326E+00
  1.129091E+01  2.732546E+00
  1.140909E+01  2.745930E+00
  1.152727E+01  2.758602E+00
  1.164545E+01  2.770596E+00
  1.176364E+01  2.781335E+00
  1.188182E+01  2.791693E+00
  1.200000E+01  2.802029E+00


==> data/fit/ReMUpper.dat <==
  0.000000E+00 -2.431146E-01
  1.187500E-01 -2.237525E-01
  2.375000E-01 -2.038341E-01
  3.562500E-01 -1.833303E-01
  4.750000E-01 -1.623068E-01
  5.937500E-01 -1.408612E-01
  7.125000E-01 -1.190365E-01
  8.312500E-01 -9.686299E-02
  9.500000E-01 -7.433538E-02
  1.068750E+00 -5.144462E-02
  1.187500E+00 -2.815984E-02
  1.306250E+00 -4.454536E-03
  1.425000E+00  1.972032E-02
  1.543750E+00  4.436596E-02
  1.662500E+00  6.952311E-02
  1.781250E+00  9.527062E-02
  1.900000E+00  1.216358E-01
  2.018750E+00  1.486686E-01
  2.137500E+00  1.764112E-01
  2.256250E+00  2.049312E-01
  2.375000E+00  2.342786E-01
  2.493750E+00  2.645221E-01
  2.612500E+00  2.957256E-01
  2.731250E+00  3.280019E-01
  2.850000E+00  3.613896E-01
  2.968750E+00  3.960706E-01
  3.087500E+00  4.321875E-01
  3.206250E+00  4.698805E-01
  3.325000E+00  5.094863E-01
  3.443750E+00  5.513555E-01
  3.562500E+00  5.960670E-01
  3.681250E+00  6.445543E-01
  3.800000E+00  6.987521E-01
  3.800000E+00  6.987521E-01
  3.821053E+00  7.092591E-01
  3.842105E+00  7.201299E-01
  3.863158E+00  7.314365E-01
  3.884210E+00  7.432789E-01
  3.905263E+00  7.558024E-01
  3.926316E+00  7.692320E-01
  3.947368E+00  7.839616E-01
  3.968421E+00  8.008516E-01
  3.989474E+00  8.228533E-01
  4.010526E+00  8.473830E-01
  4.031579E+00  8.513665E-01
  4.052631E+00  8.562136E-01
  4.073684E+00  8.614564E-01
  4.094737E+00  8.670756E-01
  4.115789E+00  8.726434E-01
  4.136842E+00  8.784775E-01
  4.157895E+00  8.844061E-01
  4.178947E+00  8.904404E-01
  4.200000E+00  8.965568E-01
  4.200000E+00  8.965568E-01
  4.318182E+00  9.320767E-01
  4.436363E+00  9.691266E-01
  4.554545E+00  1.007327E+00
  4.672727E+00  1.046481E+00
  4.790909E+00  1.086425E+00
  4.909091E+00  1.126971E+00
  5.027273E+00  1.168319E+00
  5.145454E+00  1.209711E+00
  5.263636E+00  1.252026E+00
  5.381818E+00  1.294469E+00
  5.500000E+00  1.337222E+00
  5.618182E+00  1.380189E+00
  5.736363E+00  1.423363E+00
  5.854545E+00  1.466718E+00
  5.972727E+00  1.510211E+00
  6.090909E+00  1.553797E+00
  6.209091E+00  1.597434E+00
  6.327273E+00  1.641082E+00
  6.445454E+00  1.684705E+00
  6.563636E+00  1.728274E+00
  6.681818E+00  1.771764E+00
  6.800000E+00  1.815128E+00
  6.918182E+00  1.858328E+00
  7.036364E+00  1.901340E+00
  7.154545E+00  1.944196E+00
  7.272727E+00  1.986834E+00
  7.390909E+00  2.029314E+00
  7.509091E+00  2.071634E+00
  7.627273E+00  2.113810E+00
  7.745454E+00  2.161321E+00
  7.863636E+00  2.221718E+00
  7.981818E+00  2.272580E+00
  8.100000E+00  2.320671E+00
  8.218182E+00  2.366797E+00
  8.336364E+00  2.411440E+00
  8.454545E+00  2.454836E+00
  8.572727E+00  2.497085E+00
  8.690909E+00  2.538263E+00
  8.809091E+00  2.578443E+00
  8.927273E+00  2.617628E+00
  9.045454E+00  2.657086E+00
  9.163636E+00  2.693388E+00
  9.281818E+00  2.729936E+00
  9.400000E+00  2.765397E+00
  9.518182E+00  2.800272E+00
  9.636364E+00  2.834659E+00
  9.754545E+00  2.868110E+00
  9.872727E+00  2.900834E+00
  9.990909E+00  2.932978E+00
  1.010909E+01  2.964508E+00
  1.022727E+01  2.995368E+00
  1.034545E+01  3.025575E+00
  1.046364E+01  3.055033E+00
  1.058182E+01  3.084173E+00
  1.070000E+01  3.113038E+00
  1.081818E+01  3.140733E+00
  1.093636E+01  3.167964E+00
  1.105455E+01  3.195035E+00
  1.117273E+01  3.221629E+00
  1.129091E+01  3.247846E+00
  1.140909E+01  3.273721E+00
  1.152727E+01  3.299368E+00
  1.164545E+01  3.324840E+00
  1.176364E+01  3.349743E+00
  1.188182E+01  3.374741E+00
  1.200000E+01  3.400046E+00


==> data/fit/dalitzPlot0.dat <==
 -8.1250E-01 -1.2500E-01  9.5522E-01  9.4342E-01  9.6395E-01
 -8.1250E-01  0.0000E+00  9.4716E-01  9.3476E-01  9.5692E-01
 -8.1250E-01  1.2500E-01  9.3710E-01  9.2276E-01  9.4857E-01
 -8.1250E-01  2.5000E-01  9.2558E-01  9.0866E-01  9.3909E-01
 -8.1250E-01  3.7500E-01  9.1323E-01  8.9374E-01  9.2924E-01
 -6.8750E-01 -3.7500E-01  9.6816E-01  9.5752E-01  9.7586E-01
 -6.8750E-01 -2.5000E-01  9.6840E-01  9.5915E-01  9.7508E-01
 -6.8750E-01 -1.2500E-01  9.6565E-01  9.5682E-01  9.7233E-01
 -6.8750E-01  0.0000E+00  9.6023E-01  9.5068E-01  9.6776E-01
 -6.8750E-01  1.2500E-01  9.5256E-01  9.4127E-01  9.6146E-01
 -6.8750E-01  2.5000E-01  9.4315E-01  9.2962E-01  9.5373E-01
 -6.8750E-01  3.7500E-01  9.3265E-01  9.1680E-01  9.4510E-01
 -6.8750E-01  5.0000E-01  9.2179E-01  9.0386E-01  9.3599E-01
 -6.8750E-01  6.2500E-01  9.1134E-01  8.9194E-01  9.2712E-01
 -5.6250E-01 -5.0000E-01  9.6658E-01  9.5680E-01  9.7365E-01
 -5.6250E-01 -3.7500E-01  9.7279E-01  9.6484E-01  9.7852E-01
 -5.6250E-01 -2.5000E-01  9.7568E-01  9.6895E-01  9.8063E-01
 -5.6250E-01 -1.2500E-01  9.7542E-01  9.6911E-01  9.8025E-01
 -5.6250E-01  0.0000E+00  9.7226E-01  9.6541E-01  9.7762E-01
 -5.6250E-01  1.2500E-01  9.6662E-01  9.5839E-01  9.7304E-01
 -5.6250E-01  2.5000E-01  9.5902E-01  9.4888E-01  9.6685E-01
 -5.6250E-01  3.7500E-01  9.5009E-01  9.3793E-01  9.5953E-01
 -5.6250E-01  5.0000E-01  9.4058E-01  9.2656E-01  9.5161E-01
 -5.6250E-01  6.2500E-01  9.3131E-01  9.1580E-01  9.4374E-01
 -4.3750E-01 -6.2500E-01  9.5670E-01  9.4606E-01  9.6491E-01
 -4.3750E-01 -5.0000E-01  9.6864E-01  9.6058E-01  9.7477E-01
 -4.3750E-01 -3.7500E-01  9.7715E-01  9.7108E-01  9.8172E-01
 -4.3750E-01 -2.5000E-01  9.8223E-01  9.7749E-01  9.8581E-01
 -4.3750E-01 -1.2500E-01  9.8398E-01  9.7983E-01  9.8717E-01
 -4.3750E-01  0.0000E+00  9.8267E-01  9.7827E-01  9.8607E-01
 -4.3750E-01  1.2500E-01  9.7868E-01  9.7325E-01  9.8285E-01
 -4.3750E-01  2.5000E-01  9.7254E-01  9.6556E-01  9.7788E-01
 -4.3750E-01  3.7500E-01  9.6490E-01  9.5616E-01  9.7165E-01
 -4.3750E-01  5.0000E-01  9.5650E-01  9.4603E-01  9.6472E-01
 -4.3750E-01  6.2500E-01  9.4818E-01  9.3611E-01  9.5779E-01
 -4.3750E-01  7.5000E-01  9.4081E-01  9.2701E-01  9.5164E-01
 -3.1250E-01 -7.5000E-01  9.3971E-01  9.2591E-01  9.5074E-01
 -3.1250E-01 -6.2500E-01  9.5681E-01  9.4654E-01  9.6494E-01
 -3.1250E-01 -5.0000E-01  9.7058E-01  9.6333E-01  9.7625E-01
 -3.1250E-01 -3.7500E-01  9.8085E-01  9.7598E-01  9.8462E-01
 -3.1250E-01 -2.5000E-01  9.8757E-01  9.8434E-01  9.9006E-01
 -3.1250E-01 -1.2500E-01  9.9086E-01  9.8847E-01  9.9269E-01
 -3.1250E-01  0.0000E+00  9.9094E-01  9.8860E-01  9.9274E-01
 -3.1250E-01  1.2500E-01  9.8821E-01  9.8513E-01  9.9055E-01
 -3.1250E-01  2.5000E-01  9.8319E-01  9.7885E-01  9.8650E-01
 -3.1250E-01  3.7500E-01  9.7652E-01  9.7061E-01  9.8109E-01
 -3.1250E-01  5.0000E-01  9.6896E-01  9.6137E-01  9.7490E-01
 -3.1250E-01  6.2500E-01  9.6137E-01  9.5198E-01  9.6871E-01
 -3.1250E-01  7.5000E-01  9.5464E-01  9.4302E-01  9.6335E-01
 -1.8750E-01 -8.7500E-01  9.1723E-01  8.9910E-01  9.3219E-01
 -1.8750E-01 -7.5000E-01  9.3870E-01  9.2439E-01  9.5002E-01
 -1.8750E-01 -6.2500E-01  9.5707E-01  9.4667E-01  9.6520E-01
 -1.8750E-01 -5.0000E-01  9.7207E-01  9.6511E-01  9.7747E-01
 -1.8750E-01 -3.7500E-01  9.8352E-01  9.7932E-01  9.8676E-01
 -1.8750E-01 -2.5000E-01  9.9135E-01  9.8911E-01  9.9308E-01
 -1.8750E-01 -1.2500E-01  9.9566E-01  9.9452E-01  9.9653E-01
 -1.8750E-01  0.0000E+00  9.9669E-01  9.9582E-01  9.9735E-01
 -1.8750E-01  1.2500E-01  9.9480E-01  9.9343E-01  9.9584E-01
 -1.8750E-01  2.5000E-01  9.9053E-01  9.8808E-01  9.9241E-01
 -1.8750E-01  3.7500E-01  9.8452E-01  9.8058E-01  9.8757E-01
 -1.8750E-01  5.0000E-01  9.7753E-01  9.7183E-01  9.8194E-01
 -1.8750E-01  6.2500E-01  9.7043E-01  9.6271E-01  9.7625E-01
 -1.8750E-01  7.5000E-01  9.6414E-01  9.5378E-01  9.7166E-01
 -6.2500E-02 -8.7500E-01  9.1614E-01  8.9747E-01  9.3140E-01
 -6.2500E-02 -7.5000E-01  9.3825E-01  9.2357E-01  9.4974E-01
 -6.2500E-02 -6.2500E-01  9.5725E-01  9.4671E-01  9.6541E-01
 -6.2500E-02 -5.0000E-01  9.7287E-01  9.6599E-01  9.7815E-01
 -6.2500E-02 -3.7500E-01  9.8491E-01  9.8101E-01  9.8789E-01
 -6.2500E-02 -2.5000E-01  9.9330E-01  9.9155E-01  9.9464E-01
 -6.2500E-02 -1.2500E-01  9.9813E-01  9.9764E-01  9.9851E-01
 -6.2500E-02  0.0000E+00  9.9963E-01  9.9953E-01  9.9970E-01
 -6.2500E-02  1.2500E-01  9.9817E-01  9.9769E-01  9.9854E-01
 -6.2500E-02  2.5000E-01  9.9427E-01  9.9278E-01  9.9542E-01
 -6.2500E-02  3.7500E-01  9.8859E-01  9.8563E-01  9.9088E-01
 -6.2500E-02  5.0000E-01  9.8189E-01  9.7711E-01  9.8552E-01
 -6.2500E-02  6.2500E-01  9.7504E-01  9.6806E-01  9.8014E-01
 -6.2500E-02  7.5000E-01  9.6896E-01  9.5919E-01  9.7599E-01
  6.2500E-02 -8.7500E-01  9.1614E-01  8.9747E-01  9.3140E-01
  6.2500E-02 -7.5000E-01  9.3825E-01  9.2357E-01  9.4974E-01
  6.2500E-02 -6.2500E-01  9.5725E-01  9.4671E-01  9.6541E-01
  6.2500E-02 -5.0000E-01  9.7287E-01  9.6599E-01  9.7815E-01
  6.2500E-02 -3.7500E-01  9.8491E-01  9.8101E-01  9.8789E-01
  6.2500E-02 -2.5000E-01  9.9330E-01  9.9155E-01  9.9464E-01
  6.2500E-02 -1.2500E-01  9.9813E-01  9.9764E-01  9.9851E-01
  6.2500E-02  0.0000E+00  9.9963E-01  9.9953E-01  9.9970E-01
  6.2500E-02  1.2500E-01  9.9817E-01  9.9769E-01  9.9854E-01
  6.2500E-02  2.5000E-01  9.9427E-01  9.9278E-01  9.9542E-01
  6.2500E-02  3.7500E-01  9.8859E-01  9.8563E-01  9.9088E-01
  6.2500E-02  5.0000E-01  9.8189E-01  9.7711E-01  9.8552E-01
  6.2500E-02  6.2500E-01  9.7504E-01  9.6806E-01  9.8014E-01
  6.2500E-02  7.5000E-01  9.6896E-01  9.5919E-01  9.7599E-01
  1.8750E-01 -8.7500E-01  9.1723E-01  8.9910E-01  9.3219E-01
  1.8750E-01 -7.5000E-01  9.3870E-01  9.2439E-01  9.5002E-01
  1.8750E-01 -6.2500E-01  9.5707E-01  9.4667E-01  9.6520E-01
  1.8750E-01 -5.0000E-01  9.7207E-01  9.6511E-01  9.7747E-01
  1.8750E-01 -3.7500E-01  9.8352E-01  9.7932E-01  9.8676E-01
  1.8750E-01 -2.5000E-01  9.9135E-01  9.8911E-01  9.9308E-01
  1.8750E-01 -1.2500E-01  9.9566E-01  9.9452E-01  9.9653E-01
  1.8750E-01  0.0000E+00  9.9669E-01  9.9582E-01  9.9735E-01
  1.8750E-01  1.2500E-01  9.9480E-01  9.9343E-01  9.9584E-01
  1.8750E-01  2.5000E-01  9.9053E-01  9.8808E-01  9.9241E-01
  1.8750E-01  3.7500E-01  9.8452E-01  9.8058E-01  9.8757E-01
  1.8750E-01  5.0000E-01  9.7753E-01  9.7183E-01  9.8194E-01
  1.8750E-01  6.2500E-01  9.7043E-01  9.6271E-01  9.7625E-01
  1.8750E-01  7.5000E-01  9.6414E-01  9.5378E-01  9.7166E-01
  3.1250E-01 -7.5000E-01  9.3971E-01  9.2591E-01  9.5074E-01
  3.1250E-01 -6.2500E-01  9.5681E-01  9.4654E-01  9.6494E-01
  3.1250E-01 -5.0000E-01  9.7058E-01  9.6333E-01  9.7625E-01
  3.1250E-01 -3.7500E-01  9.8085E-01  9.7598E-01  9.8462E-01
  3.1250E-01 -2.5000E-01  9.8757E-01  9.8434E-01  9.9006E-01
  3.1250E-01 -1.2500E-01  9.9086E-01  9.8847E-01  9.9269E-01
  3.1250E-01  0.0000E+00  9.9094E-01  9.8860E-01  9.9274E-01
  3.1250E-01  1.2500E-01  9.8821E-01  9.8513E-01  9.9055E-01
  3.1250E-01  2.5000E-01  9.8319E-01  9.7885E-01  9.8650E-01
  3.1250E-01  3.7500E-01  9.7652E-01  9.7061E-01  9.8109E-01
  3.1250E-01  5.0000E-01  9.6896E-01  9.6137E-01  9.7490E-01
  3.1250E-01  6.2500E-01  9.6137E-01  9.5198E-01  9.6871E-01
  3.1250E-01  7.5000E-01  9.5464E-01  9.4302E-01  9.6335E-01
  4.3750E-01 -6.2500E-01  9.5670E-01  9.4606E-01  9.6491E-01
  4.3750E-01 -5.0000E-01  9.6864E-01  9.6058E-01  9.7477E-01
  4.3750E-01 -3.7500E-01  9.7715E-01  9.7108E-01  9.8172E-01
  4.3750E-01 -2.5000E-01  9.8223E-01  9.7749E-01  9.8581E-01
  4.3750E-01 -1.2500E-01  9.8398E-01  9.7983E-01  9.8717E-01
  4.3750E-01  0.0000E+00  9.8267E-01  9.7827E-01  9.8607E-01
  4.3750E-01  1.2500E-01  9.7868E-01  9.7325E-01  9.8285E-01
  4.3750E-01  2.5000E-01  9.7254E-01  9.6556E-01  9.7788E-01
  4.3750E-01  3.7500E-01  9.6490E-01  9.5616E-01  9.7165E-01
  4.3750E-01  5.0000E-01  9.5650E-01  9.4603E-01  9.6472E-01
  4.3750E-01  6.2500E-01  9.4818E-01  9.3611E-01  9.5779E-01
  4.3750E-01  7.5000E-01  9.4081E-01  9.2701E-01  9.5164E-01
  5.6250E-01 -5.0000E-01  9.6658E-01  9.5680E-01  9.7365E-01
  5.6250E-01 -3.7500E-01  9.7279E-01  9.6484E-01  9.7852E-01
  5.6250E-01 -2.5000E-01  9.7568E-01  9.6895E-01  9.8063E-01
  5.6250E-01 -1.2500E-01  9.7542E-01  9.6911E-01  9.8025E-01
  5.6250E-01  0.0000E+00  9.7226E-01  9.6541E-01  9.7762E-01
  5.6250E-01  1.2500E-01  9.6662E-01  9.5839E-01  9.7304E-01
  5.6250E-01  2.5000E-01  9.5902E-01  9.4888E-01  9.6685E-01
  5.6250E-01  3.7500E-01  9.5009E-01  9.3793E-01  9.5953E-01
  5.6250E-01  5.0000E-01  9.4058E-01  9.2656E-01  9.5161E-01
  5.6250E-01  6.2500E-01  9.3131E-01  9.1580E-01  9.4374E-01
  6.8750E-01 -3.7500E-01  9.6816E-01  9.5752E-01  9.7586E-01
  6.8750E-01 -2.5000E-01  9.6840E-01  9.5915E-01  9.7508E-01
  6.8750E-01 -1.2500E-01  9.6565E-01  9.5682E-01  9.7233E-01
  6.8750E-01  0.0000E+00  9.6023E-01  9.5068E-01  9.6776E-01
  6.8750E-01  1.2500E-01  9.5256E-01  9.4127E-01  9.6146E-01
  6.8750E-01  2.5000E-01  9.4315E-01  9.2962E-01  9.5373E-01
  6.8750E-01  3.7500E-01  9.3265E-01  9.1680E-01  9.4510E-01
  6.8750E-01  5.0000E-01  9.2179E-01  9.0386E-01  9.3599E-01
  6.8750E-01  6.2500E-01  9.1134E-01  8.9194E-01  9.2712E-01
  8.1250E-01 -1.2500E-01  9.5522E-01  9.4342E-01  9.6395E-01
  8.1250E-01  0.0000E+00  9.4716E-01  9.3476E-01  9.5692E-01
  8.1250E-01  1.2500E-01  9.3710E-01  9.2276E-01  9.4857E-01
  8.1250E-01  2.5000E-01  9.2558E-01  9.0866E-01  9.3909E-01
  8.1250E-01  3.7500E-01  9.1323E-01  8.9374E-01  9.2924E-01


==> data/fit/dalitzPlotc.dat <==
 -8.1250E-01 -1.2500E-01  1.1816E+00  1.1762E+00  1.1894E+00
 -8.1250E-01  0.0000E+00  1.0429E+00  1.0391E+00  1.0484E+00
 -8.1250E-01  1.2500E-01  9.0753E-01  9.0438E-01  9.1110E-01
 -8.1250E-01  2.5000E-01  7.7675E-01  7.7258E-01  7.8036E-01
 -8.1250E-01  3.7500E-01  6.5201E-01  6.4486E-01  6.5711E-01
 -6.8750E-01 -3.7500E-01  1.4495E+00  1.4405E+00  1.4605E+00
 -6.8750E-01 -2.5000E-01  1.3080E+00  1.3017E+00  1.3164E+00
 -6.8750E-01 -1.2500E-01  1.1679E+00  1.1637E+00  1.1741E+00
 -6.8750E-01  0.0000E+00  1.0301E+00  1.0272E+00  1.0340E+00
 -6.8750E-01  1.2500E-01  8.9562E-01  8.9298E-01  8.9833E-01
 -6.8750E-01  2.5000E-01  7.6580E-01  7.6112E-01  7.6930E-01
 -6.8750E-01  3.7500E-01  6.4209E-01  6.3419E-01  6.4741E-01
 -6.8750E-01  5.0000E-01  5.2607E-01  5.1499E-01  5.3344E-01
 -6.8750E-01  6.2500E-01  4.1935E-01  4.0586E-01  4.2850E-01
 -5.6250E-01 -5.0000E-01  1.5788E+00  1.5690E+00  1.5914E+00
 -5.6250E-01 -3.7500E-01  1.4373E+00  1.4300E+00  1.4469E+00
 -5.6250E-01 -2.5000E-01  1.2964E+00  1.2915E+00  1.3035E+00
 -5.6250E-01 -1.2500E-01  1.1570E+00  1.1538E+00  1.1618E+00
 -5.6250E-01  0.0000E+00  1.0198E+00  1.0177E+00  1.0224E+00
 -5.6250E-01  1.2500E-01  8.8604E-01  8.8362E-01  8.8817E-01
 -5.6250E-01  2.5000E-01  7.5699E-01  7.5183E-01  7.6047E-01
 -5.6250E-01  3.7500E-01  6.3410E-01  6.2565E-01  6.3960E-01
 -5.6250E-01  5.0000E-01  5.1896E-01  5.0744E-01  5.2652E-01
 -5.6250E-01  6.2500E-01  4.1316E-01  3.9942E-01  4.2243E-01
 -4.3750E-01 -6.2500E-01  1.7103E+00  1.6990E+00  1.7258E+00
 -4.3750E-01 -5.0000E-01  1.5690E+00  1.5606E+00  1.5807E+00
 -4.3750E-01 -3.7500E-01  1.4279E+00  1.4219E+00  1.4366E+00
 -4.3750E-01 -2.5000E-01  1.2875E+00  1.2836E+00  1.2937E+00
 -4.3750E-01 -1.2500E-01  1.1485E+00  1.1462E+00  1.1523E+00
 -4.3750E-01  0.0000E+00  1.0118E+00  1.0105E+00  1.0134E+00
 -4.3750E-01  1.2500E-01  8.7859E-01  8.7612E-01  8.8035E-01
 -4.3750E-01  2.5000E-01  7.5013E-01  7.4457E-01  7.5365E-01
 -4.3750E-01  3.7500E-01  6.2788E-01  6.1903E-01  6.3352E-01
 -4.3750E-01  5.0000E-01  5.1343E-01  5.0161E-01  5.2112E-01
 -4.3750E-01  6.2500E-01  4.0835E-01  3.9445E-01  4.1770E-01
 -4.3750E-01  7.5000E-01  3.1425E-01  2.9946E-01  3.2455E-01
 -3.1250E-01 -7.5000E-01  1.8441E+00  1.8292E+00  1.8648E+00
 -3.1250E-01 -6.2500E-01  1.7029E+00  1.6922E+00  1.7181E+00
 -3.1250E-01 -5.0000E-01  1.5619E+00  1.5542E+00  1.5731E+00
 -3.1250E-01 -3.7500E-01  1.4211E+00  1.4158E+00  1.4292E+00
 -3.1250E-01 -2.5000E-01  1.2810E+00  1.2777E+00  1.2866E+00
 -3.1250E-01 -1.2500E-01  1.1423E+00  1.1405E+00  1.1454E+00
 -3.1250E-01  0.0000E+00  1.0060E+00  1.0053E+00  1.0068E+00
 -3.1250E-01  1.2500E-01  8.7313E-01  8.7048E-01  8.7481E-01
 -3.1250E-01  2.5000E-01  7.4510E-01  7.3923E-01  7.4869E-01
 -3.1250E-01  3.7500E-01  6.2332E-01  6.1418E-01  6.2905E-01
 -3.1250E-01  5.0000E-01  5.0938E-01  4.9735E-01  5.1715E-01
 -3.1250E-01  6.2500E-01  4.0484E-01  3.9082E-01  4.1423E-01
 -3.1250E-01  7.5000E-01  3.1129E-01  2.9641E-01  3.2158E-01
 -1.8750E-01 -8.7500E-01  1.9804E+00  1.9584E+00  2.0109E+00
 -1.8750E-01 -7.5000E-01  1.8391E+00  1.8239E+00  1.8600E+00
 -1.8750E-01 -6.2500E-01  1.6981E+00  1.6875E+00  1.7133E+00
 -1.8750E-01 -5.0000E-01  1.5572E+00  1.5499E+00  1.5683E+00
 -1.8750E-01 -3.7500E-01  1.4166E+00  1.4116E+00  1.4245E+00
 -1.8750E-01 -2.5000E-01  1.2767E+00  1.2737E+00  1.2820E+00
 -1.8750E-01 -1.2500E-01  1.1382E+00  1.1367E+00  1.1410E+00
 -1.8750E-01  0.0000E+00  1.0021E+00  1.0019E+00  1.0024E+00
 -1.8750E-01  1.2500E-01  8.6955E-01  8.6671E-01  8.7122E-01
 -1.8750E-01  2.5000E-01  7.4180E-01  7.3572E-01  7.4545E-01
 -1.8750E-01  3.7500E-01  6.2033E-01  6.1101E-01  6.2614E-01
 -1.8750E-01  5.0000E-01  5.0672E-01  4.9456E-01  5.1455E-01
 -1.8750E-01  6.2500E-01  4.0253E-01  3.8844E-01  4.1196E-01
 -1.8750E-01  7.5000E-01  3.0935E-01  2.9442E-01  3.1965E-01
 -6.2500E-02 -8.7500E-01  1.9778E+00  1.9555E+00  2.0089E+00
 -6.2500E-02 -7.5000E-01  1.8367E+00  1.8213E+00  1.8578E+00
 -6.2500E-02 -6.2500E-01  1.6958E+00  1.6852E+00  1.7109E+00
 -6.2500E-02 -5.0000E-01  1.5550E+00  1.5476E+00  1.5659E+00
 -6.2500E-02 -3.7500E-01  1.4144E+00  1.4095E+00  1.4222E+00
 -6.2500E-02 -2.5000E-01  1.2746E+00  1.2716E+00  1.2798E+00
 -6.2500E-02 -1.2500E-01  1.1362E+00  1.1348E+00  1.1389E+00
 -6.2500E-02  0.0000E+00  1.0002E+00  1.0002E+00  1.0003E+00
 -6.2500E-02  1.2500E-01  8.6778E-01  8.6483E-01  8.6947E-01
 -6.2500E-02  2.5000E-01  7.4016E-01  7.3398E-01  7.4385E-01
 -6.2500E-02  3.7500E-01  6.1885E-01  6.0943E-01  6.2470E-01
 -6.2500E-02  5.0000E-01  5.0540E-01  4.9318E-01  5.1326E-01
 -6.2500E-02  6.2500E-01  4.0139E-01  3.8726E-01  4.1083E-01
 -6.2500E-02  7.5000E-01  3.0839E-01  2.9343E-01  3.1871E-01
  6.2500E-02 -8.7500E-01  1.9778E+00  1.9555E+00  2.0089E+00
  6.2500E-02 -7.5000E-01  1.8367E+00  1.8213E+00  1.8578E+00
  6.2500E-02 -6.2500E-01  1.6958E+00  1.6852E+00  1.7109E+00
  6.2500E-02 -5.0000E-01  1.5550E+00  1.5476E+00  1.5659E+00
  6.2500E-02 -3.7500E-01  1.4144E+00  1.4095E+00  1.4222E+00
  6.2500E-02 -2.5000E-01  1.2746E+00  1.2716E+00  1.2798E+00
  6.2500E-02 -1.2500E-01  1.1362E+00  1.1348E+00  1.1389E+00
  6.2500E-02  0.0000E+00  1.0002E+00  1.0002E+00  1.0003E+00
  6.2500E-02  1.2500E-01  8.6778E-01  8.6483E-01  8.6947E-01
  6.2500E-02  2.5000E-01  7.4016E-01  7.3398E-01  7.4385E-01
  6.2500E-02  3.7500E-01  6.1885E-01  6.0943E-01  6.2470E-01
  6.2500E-02  5.0000E-01  5.0540E-01  4.9318E-01  5.1326E-01
  6.2500E-02  6.2500E-01  4.0139E-01  3.8726E-01  4.1083E-01
  6.2500E-02  7.5000E-01  3.0839E-01  2.9343E-01  3.1871E-01
  1.8750E-01 -8.7500E-01  1.9804E+00  1.9584E+00  2.0109E+00
  1.8750E-01 -7.5000E-01  1.8391E+00  1.8239E+00  1.8600E+00
  1.8750E-01 -6.2500E-01  1.6981E+00  1.6875E+00  1.7133E+00
  1.8750E-01 -5.0000E-01  1.5572E+00  1.5499E+00  1.5683E+00
  1.8750E-01 -3.7500E-01  1.4166E+00  1.4116E+00  1.4245E+00
  1.8750E-01 -2.5000E-01  1.2767E+00  1.2737E+00  1.2820E+00
  1.8750E-01 -1.2500E-01  1.1382E+00  1.1367E+00  1.1410E+00
  1.8750E-01  0.0000E+00  1.0021E+00  1.0019E+00  1.0024E+00
  1.8750E-01  1.2500E-01  8.6955E-01  8.6671E-01  8.7122E-01
  1.8750E-01  2.5000E-01  7.4180E-01  7.3572E-01  7.4545E-01
  1.8750E-01  3.7500E-01  6.2033E-01  6.1101E-01  6.2614E-01
  1.8750E-01  5.0000E-01  5.0672E-01  4.9456E-01  5.1455E-01
  1.8750E-01  6.2500E-01  4.0253E-01  3.8844E-01  4.1196E-01
  1.8750E-01  7.5000E-01  3.0935E-01  2.9442E-01  3.1965E-01
  3.1250E-01 -7.5000E-01  1.8441E+00  1.8292E+00  1.8648E+00
  3.1250E-01 -6.2500E-01  1.7029E+00  1.6922E+00  1.7181E+00
  3.1250E-01 -5.0000E-01  1.5619E+00  1.5542E+00  1.5731E+00
  3.1250E-01 -3.7500E-01  1.4211E+00  1.4158E+00  1.4292E+00
  3.1250E-01 -2.5000E-01  1.2810E+00  1.2777E+00  1.2866E+00
  3.1250E-01 -1.2500E-01  1.1423E+00  1.1405E+00  1.1454E+00
  3.1250E-01  0.0000E+00  1.0060E+00  1.0053E+00  1.0068E+00
  3.1250E-01  1.2500E-01  8.7313E-01  8.7048E-01  8.7481E-01
  3.1250E-01  2.5000E-01  7.4510E-01  7.3923E-01  7.4869E-01
  3.1250E-01  3.7500E-01  6.2332E-01  6.1418E-01  6.2905E-01
  3.1250E-01  5.0000E-01  5.0938E-01  4.9735E-01  5.1715E-01
  3.1250E-01  6.2500E-01  4.0484E-01  3.9082E-01  4.1423E-01
  3.1250E-01  7.5000E-01  3.1129E-01  2.9641E-01  3.2158E-01
  4.3750E-01 -6.2500E-01  1.7103E+00  1.6990E+00  1.7258E+00
  4.3750E-01 -5.0000E-01  1.5690E+00  1.5606E+00  1.5807E+00
  4.3750E-01 -3.7500E-01  1.4279E+00  1.4219E+00  1.4366E+00
  4.3750E-01 -2.5000E-01  1.2875E+00  1.2836E+00  1.2937E+00
  4.3750E-01 -1.2500E-01  1.1485E+00  1.1462E+00  1.1523E+00
  4.3750E-01  0.0000E+00  1.0118E+00  1.0105E+00  1.0134E+00
  4.3750E-01  1.2500E-01  8.7859E-01  8.7612E-01  8.8035E-01
  4.3750E-01  2.5000E-01  7.5013E-01  7.4457E-01  7.5365E-01
  4.3750E-01  3.7500E-01  6.2788E-01  6.1903E-01  6.3352E-01
  4.3750E-01  5.0000E-01  5.1343E-01  5.0161E-01  5.2112E-01
  4.3750E-01  6.2500E-01  4.0835E-01  3.9445E-01  4.1770E-01
  4.3750E-01  7.5000E-01  3.1425E-01  2.9946E-01  3.2455E-01
  5.6250E-01 -5.0000E-01  1.5788E+00  1.5690E+00  1.5914E+00
  5.6250E-01 -3.7500E-01  1.4373E+00  1.4300E+00  1.4469E+00
  5.6250E-01 -2.5000E-01  1.2964E+00  1.2915E+00  1.3035E+00
  5.6250E-01 -1.2500E-01  1.1570E+00  1.1538E+00  1.1618E+00
  5.6250E-01  0.0000E+00  1.0198E+00  1.0177E+00  1.0224E+00
  5.6250E-01  1.2500E-01  8.8604E-01  8.8362E-01  8.8817E-01
  5.6250E-01  2.5000E-01  7.5699E-01  7.5183E-01  7.6047E-01
  5.6250E-01  3.7500E-01  6.3410E-01  6.2565E-01  6.3960E-01
  5.6250E-01  5.0000E-01  5.1896E-01  5.0744E-01  5.2652E-01
  5.6250E-01  6.2500E-01  4.1316E-01  3.9942E-01  4.2243E-01
  6.8750E-01 -3.7500E-01  1.4495E+00  1.4405E+00  1.4605E+00
  6.8750E-01 -2.5000E-01  1.3080E+00  1.3017E+00  1.3164E+00
  6.8750E-01 -1.2500E-01  1.1679E+00  1.1637E+00  1.1741E+00
  6.8750E-01  0.0000E+00  1.0301E+00  1.0272E+00  1.0340E+00
  6.8750E-01  1.2500E-01  8.9562E-01  8.9298E-01  8.9833E-01
  6.8750E-01  2.5000E-01  7.6580E-01  7.6112E-01  7.6930E-01
  6.8750E-01  3.7500E-01  6.4209E-01  6.3419E-01  6.4741E-01
  6.8750E-01  5.0000E-01  5.2607E-01  5.1499E-01  5.3344E-01
  6.8750E-01  6.2500E-01  4.1935E-01  4.0586E-01  4.2850E-01
  8.1250E-01 -1.2500E-01  1.1816E+00  1.1762E+00  1.1894E+00
  8.1250E-01  0.0000E+00  1.0429E+00  1.0391E+00  1.0484E+00
  8.1250E-01  1.2500E-01  9.0753E-01  9.0438E-01  9.1110E-01
  8.1250E-01  2.5000E-01  7.7675E-01  7.7258E-01  7.8036E-01
  8.1250E-01  3.7500E-01  6.5201E-01  6.4486E-01  6.5711E-01


==> data/fit/dalitzX0All.dat <==
 -1.0000E+00  9.2585E-01  9.0811E-01  9.3947E-01
 -9.7980E-01  9.2864E-01  9.1171E-01  9.4157E-01
 -9.5960E-01  9.3102E-01  9.1473E-01  9.4355E-01
 -9.3939E-01  9.3330E-01  9.1767E-01  9.4539E-01
 -9.1919E-01  9.3555E-01  9.2051E-01  9.4724E-01
 -8.9899E-01  9.3778E-01  9.2323E-01  9.4913E-01
 -8.7879E-01  9.3998E-01  9.2596E-01  9.5096E-01
 -8.5859E-01  9.4218E-01  9.2865E-01  9.5280E-01
 -8.3838E-01  9.4437E-01  9.3134E-01  9.5459E-01
 -8.1818E-01  9.4655E-01  9.3401E-01  9.5640E-01
 -7.9798E-01  9.4871E-01  9.3665E-01  9.5823E-01
 -7.7778E-01  9.5086E-01  9.3926E-01  9.6001E-01
 -7.5758E-01  9.5300E-01  9.4186E-01  9.6178E-01
 -7.3737E-01  9.5511E-01  9.4444E-01  9.6353E-01
 -7.1717E-01  9.5720E-01  9.4699E-01  9.6526E-01
 -6.9697E-01  9.5927E-01  9.4951E-01  9.6697E-01
 -6.7677E-01  9.6132E-01  9.5200E-01  9.6865E-01
 -6.5657E-01  9.6333E-01  9.5446E-01  9.7031E-01
 -6.3636E-01  9.6532E-01  9.5689E-01  9.7194E-01
 -6.1616E-01  9.6726E-01  9.5929E-01  9.7353E-01
 -5.9596E-01  9.6918E-01  9.6164E-01  9.7508E-01
 -5.7576E-01  9.7105E-01  9.6392E-01  9.7663E-01
 -5.5556E-01  9.7289E-01  9.6618E-01  9.7813E-01
 -5.3535E-01  9.7468E-01  9.6839E-01  9.7959E-01
 -5.1515E-01  9.7642E-01  9.7054E-01  9.8101E-01
 -4.9495E-01  9.7812E-01  9.7264E-01  9.8239E-01
 -4.7475E-01  9.7977E-01  9.7467E-01  9.8372E-01
 -4.5455E-01  9.8136E-01  9.7665E-01  9.8502E-01
 -4.3434E-01  9.8290E-01  9.7857E-01  9.8626E-01
 -4.1414E-01  9.8439E-01  9.8041E-01  9.8746E-01
 -3.9394E-01  9.8581E-01  9.8219E-01  9.8861E-01
 -3.7374E-01  9.8718E-01  9.8388E-01  9.8972E-01
 -3.5354E-01  9.8848E-01  9.8552E-01  9.9077E-01
 -3.3333E-01  9.8973E-01  9.8708E-01  9.9177E-01
 -3.1313E-01  9.9090E-01  9.8855E-01  9.9271E-01
 -2.9293E-01  9.9201E-01  9.8995E-01  9.9361E-01
 -2.7273E-01  9.9306E-01  9.9125E-01  9.9445E-01
 -2.5253E-01  9.9403E-01  9.9248E-01  9.9523E-01
 -2.3232E-01  9.9494E-01  9.9361E-01  9.9595E-01
 -2.1212E-01  9.9577E-01  9.9466E-01  9.9662E-01
 -1.9192E-01  9.9653E-01  9.9562E-01  9.9723E-01
 -1.7172E-01  9.9722E-01  9.9648E-01  9.9778E-01
 -1.5152E-01  9.9783E-01  9.9726E-01  9.9827E-01
 -1.3131E-01  9.9837E-01  9.9794E-01  9.9870E-01
 -1.1111E-01  9.9883E-01  9.9852E-01  9.9906E-01
 -9.0909E-02  9.9922E-01  9.9901E-01  9.9937E-01
 -7.0707E-02  9.9952E-01  9.9940E-01  9.9962E-01
 -5.0505E-02  9.9976E-01  9.9969E-01  9.9981E-01
 -3.0303E-02  9.9991E-01  9.9989E-01  9.9993E-01
 -1.0101E-02  9.9999E-01  9.9999E-01  9.9999E-01
  1.0101E-02  9.9999E-01  9.9999E-01  9.9999E-01
  3.0303E-02  9.9991E-01  9.9989E-01  9.9993E-01
  5.0505E-02  9.9976E-01  9.9969E-01  9.9981E-01
  7.0707E-02  9.9952E-01  9.9940E-01  9.9962E-01
  9.0909E-02  9.9922E-01  9.9901E-01  9.9937E-01
  1.1111E-01  9.9883E-01  9.9852E-01  9.9906E-01
  1.3131E-01  9.9837E-01  9.9794E-01  9.9870E-01
  1.5152E-01  9.9783E-01  9.9726E-01  9.9827E-01
  1.7172E-01  9.9722E-01  9.9648E-01  9.9778E-01
  1.9192E-01  9.9653E-01  9.9562E-01  9.9723E-01
  2.1212E-01  9.9577E-01  9.9466E-01  9.9662E-01
  2.3232E-01  9.9494E-01  9.9361E-01  9.9595E-01
  2.5253E-01  9.9403E-01  9.9248E-01  9.9523E-01
  2.7273E-01  9.9306E-01  9.9125E-01  9.9445E-01
  2.9293E-01  9.9201E-01  9.8995E-01  9.9361E-01
  3.1313E-01  9.9090E-01  9.8855E-01  9.9271E-01
  3.3333E-01  9.8973E-01  9.8708E-01  9.9177E-01
  3.5354E-01  9.8848E-01  9.8552E-01  9.9077E-01
  3.7374E-01  9.8718E-01  9.8388E-01  9.8972E-01
  3.9394E-01  9.8581E-01  9.8219E-01  9.8861E-01
  4.1414E-01  9.8439E-01  9.8041E-01  9.8746E-01
  4.3434E-01  9.8290E-01  9.7857E-01  9.8626E-01
  4.5455E-01  9.8136E-01  9.7665E-01  9.8502E-01
  4.7475E-01  9.7977E-01  9.7467E-01  9.8372E-01
  4.9495E-01  9.7812E-01  9.7264E-01  9.8239E-01
  5.1515E-01  9.7642E-01  9.7054E-01  9.8101E-01
  5.3535E-01  9.7468E-01  9.6839E-01  9.7959E-01
  5.5556E-01  9.7289E-01  9.6618E-01  9.7813E-01
  5.7576E-01  9.7105E-01  9.6392E-01  9.7663E-01
  5.9596E-01  9.6918E-01  9.6164E-01  9.7508E-01
  6.1616E-01  9.6726E-01  9.5929E-01  9.7353E-01
  6.3636E-01  9.6532E-01  9.5689E-01  9.7194E-01
  6.5657E-01  9.6333E-01  9.5446E-01  9.7031E-01
  6.7677E-01  9.6132E-01  9.5200E-01  9.6865E-01
  6.9697E-01  9.5927E-01  9.4951E-01  9.6697E-01
  7.1717E-01  9.5720E-01  9.4699E-01  9.6526E-01
  7.3737E-01  9.5511E-01  9.4444E-01  9.6353E-01
  7.5758E-01  9.5300E-01  9.4186E-01  9.6178E-01
  7.7778E-01  9.5086E-01  9.3926E-01  9.6001E-01
  7.9798E-01  9.4871E-01  9.3665E-01  9.5823E-01
  8.1818E-01  9.4655E-01  9.3401E-01  9.5640E-01
  8.3838E-01  9.4437E-01  9.3134E-01  9.5459E-01
  8.5859E-01  9.4218E-01  9.2865E-01  9.5280E-01
  8.7879E-01  9.3998E-01  9.2596E-01  9.5096E-01
  8.9899E-01  9.3778E-01  9.2323E-01  9.4913E-01
  9.1919E-01  9.3555E-01  9.2051E-01  9.4724E-01
  9.3939E-01  9.3330E-01  9.1767E-01  9.4539E-01
  9.5960E-01  9.3102E-01  9.1473E-01  9.4355E-01
  9.7980E-01  9.2864E-01  9.1171E-01  9.4157E-01
  1.0000E+00  9.2585E-01  9.0811E-01  9.3947E-01


==> data/fit/dalitzX0Central.dat <==
 -1.0000E+00  9.2585E-01
 -9.7980E-01  9.2864E-01
 -9.5960E-01  9.3102E-01
 -9.3939E-01  9.3330E-01
 -9.1919E-01  9.3555E-01
 -8.9899E-01  9.3778E-01
 -8.7879E-01  9.3998E-01
 -8.5859E-01  9.4218E-01
 -8.3838E-01  9.4437E-01
 -8.1818E-01  9.4655E-01
 -7.9798E-01  9.4871E-01
 -7.7778E-01  9.5086E-01
 -7.5758E-01  9.5300E-01
 -7.3737E-01  9.5511E-01
 -7.1717E-01  9.5720E-01
 -6.9697E-01  9.5927E-01
 -6.7677E-01  9.6132E-01
 -6.5657E-01  9.6333E-01
 -6.3636E-01  9.6532E-01
 -6.1616E-01  9.6726E-01
 -5.9596E-01  9.6918E-01
 -5.7576E-01  9.7105E-01
 -5.5556E-01  9.7289E-01
 -5.3535E-01  9.7468E-01
 -5.1515E-01  9.7642E-01
 -4.9495E-01  9.7812E-01
 -4.7475E-01  9.7977E-01
 -4.5455E-01  9.8136E-01
 -4.3434E-01  9.8290E-01
 -4.1414E-01  9.8439E-01
 -3.9394E-01  9.8581E-01
 -3.7374E-01  9.8718E-01
 -3.5354E-01  9.8848E-01
 -3.3333E-01  9.8973E-01
 -3.1313E-01  9.9090E-01
 -2.9293E-01  9.9201E-01
 -2.7273E-01  9.9306E-01
 -2.5253E-01  9.9403E-01
 -2.3232E-01  9.9494E-01
 -2.1212E-01  9.9577E-01
 -1.9192E-01  9.9653E-01
 -1.7172E-01  9.9722E-01
 -1.5152E-01  9.9783E-01
 -1.3131E-01  9.9837E-01
 -1.1111E-01  9.9883E-01
 -9.0909E-02  9.9922E-01
 -7.0707E-02  9.9952E-01
 -5.0505E-02  9.9976E-01
 -3.0303E-02  9.9991E-01
 -1.0101E-02  9.9999E-01
  1.0101E-02  9.9999E-01
  3.0303E-02  9.9991E-01
  5.0505E-02  9.9976E-01
  7.0707E-02  9.9952E-01
  9.0909E-02  9.9922E-01
  1.1111E-01  9.9883E-01
  1.3131E-01  9.9837E-01
  1.5152E-01  9.9783E-01
  1.7172E-01  9.9722E-01
  1.9192E-01  9.9653E-01
  2.1212E-01  9.9577E-01
  2.3232E-01  9.9494E-01
  2.5253E-01  9.9403E-01
  2.7273E-01  9.9306E-01
  2.9293E-01  9.9201E-01
  3.1313E-01  9.9090E-01
  3.3333E-01  9.8973E-01
  3.5354E-01  9.8848E-01
  3.7374E-01  9.8718E-01
  3.9394E-01  9.8581E-01
  4.1414E-01  9.8439E-01
  4.3434E-01  9.8290E-01
  4.5455E-01  9.8136E-01
  4.7475E-01  9.7977E-01
  4.9495E-01  9.7812E-01
  5.1515E-01  9.7642E-01
  5.3535E-01  9.7468E-01
  5.5556E-01  9.7289E-01
  5.7576E-01  9.7105E-01
  5.9596E-01  9.6918E-01
  6.1616E-01  9.6726E-01
  6.3636E-01  9.6532E-01
  6.5657E-01  9.6333E-01
  6.7677E-01  9.6132E-01
  6.9697E-01  9.5927E-01
  7.1717E-01  9.5720E-01
  7.3737E-01  9.5511E-01
  7.5758E-01  9.5300E-01
  7.7778E-01  9.5086E-01
  7.9798E-01  9.4871E-01
  8.1818E-01  9.4655E-01
  8.3838E-01  9.4437E-01
  8.5859E-01  9.4218E-01
  8.7879E-01  9.3998E-01
  8.9899E-01  9.3778E-01
  9.1919E-01  9.3555E-01
  9.3939E-01  9.3330E-01
  9.5960E-01  9.3102E-01
  9.7980E-01  9.2864E-01
  1.0000E+00  9.2585E-01


==> data/fit/dalitzX0Lower.dat <==
 -1.0000E+00  9.0811E-01
 -9.7980E-01  9.1171E-01
 -9.5960E-01  9.1473E-01
 -9.3939E-01  9.1767E-01
 -9.1919E-01  9.2051E-01
 -8.9899E-01  9.2323E-01
 -8.7879E-01  9.2596E-01
 -8.5859E-01  9.2865E-01
 -8.3838E-01  9.3134E-01
 -8.1818E-01  9.3401E-01
 -7.9798E-01  9.3665E-01
 -7.7778E-01  9.3926E-01
 -7.5758E-01  9.4186E-01
 -7.3737E-01  9.4444E-01
 -7.1717E-01  9.4699E-01
 -6.9697E-01  9.4951E-01
 -6.7677E-01  9.5200E-01
 -6.5657E-01  9.5446E-01
 -6.3636E-01  9.5689E-01
 -6.1616E-01  9.5929E-01
 -5.9596E-01  9.6164E-01
 -5.7576E-01  9.6392E-01
 -5.5556E-01  9.6618E-01
 -5.3535E-01  9.6839E-01
 -5.1515E-01  9.7054E-01
 -4.9495E-01  9.7264E-01
 -4.7475E-01  9.7467E-01
 -4.5455E-01  9.7665E-01
 -4.3434E-01  9.7857E-01
 -4.1414E-01  9.8041E-01
 -3.9394E-01  9.8219E-01
 -3.7374E-01  9.8388E-01
 -3.5354E-01  9.8552E-01
 -3.3333E-01  9.8708E-01
 -3.1313E-01  9.8855E-01
 -2.9293E-01  9.8995E-01
 -2.7273E-01  9.9125E-01
 -2.5253E-01  9.9248E-01
 -2.3232E-01  9.9361E-01
 -2.1212E-01  9.9466E-01
 -1.9192E-01  9.9562E-01
 -1.7172E-01  9.9648E-01
 -1.5152E-01  9.9726E-01
 -1.3131E-01  9.9794E-01
 -1.1111E-01  9.9852E-01
 -9.0909E-02  9.9901E-01
 -7.0707E-02  9.9940E-01
 -5.0505E-02  9.9969E-01
 -3.0303E-02  9.9989E-01
 -1.0101E-02  9.9999E-01
  1.0101E-02  9.9999E-01
  3.0303E-02  9.9989E-01
  5.0505E-02  9.9969E-01
  7.0707E-02  9.9940E-01
  9.0909E-02  9.9901E-01
  1.1111E-01  9.9852E-01
  1.3131E-01  9.9794E-01
  1.5152E-01  9.9726E-01
  1.7172E-01  9.9648E-01
  1.9192E-01  9.9562E-01
  2.1212E-01  9.9466E-01
  2.3232E-01  9.9361E-01
  2.5253E-01  9.9248E-01
  2.7273E-01  9.9125E-01
  2.9293E-01  9.8995E-01
  3.1313E-01  9.8855E-01
  3.3333E-01  9.8708E-01
  3.5354E-01  9.8552E-01
  3.7374E-01  9.8388E-01
  3.9394E-01  9.8219E-01
  4.1414E-01  9.8041E-01
  4.3434E-01  9.7857E-01
  4.5455E-01  9.7665E-01
  4.7475E-01  9.7467E-01
  4.9495E-01  9.7264E-01
  5.1515E-01  9.7054E-01
  5.3535E-01  9.6839E-01
  5.5556E-01  9.6618E-01
  5.7576E-01  9.6392E-01
  5.9596E-01  9.6164E-01
  6.1616E-01  9.5929E-01
  6.3636E-01  9.5689E-01
  6.5657E-01  9.5446E-01
  6.7677E-01  9.5200E-01
  6.9697E-01  9.4951E-01
  7.1717E-01  9.4699E-01
  7.3737E-01  9.4444E-01
  7.5758E-01  9.4186E-01
  7.7778E-01  9.3926E-01
  7.9798E-01  9.3665E-01
  8.1818E-01  9.3401E-01
  8.3838E-01  9.3134E-01
  8.5859E-01  9.2865E-01
  8.7879E-01  9.2596E-01
  8.9899E-01  9.2323E-01
  9.1919E-01  9.2051E-01
  9.3939E-01  9.1767E-01
  9.5960E-01  9.1473E-01
  9.7980E-01  9.1171E-01
  1.0000E+00  9.0811E-01


==> data/fit/dalitzX0Upper.dat <==
 -1.0000E+00  9.3947E-01
 -9.7980E-01  9.4157E-01
 -9.5960E-01  9.4355E-01
 -9.3939E-01  9.4539E-01
 -9.1919E-01  9.4724E-01
 -8.9899E-01  9.4913E-01
 -8.7879E-01  9.5096E-01
 -8.5859E-01  9.5280E-01
 -8.3838E-01  9.5459E-01
 -8.1818E-01  9.5640E-01
 -7.9798E-01  9.5823E-01
 -7.7778E-01  9.6001E-01
 -7.5758E-01  9.6178E-01
 -7.3737E-01  9.6353E-01
 -7.1717E-01  9.6526E-01
 -6.9697E-01  9.6697E-01
 -6.7677E-01  9.6865E-01
 -6.5657E-01  9.7031E-01
 -6.3636E-01  9.7194E-01
 -6.1616E-01  9.7353E-01
 -5.9596E-01  9.7508E-01
 -5.7576E-01  9.7663E-01
 -5.5556E-01  9.7813E-01
 -5.3535E-01  9.7959E-01
 -5.1515E-01  9.8101E-01
 -4.9495E-01  9.8239E-01
 -4.7475E-01  9.8372E-01
 -4.5455E-01  9.8502E-01
 -4.3434E-01  9.8626E-01
 -4.1414E-01  9.8746E-01
 -3.9394E-01  9.8861E-01
 -3.7374E-01  9.8972E-01
 -3.5354E-01  9.9077E-01
 -3.3333E-01  9.9177E-01
 -3.1313E-01  9.9271E-01
 -2.9293E-01  9.9361E-01
 -2.7273E-01  9.9445E-01
 -2.5253E-01  9.9523E-01
 -2.3232E-01  9.9595E-01
 -2.1212E-01  9.9662E-01
 -1.9192E-01  9.9723E-01
 -1.7172E-01  9.9778E-01
 -1.5152E-01  9.9827E-01
 -1.3131E-01  9.9870E-01
 -1.1111E-01  9.9906E-01
 -9.0909E-02  9.9937E-01
 -7.0707E-02  9.9962E-01
 -5.0505E-02  9.9981E-01
 -3.0303E-02  9.9993E-01
 -1.0101E-02  9.9999E-01
  1.0101E-02  9.9999E-01
  3.0303E-02  9.9993E-01
  5.0505E-02  9.9981E-01
  7.0707E-02  9.9962E-01
  9.0909E-02  9.9937E-01
  1.1111E-01  9.9906E-01
  1.3131E-01  9.9870E-01
  1.5152E-01  9.9827E-01
  1.7172E-01  9.9778E-01
  1.9192E-01  9.9723E-01
  2.1212E-01  9.9662E-01
  2.3232E-01  9.9595E-01
  2.5253E-01  9.9523E-01
  2.7273E-01  9.9445E-01
  2.9293E-01  9.9361E-01
  3.1313E-01  9.9271E-01
  3.3333E-01  9.9177E-01
  3.5354E-01  9.9077E-01
  3.7374E-01  9.8972E-01
  3.9394E-01  9.8861E-01
  4.1414E-01  9.8746E-01
  4.3434E-01  9.8626E-01
  4.5455E-01  9.8502E-01
  4.7475E-01  9.8372E-01
  4.9495E-01  9.8239E-01
  5.1515E-01  9.8101E-01
  5.3535E-01  9.7959E-01
  5.5556E-01  9.7813E-01
  5.7576E-01  9.7663E-01
  5.9596E-01  9.7508E-01
  6.1616E-01  9.7353E-01
  6.3636E-01  9.7194E-01
  6.5657E-01  9.7031E-01
  6.7677E-01  9.6865E-01
  6.9697E-01  9.6697E-01
  7.1717E-01  9.6526E-01
  7.3737E-01  9.6353E-01
  7.5758E-01  9.6178E-01
  7.7778E-01  9.6001E-01
  7.9798E-01  9.5823E-01
  8.1818E-01  9.5640E-01
  8.3838E-01  9.5459E-01
  8.5859E-01  9.5280E-01
  8.7879E-01  9.5096E-01
  8.9899E-01  9.4913E-01
  9.1919E-01  9.4724E-01
  9.3939E-01  9.4539E-01
  9.5960E-01  9.4355E-01
  9.7980E-01  9.4157E-01
  1.0000E+00  9.3947E-01


==> data/fit/dalitzXcAll.dat <==
 -1.0000E+00  9.3014E-01  9.2619E-01  9.3601E-01
 -9.7980E-01  9.2746E-01  9.2357E-01  9.3299E-01
 -9.5960E-01  9.2479E-01  9.2100E-01  9.3005E-01
 -9.3939E-01  9.2220E-01  9.1854E-01  9.2718E-01
 -9.1919E-01  9.1969E-01  9.1612E-01  9.2439E-01
 -8.9899E-01  9.1724E-01  9.1372E-01  9.2170E-01
 -8.7879E-01  9.1486E-01  9.1143E-01  9.1910E-01
 -8.5859E-01  9.1255E-01  9.0921E-01  9.1657E-01
 -8.3838E-01  9.1030E-01  9.0704E-01  9.1411E-01
 -8.1818E-01  9.0813E-01  9.0495E-01  9.1175E-01
 -7.9798E-01  9.0602E-01  9.0293E-01  9.0947E-01
 -7.7778E-01  9.0398E-01  9.0097E-01  9.0725E-01
 -7.5758E-01  9.0200E-01  8.9908E-01  9.0512E-01
 -7.3737E-01  9.0008E-01  8.9725E-01  9.0307E-01
 -7.1717E-01  8.9823E-01  8.9548E-01  9.0110E-01
 -6.9697E-01  8.9644E-01  8.9377E-01  8.9919E-01
 -6.7677E-01  8.9471E-01  8.9210E-01  8.9736E-01
 -6.5657E-01  8.9304E-01  8.9049E-01  8.9558E-01
 -6.3636E-01  8.9143E-01  8.8892E-01  8.9387E-01
 -6.1616E-01  8.8988E-01  8.8741E-01  8.9223E-01
 -5.9596E-01  8.8839E-01  8.8594E-01  8.9065E-01
 -5.7576E-01  8.8695E-01  8.8452E-01  8.8913E-01
 -5.5556E-01  8.8557E-01  8.8315E-01  8.8768E-01
 -5.3535E-01  8.8425E-01  8.8183E-01  8.8629E-01
 -5.1515E-01  8.8298E-01  8.8056E-01  8.8495E-01
 -4.9495E-01  8.8176E-01  8.7933E-01  8.8368E-01
 -4.7475E-01  8.8060E-01  8.7816E-01  8.8247E-01
 -4.5455E-01  8.7949E-01  8.7703E-01  8.8127E-01
 -4.3434E-01  8.7843E-01  8.7595E-01  8.8019E-01
 -4.1414E-01  8.7742E-01  8.7492E-01  8.7919E-01
 -3.9394E-01  8.7647E-01  8.7394E-01  8.7821E-01
 -3.7374E-01  8.7557E-01  8.7301E-01  8.7728E-01
 -3.5354E-01  8.7471E-01  8.7212E-01  8.7641E-01
 -3.3333E-01  8.7391E-01  8.7129E-01  8.7560E-01
 -3.1313E-01  8.7315E-01  8.7050E-01  8.7483E-01
 -2.9293E-01  8.7245E-01  8.6976E-01  8.7412E-01
 -2.7273E-01  8.7179E-01  8.6908E-01  8.7346E-01
 -2.5253E-01  8.7118E-01  8.6844E-01  8.7285E-01
 -2.3232E-01  8.7062E-01  8.6785E-01  8.7229E-01
 -2.1212E-01  8.7011E-01  8.6730E-01  8.7178E-01
 -1.9192E-01  8.6964E-01  8.6681E-01  8.7132E-01
 -1.7172E-01  8.6923E-01  8.6637E-01  8.7090E-01
 -1.5152E-01  8.6886E-01  8.6597E-01  8.7054E-01
 -1.3131E-01  8.6853E-01  8.6563E-01  8.7022E-01
 -1.1111E-01  8.6825E-01  8.6533E-01  8.6994E-01
 -9.0909E-02  8.6802E-01  8.6509E-01  8.6971E-01
 -7.0707E-02  8.6784E-01  8.6489E-01  8.6953E-01
 -5.0505E-02  8.6770E-01  8.6474E-01  8.6940E-01
 -3.0303E-02  8.6761E-01  8.6465E-01  8.6931E-01
 -1.0101E-02  8.6756E-01  8.6460E-01  8.6926E-01
  1.0101E-02  8.6756E-01  8.6460E-01  8.6926E-01
  3.0303E-02  8.6761E-01  8.6465E-01  8.6931E-01
  5.0505E-02  8.6770E-01  8.6474E-01  8.6940E-01
  7.0707E-02  8.6784E-01  8.6489E-01  8.6953E-01
  9.0909E-02  8.6802E-01  8.6509E-01  8.6971E-01
  1.1111E-01  8.6825E-01  8.6533E-01  8.6994E-01
  1.3131E-01  8.6853E-01  8.6563E-01  8.7022E-01
  1.5152E-01  8.6886E-01  8.6597E-01  8.7054E-01
  1.7172E-01  8.6923E-01  8.6637E-01  8.7090E-01
  1.9192E-01  8.6964E-01  8.6681E-01  8.7132E-01
  2.1212E-01  8.7011E-01  8.6730E-01  8.7178E-01
  2.3232E-01  8.7062E-01  8.6785E-01  8.7229E-01
  2.5253E-01  8.7118E-01  8.6844E-01  8.7285E-01
  2.7273E-01  8.7179E-01  8.6908E-01  8.7346E-01
  2.9293E-01  8.7245E-01  8.6976E-01  8.7412E-01
  3.1313E-01  8.7315E-01  8.7050E-01  8.7483E-01
  3.3333E-01  8.7391E-01  8.7129E-01  8.7560E-01
  3.5354E-01  8.7471E-01  8.7212E-01  8.7641E-01
  3.7374E-01  8.7557E-01  8.7301E-01  8.7728E-01
  3.9394E-01  8.7647E-01  8.7394E-01  8.7821E-01
  4.1414E-01  8.7742E-01  8.7492E-01  8.7919E-01
  4.3434E-01  8.7843E-01  8.7595E-01  8.8019E-01
  4.5455E-01  8.7949E-01  8.7703E-01  8.8127E-01
  4.7475E-01  8.8060E-01  8.7816E-01  8.8247E-01
  4.9495E-01  8.8176E-01  8.7933E-01  8.8368E-01
  5.1515E-01  8.8298E-01  8.8056E-01  8.8495E-01
  5.3535E-01  8.8425E-01  8.8183E-01  8.8629E-01
  5.5556E-01  8.8557E-01  8.8315E-01  8.8768E-01
  5.7576E-01  8.8695E-01  8.8452E-01  8.8913E-01
  5.9596E-01  8.8839E-01  8.8594E-01  8.9065E-01
  6.1616E-01  8.8988E-01  8.8741E-01  8.9223E-01
  6.3636E-01  8.9143E-01  8.8892E-01  8.9387E-01
  6.5657E-01  8.9304E-01  8.9049E-01  8.9558E-01
  6.7677E-01  8.9471E-01  8.9210E-01  8.9736E-01
  6.9697E-01  8.9644E-01  8.9377E-01  8.9919E-01
  7.1717E-01  8.9823E-01  8.9548E-01  9.0110E-01
  7.3737E-01  9.0008E-01  8.9725E-01  9.0307E-01
  7.5758E-01  9.0200E-01  8.9908E-01  9.0512E-01
  7.7778E-01  9.0398E-01  9.0097E-01  9.0725E-01
  7.9798E-01  9.0602E-01  9.0293E-01  9.0947E-01
  8.1818E-01  9.0813E-01  9.0495E-01  9.1175E-01
  8.3838E-01  9.1030E-01  9.0704E-01  9.1411E-01
  8.5859E-01  9.1255E-01  9.0921E-01  9.1657E-01
  8.7879E-01  9.1486E-01  9.1143E-01  9.1910E-01
  8.9899E-01  9.1724E-01  9.1372E-01  9.2170E-01
  9.1919E-01  9.1969E-01  9.1612E-01  9.2439E-01
  9.3939E-01  9.2220E-01  9.1854E-01  9.2718E-01
  9.5960E-01  9.2479E-01  9.2100E-01  9.3005E-01
  9.7980E-01  9.2746E-01  9.2357E-01  9.3299E-01
  1.0000E+00  9.3014E-01  9.2619E-01  9.3601E-01


==> data/fit/dalitzXcCentral.dat <==
 -1.0000E+00  9.3014E-01
 -9.7980E-01  9.2746E-01
 -9.5960E-01  9.2479E-01
 -9.3939E-01  9.2220E-01
 -9.1919E-01  9.1969E-01
 -8.9899E-01  9.1724E-01
 -8.7879E-01  9.1486E-01
 -8.5859E-01  9.1255E-01
 -8.3838E-01  9.1030E-01
 -8.1818E-01  9.0813E-01
 -7.9798E-01  9.0602E-01
 -7.7778E-01  9.0398E-01
 -7.5758E-01  9.0200E-01
 -7.3737E-01  9.0008E-01
 -7.1717E-01  8.9823E-01
 -6.9697E-01  8.9644E-01
 -6.7677E-01  8.9471E-01
 -6.5657E-01  8.9304E-01
 -6.3636E-01  8.9143E-01
 -6.1616E-01  8.8988E-01
 -5.9596E-01  8.8839E-01
 -5.7576E-01  8.8695E-01
 -5.5556E-01  8.8557E-01
 -5.3535E-01  8.8425E-01
 -5.1515E-01  8.8298E-01
 -4.9495E-01  8.8176E-01
 -4.7475E-01  8.8060E-01
 -4.5455E-01  8.7949E-01
 -4.3434E-01  8.7843E-01
 -4.1414E-01  8.7742E-01
 -3.9394E-01  8.7647E-01
 -3.7374E-01  8.7557E-01
 -3.5354E-01  8.7471E-01
 -3.3333E-01  8.7391E-01
 -3.1313E-01  8.7315E-01
 -2.9293E-01  8.7245E-01
 -2.7273E-01  8.7179E-01
 -2.5253E-01  8.7118E-01
 -2.3232E-01  8.7062E-01
 -2.1212E-01  8.7011E-01
 -1.9192E-01  8.6964E-01
 -1.7172E-01  8.6923E-01
 -1.5152E-01  8.6886E-01
 -1.3131E-01  8.6853E-01
 -1.1111E-01  8.6825E-01
 -9.0909E-02  8.6802E-01
 -7.0707E-02  8.6784E-01
 -5.0505E-02  8.6770E-01
 -3.0303E-02  8.6761E-01
 -1.0101E-02  8.6756E-01
  1.0101E-02  8.6756E-01
  3.0303E-02  8.6761E-01
  5.0505E-02  8.6770E-01
  7.0707E-02  8.6784E-01
  9.0909E-02  8.6802E-01
  1.1111E-01  8.6825E-01
  1.3131E-01  8.6853E-01
  1.5152E-01  8.6886E-01
  1.7172E-01  8.6923E-01
  1.9192E-01  8.6964E-01
  2.1212E-01  8.7011E-01
  2.3232E-01  8.7062E-01
  2.5253E-01  8.7118E-01
  2.7273E-01  8.7179E-01
  2.9293E-01  8.7245E-01
  3.1313E-01  8.7315E-01
  3.3333E-01  8.7391E-01
  3.5354E-01  8.7471E-01
  3.7374E-01  8.7557E-01
  3.9394E-01  8.7647E-01
  4.1414E-01  8.7742E-01
  4.3434E-01  8.7843E-01
  4.5455E-01  8.7949E-01
  4.7475E-01  8.8060E-01
  4.9495E-01  8.8176E-01
  5.1515E-01  8.8298E-01
  5.3535E-01  8.8425E-01
  5.5556E-01  8.8557E-01
  5.7576E-01  8.8695E-01
  5.9596E-01  8.8839E-01
  6.1616E-01  8.8988E-01
  6.3636E-01  8.9143E-01
  6.5657E-01  8.9304E-01
  6.7677E-01  8.9471E-01
  6.9697E-01  8.9644E-01
  7.1717E-01  8.9823E-01
  7.3737E-01  9.0008E-01
  7.5758E-01  9.0200E-01
  7.7778E-01  9.0398E-01
  7.9798E-01  9.0602E-01
  8.1818E-01  9.0813E-01
  8.3838E-01  9.1030E-01
  8.5859E-01  9.1255E-01
  8.7879E-01  9.1486E-01
  8.9899E-01  9.1724E-01
  9.1919E-01  9.1969E-01
  9.3939E-01  9.2220E-01
  9.5960E-01  9.2479E-01
  9.7980E-01  9.2746E-01
  1.0000E+00  9.3014E-01


==> data/fit/dalitzXcLower.dat <==
 -1.0000E+00  9.2619E-01
 -9.7980E-01  9.2357E-01
 -9.5960E-01  9.2100E-01
 -9.3939E-01  9.1854E-01
 -9.1919E-01  9.1612E-01
 -8.9899E-01  9.1372E-01
 -8.7879E-01  9.1143E-01
 -8.5859E-01  9.0921E-01
 -8.3838E-01  9.0704E-01
 -8.1818E-01  9.0495E-01
 -7.9798E-01  9.0293E-01
 -7.7778E-01  9.0097E-01
 -7.5758E-01  8.9908E-01
 -7.3737E-01  8.9725E-01
 -7.1717E-01  8.9548E-01
 -6.9697E-01  8.9377E-01
 -6.7677E-01  8.9210E-01
 -6.5657E-01  8.9049E-01
 -6.3636E-01  8.8892E-01
 -6.1616E-01  8.8741E-01
 -5.9596E-01  8.8594E-01
 -5.7576E-01  8.8452E-01
 -5.5556E-01  8.8315E-01
 -5.3535E-01  8.8183E-01
 -5.1515E-01  8.8056E-01
 -4.9495E-01  8.7933E-01
 -4.7475E-01  8.7816E-01
 -4.5455E-01  8.7703E-01
 -4.3434E-01  8.7595E-01
 -4.1414E-01  8.7492E-01
 -3.9394E-01  8.7394E-01
 -3.7374E-01  8.7301E-01
 -3.5354E-01  8.7212E-01
 -3.3333E-01  8.7129E-01
 -3.1313E-01  8.7050E-01
 -2.9293E-01  8.6976E-01
 -2.7273E-01  8.6908E-01
 -2.5253E-01  8.6844E-01
 -2.3232E-01  8.6785E-01
 -2.1212E-01  8.6730E-01
 -1.9192E-01  8.6681E-01
 -1.7172E-01  8.6637E-01
 -1.5152E-01  8.6597E-01
 -1.3131E-01  8.6563E-01
 -1.1111E-01  8.6533E-01
 -9.0909E-02  8.6509E-01
 -7.0707E-02  8.6489E-01
 -5.0505E-02  8.6474E-01
 -3.0303E-02  8.6465E-01
 -1.0101E-02  8.6460E-01
  1.0101E-02  8.6460E-01
  3.0303E-02  8.6465E-01
  5.0505E-02  8.6474E-01
  7.0707E-02  8.6489E-01
  9.0909E-02  8.6509E-01
  1.1111E-01  8.6533E-01
  1.3131E-01  8.6563E-01
  1.5152E-01  8.6597E-01
  1.7172E-01  8.6637E-01
  1.9192E-01  8.6681E-01
  2.1212E-01  8.6730E-01
  2.3232E-01  8.6785E-01
  2.5253E-01  8.6844E-01
  2.7273E-01  8.6908E-01
  2.9293E-01  8.6976E-01
  3.1313E-01  8.7050E-01
  3.3333E-01  8.7129E-01
  3.5354E-01  8.7212E-01
  3.7374E-01  8.7301E-01
  3.9394E-01  8.7394E-01
  4.1414E-01  8.7492E-01
  4.3434E-01  8.7595E-01
  4.5455E-01  8.7703E-01
  4.7475E-01  8.7816E-01
  4.9495E-01  8.7933E-01
  5.1515E-01  8.8056E-01
  5.3535E-01  8.8183E-01
  5.5556E-01  8.8315E-01
  5.7576E-01  8.8452E-01
  5.9596E-01  8.8594E-01
  6.1616E-01  8.8741E-01
  6.3636E-01  8.8892E-01
  6.5657E-01  8.9049E-01
  6.7677E-01  8.9210E-01
  6.9697E-01  8.9377E-01
  7.1717E-01  8.9548E-01
  7.3737E-01  8.9725E-01
  7.5758E-01  8.9908E-01
  7.7778E-01  9.0097E-01
  7.9798E-01  9.0293E-01
  8.1818E-01  9.0495E-01
  8.3838E-01  9.0704E-01
  8.5859E-01  9.0921E-01
  8.7879E-01  9.1143E-01
  8.9899E-01  9.1372E-01
  9.1919E-01  9.1612E-01
  9.3939E-01  9.1854E-01
  9.5960E-01  9.2100E-01
  9.7980E-01  9.2357E-01
  1.0000E+00  9.2619E-01


==> data/fit/dalitzXcUpper.dat <==
 -1.0000E+00  9.3601E-01
 -9.7980E-01  9.3299E-01
 -9.5960E-01  9.3005E-01
 -9.3939E-01  9.2718E-01
 -9.1919E-01  9.2439E-01
 -8.9899E-01  9.2170E-01
 -8.7879E-01  9.1910E-01
 -8.5859E-01  9.1657E-01
 -8.3838E-01  9.1411E-01
 -8.1818E-01  9.1175E-01
 -7.9798E-01  9.0947E-01
 -7.7778E-01  9.0725E-01
 -7.5758E-01  9.0512E-01
 -7.3737E-01  9.0307E-01
 -7.1717E-01  9.0110E-01
 -6.9697E-01  8.9919E-01
 -6.7677E-01  8.9736E-01
 -6.5657E-01  8.9558E-01
 -6.3636E-01  8.9387E-01
 -6.1616E-01  8.9223E-01
 -5.9596E-01  8.9065E-01
 -5.7576E-01  8.8913E-01
 -5.5556E-01  8.8768E-01
 -5.3535E-01  8.8629E-01
 -5.1515E-01  8.8495E-01
 -4.9495E-01  8.8368E-01
 -4.7475E-01  8.8247E-01
 -4.5455E-01  8.8127E-01
 -4.3434E-01  8.8019E-01
 -4.1414E-01  8.7919E-01
 -3.9394E-01  8.7821E-01
 -3.7374E-01  8.7728E-01
 -3.5354E-01  8.7641E-01
 -3.3333E-01  8.7560E-01
 -3.1313E-01  8.7483E-01
 -2.9293E-01  8.7412E-01
 -2.7273E-01  8.7346E-01
 -2.5253E-01  8.7285E-01
 -2.3232E-01  8.7229E-01
 -2.1212E-01  8.7178E-01
 -1.9192E-01  8.7132E-01
 -1.7172E-01  8.7090E-01
 -1.5152E-01  8.7054E-01
 -1.3131E-01  8.7022E-01
 -1.1111E-01  8.6994E-01
 -9.0909E-02  8.6971E-01
 -7.0707E-02  8.6953E-01
 -5.0505E-02  8.6940E-01
 -3.0303E-02  8.6931E-01
 -1.0101E-02  8.6926E-01
  1.0101E-02  8.6926E-01
  3.0303E-02  8.6931E-01
  5.0505E-02  8.6940E-01
  7.0707E-02  8.6953E-01
  9.0909E-02  8.6971E-01
  1.1111E-01  8.6994E-01
  1.3131E-01  8.7022E-01
  1.5152E-01  8.7054E-01
  1.7172E-01  8.7090E-01
  1.9192E-01  8.7132E-01
  2.1212E-01  8.7178E-01
  2.3232E-01  8.7229E-01
  2.5253E-01  8.7285E-01
  2.7273E-01  8.7346E-01
  2.9293E-01  8.7412E-01
  3.1313E-01  8.7483E-01
  3.3333E-01  8.7560E-01
  3.5354E-01  8.7641E-01
  3.7374E-01  8.7728E-01
  3.9394E-01  8.7821E-01
  4.1414E-01  8.7919E-01
  4.3434E-01  8.8019E-01
  4.5455E-01  8.8127E-01
  4.7475E-01  8.8247E-01
  4.9495E-01  8.8368E-01
  5.1515E-01  8.8495E-01
  5.3535E-01  8.8629E-01
  5.5556E-01  8.8768E-01
  5.7576E-01  8.8913E-01
  5.9596E-01  8.9065E-01
  6.1616E-01  8.9223E-01
  6.3636E-01  8.9387E-01
  6.5657E-01  8.9558E-01
  6.7677E-01  8.9736E-01
  6.9697E-01  8.9919E-01
  7.1717E-01  9.0110E-01
  7.3737E-01  9.0307E-01
  7.5758E-01  9.0512E-01
  7.7778E-01  9.0725E-01
  7.9798E-01  9.0947E-01
  8.1818E-01  9.1175E-01
  8.3838E-01  9.1411E-01
  8.5859E-01  9.1657E-01
  8.7879E-01  9.1910E-01
  8.9899E-01  9.2170E-01
  9.1919E-01  9.2439E-01
  9.3939E-01  9.2718E-01
  9.5960E-01  9.3005E-01
  9.7980E-01  9.3299E-01
  1.0000E+00  9.3601E-01


==> data/fit/dalitzYcAll.dat <==
 -1.0000E+00  2.1203E+00  2.0884E+00  2.1654E+00
 -9.7980E-01  2.0977E+00  2.0676E+00  2.1399E+00
 -9.5960E-01  2.0746E+00  2.0462E+00  2.1142E+00
 -9.3939E-01  2.0516E+00  2.0243E+00  2.0890E+00
 -9.1919E-01  2.0287E+00  2.0035E+00  2.0637E+00
 -8.9899E-01  2.0058E+00  1.9825E+00  2.0384E+00
 -8.7879E-01  1.9830E+00  1.9606E+00  2.0142E+00
 -8.5859E-01  1.9603E+00  1.9392E+00  1.9898E+00
 -8.3838E-01  1.9373E+00  1.9175E+00  1.9644E+00
 -8.1818E-01  1.9145E+00  1.8959E+00  1.9400E+00
 -7.9798E-01  1.8917E+00  1.8742E+00  1.9157E+00
 -7.7778E-01  1.8689E+00  1.8524E+00  1.8916E+00
 -7.5758E-01  1.8461E+00  1.8305E+00  1.8676E+00
 -7.3737E-01  1.8234E+00  1.8086E+00  1.8436E+00
 -7.1717E-01  1.8006E+00  1.7867E+00  1.8197E+00
 -6.9697E-01  1.7778E+00  1.7646E+00  1.7960E+00
 -6.7677E-01  1.7550E+00  1.7427E+00  1.7723E+00
 -6.5657E-01  1.7322E+00  1.7206E+00  1.7486E+00
 -6.3636E-01  1.7095E+00  1.6985E+00  1.7250E+00
 -6.1616E-01  1.6867E+00  1.6764E+00  1.7015E+00
 -5.9596E-01  1.6639E+00  1.6542E+00  1.6780E+00
 -5.7576E-01  1.6412E+00  1.6320E+00  1.6545E+00
 -5.5556E-01  1.6184E+00  1.6097E+00  1.6311E+00
 -5.3535E-01  1.5956E+00  1.5874E+00  1.6077E+00
 -5.1515E-01  1.5729E+00  1.5653E+00  1.5843E+00
 -4.9495E-01  1.5501E+00  1.5429E+00  1.5610E+00
 -4.7475E-01  1.5274E+00  1.5205E+00  1.5377E+00
 -4.5455E-01  1.5046E+00  1.4983E+00  1.5144E+00
 -4.3434E-01  1.4819E+00  1.4759E+00  1.4912E+00
 -4.1414E-01  1.4592E+00  1.4536E+00  1.4680E+00
 -3.9394E-01  1.4365E+00  1.4313E+00  1.4448E+00
 -3.7374E-01  1.4138E+00  1.4089E+00  1.4216E+00
 -3.5354E-01  1.3911E+00  1.3866E+00  1.3985E+00
 -3.3333E-01  1.3685E+00  1.3643E+00  1.3754E+00
 -3.1313E-01  1.3459E+00  1.3420E+00  1.3524E+00
 -2.9293E-01  1.3233E+00  1.3197E+00  1.3294E+00
 -2.7273E-01  1.3007E+00  1.2974E+00  1.3064E+00
 -2.5253E-01  1.2782E+00  1.2752E+00  1.2835E+00
 -2.3232E-01  1.2557E+00  1.2529E+00  1.2606E+00
 -2.1212E-01  1.2333E+00  1.2307E+00  1.2377E+00
 -1.9192E-01  1.2108E+00  1.2086E+00  1.2149E+00
 -1.7172E-01  1.1885E+00  1.1865E+00  1.1921E+00
 -1.5152E-01  1.1662E+00  1.1644E+00  1.1694E+00
 -1.3131E-01  1.1439E+00  1.1424E+00  1.1468E+00
 -1.1111E-01  1.1217E+00  1.1204E+00  1.1242E+00
 -9.0909E-02  1.0996E+00  1.0985E+00  1.1016E+00
 -7.0707E-02  1.0775E+00  1.0767E+00  1.0791E+00
 -5.0505E-02  1.0556E+00  1.0549E+00  1.0567E+00
 -3.0303E-02  1.0336E+00  1.0333E+00  1.0344E+00
 -1.0101E-02  1.0118E+00  1.0117E+00  1.0121E+00
  1.0101E-02  9.9009E-01  9.8989E-01  9.9025E-01
  3.0303E-02  9.6845E-01  9.6781E-01  9.6884E-01
  5.0505E-02  9.4691E-01  9.4581E-01  9.4756E-01
  7.0707E-02  9.2548E-01  9.2390E-01  9.2639E-01
  9.0909E-02  9.0416E-01  9.0209E-01  9.0535E-01
  1.1111E-01  8.8295E-01  8.8039E-01  8.8443E-01
  1.3131E-01  8.6186E-01  8.5880E-01  8.6364E-01
  1.5152E-01  8.4091E-01  8.3733E-01  8.4299E-01
  1.7172E-01  8.2008E-01  8.1599E-01  8.2248E-01
  1.9192E-01  7.9940E-01  7.9478E-01  8.0212E-01
  2.1212E-01  7.7887E-01  7.7372E-01  7.8191E-01
  2.3232E-01  7.5848E-01  7.5280E-01  7.6186E-01
  2.5253E-01  7.3826E-01  7.3204E-01  7.4197E-01
  2.7273E-01  7.1820E-01  7.1145E-01  7.2225E-01
  2.9293E-01  6.9831E-01  6.9103E-01  7.0271E-01
  3.1313E-01  6.7860E-01  6.7079E-01  6.8335E-01
  3.3333E-01  6.5907E-01  6.5074E-01  6.6417E-01
  3.5354E-01  6.3973E-01  6.3089E-01  6.4519E-01
  3.7374E-01  6.2060E-01  6.1124E-01  6.2640E-01
  3.9394E-01  6.0167E-01  5.9181E-01  6.0781E-01
  4.1414E-01  5.8295E-01  5.7261E-01  5.8943E-01
  4.3434E-01  5.6444E-01  5.5364E-01  5.7126E-01
  4.5455E-01  5.4617E-01  5.3491E-01  5.5331E-01
  4.7475E-01  5.2812E-01  5.1643E-01  5.3558E-01
  4.9495E-01  5.1031E-01  4.9821E-01  5.1808E-01
  5.1515E-01  4.9275E-01  4.8026E-01  5.0082E-01
  5.3535E-01  4.7543E-01  4.6258E-01  4.8379E-01
  5.5556E-01  4.5838E-01  4.4519E-01  4.6701E-01
  5.7576E-01  4.4159E-01  4.2810E-01  4.5047E-01
  5.9596E-01  4.2507E-01  4.1130E-01  4.3419E-01
  6.1616E-01  4.0884E-01  3.9481E-01  4.1817E-01
  6.3636E-01  3.9288E-01  3.7864E-01  4.0242E-01
  6.5657E-01  3.7722E-01  3.6279E-01  3.8693E-01
  6.7677E-01  3.6185E-01  3.4727E-01  3.7173E-01
  6.9697E-01  3.4679E-01  3.3207E-01  3.5681E-01
  7.1717E-01  3.3204E-01  3.1721E-01  3.4218E-01
  7.3737E-01  3.1760E-01  3.0270E-01  3.2785E-01
  7.5758E-01  3.0349E-01  2.8854E-01  3.1385E-01
  7.7778E-01  2.8971E-01  2.7474E-01  3.0019E-01
  7.9798E-01  2.7627E-01  2.6132E-01  2.8689E-01
  8.1818E-01  2.6316E-01  2.4828E-01  2.7397E-01
  8.3838E-01  2.5040E-01  2.3562E-01  2.6144E-01
  8.5859E-01  2.3800E-01  2.2334E-01  2.4932E-01
  8.7879E-01  2.2596E-01  2.1146E-01  2.3761E-01
  8.9899E-01  2.1430E-01  1.9997E-01  2.2632E-01
  9.1919E-01  2.0303E-01  1.8889E-01  2.1547E-01
  9.3939E-01  1.9218E-01  1.7823E-01  2.0507E-01
  9.5960E-01  1.8182E-01  1.6803E-01  1.9513E-01
  9.7980E-01  1.7214E-01  1.5836E-01  1.8577E-01
  1.0000E+00  1.5634E-01  1.4182E-01  1.6996E-01


==> data/fit/dalitzYcCentral.dat <==
 -1.0000E+00  2.1203E+00
 -9.7980E-01  2.0977E+00
 -9.5960E-01  2.0746E+00
 -9.3939E-01  2.0516E+00
 -9.1919E-01  2.0287E+00
 -8.9899E-01  2.0058E+00
 -8.7879E-01  1.9830E+00
 -8.5859E-01  1.9603E+00
 -8.3838E-01  1.9373E+00
 -8.1818E-01  1.9145E+00
 -7.9798E-01  1.8917E+00
 -7.7778E-01  1.8689E+00
 -7.5758E-01  1.8461E+00
 -7.3737E-01  1.8234E+00
 -7.1717E-01  1.8006E+00
 -6.9697E-01  1.7778E+00
 -6.7677E-01  1.7550E+00
 -6.5657E-01  1.7322E+00
 -6.3636E-01  1.7095E+00
 -6.1616E-01  1.6867E+00
 -5.9596E-01  1.6639E+00
 -5.7576E-01  1.6412E+00
 -5.5556E-01  1.6184E+00
 -5.3535E-01  1.5956E+00
 -5.1515E-01  1.5729E+00
 -4.9495E-01  1.5501E+00
 -4.7475E-01  1.5274E+00
 -4.5455E-01  1.5046E+00
 -4.3434E-01  1.4819E+00
 -4.1414E-01  1.4592E+00
 -3.9394E-01  1.4365E+00
 -3.7374E-01  1.4138E+00
 -3.5354E-01  1.3911E+00
 -3.3333E-01  1.3685E+00
 -3.1313E-01  1.3459E+00
 -2.9293E-01  1.3233E+00
 -2.7273E-01  1.3007E+00
 -2.5253E-01  1.2782E+00
 -2.3232E-01  1.2557E+00
 -2.1212E-01  1.2333E+00
 -1.9192E-01  1.2108E+00
 -1.7172E-01  1.1885E+00
 -1.5152E-01  1.1662E+00
 -1.3131E-01  1.1439E+00
 -1.1111E-01  1.1217E+00
 -9.0909E-02  1.0996E+00
 -7.0707E-02  1.0775E+00
 -5.0505E-02  1.0556E+00
 -3.0303E-02  1.0336E+00
 -1.0101E-02  1.0118E+00
  1.0101E-02  9.9009E-01
  3.0303E-02  9.6845E-01
  5.0505E-02  9.4691E-01
  7.0707E-02  9.2548E-01
  9.0909E-02  9.0416E-01
  1.1111E-01  8.8295E-01
  1.3131E-01  8.6186E-01
  1.5152E-01  8.4091E-01
  1.7172E-01  8.2008E-01
  1.9192E-01  7.9940E-01
  2.1212E-01  7.7887E-01
  2.3232E-01  7.5848E-01
  2.5253E-01  7.3826E-01
  2.7273E-01  7.1820E-01
  2.9293E-01  6.9831E-01
  3.1313E-01  6.7860E-01
  3.3333E-01  6.5907E-01
  3.5354E-01  6.3973E-01
  3.7374E-01  6.2060E-01
  3.9394E-01  6.0167E-01
  4.1414E-01  5.8295E-01
  4.3434E-01  5.6444E-01
  4.5455E-01  5.4617E-01
  4.7475E-01  5.2812E-01
  4.9495E-01  5.1031E-01
  5.1515E-01  4.9275E-01
  5.3535E-01  4.7543E-01
  5.5556E-01  4.5838E-01
  5.7576E-01  4.4159E-01
  5.9596E-01  4.2507E-01
  6.1616E-01  4.0884E-01
  6.3636E-01  3.9288E-01
  6.5657E-01  3.7722E-01
  6.7677E-01  3.6185E-01
  6.9697E-01  3.4679E-01
  7.1717E-01  3.3204E-01
  7.3737E-01  3.1760E-01
  7.5758E-01  3.0349E-01
  7.7778E-01  2.8971E-01
  7.9798E-01  2.7627E-01
  8.1818E-01  2.6316E-01
  8.3838E-01  2.5040E-01
  8.5859E-01  2.3800E-01
  8.7879E-01  2.2596E-01
  8.9899E-01  2.1430E-01
  9.1919E-01  2.0303E-01
  9.3939E-01  1.9218E-01
  9.5960E-01  1.8182E-01
  9.7980E-01  1.7214E-01
  1.0000E+00  1.5634E-01


==> data/fit/dalitzYcLower.dat <==
 -1.0000E+00  2.0884E+00
 -9.7980E-01  2.0676E+00
 -9.5960E-01  2.0462E+00
 -9.3939E-01  2.0243E+00
 -9.1919E-01  2.0035E+00
 -8.9899E-01  1.9825E+00
 -8.7879E-01  1.9606E+00
 -8.5859E-01  1.9392E+00
 -8.3838E-01  1.9175E+00
 -8.1818E-01  1.8959E+00
 -7.9798E-01  1.8742E+00
 -7.7778E-01  1.8524E+00
 -7.5758E-01  1.8305E+00
 -7.3737E-01  1.8086E+00
 -7.1717E-01  1.7867E+00
 -6.9697E-01  1.7646E+00
 -6.7677E-01  1.7427E+00
 -6.5657E-01  1.7206E+00
 -6.3636E-01  1.6985E+00
 -6.1616E-01  1.6764E+00
 -5.9596E-01  1.6542E+00
 -5.7576E-01  1.6320E+00
 -5.5556E-01  1.6097E+00
 -5.3535E-01  1.5874E+00
 -5.1515E-01  1.5653E+00
 -4.9495E-01  1.5429E+00
 -4.7475E-01  1.5205E+00
 -4.5455E-01  1.4983E+00
 -4.3434E-01  1.4759E+00
 -4.1414E-01  1.4536E+00
 -3.9394E-01  1.4313E+00
 -3.7374E-01  1.4089E+00
 -3.5354E-01  1.3866E+00
 -3.3333E-01  1.3643E+00
 -3.1313E-01  1.3420E+00
 -2.9293E-01  1.3197E+00
 -2.7273E-01  1.2974E+00
 -2.5253E-01  1.2752E+00
 -2.3232E-01  1.2529E+00
 -2.1212E-01  1.2307E+00
 -1.9192E-01  1.2086E+00
 -1.7172E-01  1.1865E+00
 -1.5152E-01  1.1644E+00
 -1.3131E-01  1.1424E+00
 -1.1111E-01  1.1204E+00
 -9.0909E-02  1.0985E+00
 -7.0707E-02  1.0767E+00
 -5.0505E-02  1.0549E+00
 -3.0303E-02  1.0333E+00
 -1.0101E-02  1.0117E+00
  1.0101E-02  9.8989E-01
  3.0303E-02  9.6781E-01
  5.0505E-02  9.4581E-01
  7.0707E-02  9.2390E-01
  9.0909E-02  9.0209E-01
  1.1111E-01  8.8039E-01
  1.3131E-01  8.5880E-01
  1.5152E-01  8.3733E-01
  1.7172E-01  8.1599E-01
  1.9192E-01  7.9478E-01
  2.1212E-01  7.7372E-01
  2.3232E-01  7.5280E-01
  2.5253E-01  7.3204E-01
  2.7273E-01  7.1145E-01
  2.9293E-01  6.9103E-01
  3.1313E-01  6.7079E-01
  3.3333E-01  6.5074E-01
  3.5354E-01  6.3089E-01
  3.7374E-01  6.1124E-01
  3.9394E-01  5.9181E-01
  4.1414E-01  5.7261E-01
  4.3434E-01  5.5364E-01
  4.5455E-01  5.3491E-01
  4.7475E-01  5.1643E-01
  4.9495E-01  4.9821E-01
  5.1515E-01  4.8026E-01
  5.3535E-01  4.6258E-01
  5.5556E-01  4.4519E-01
  5.7576E-01  4.2810E-01
  5.9596E-01  4.1130E-01
  6.1616E-01  3.9481E-01
  6.3636E-01  3.7864E-01
  6.5657E-01  3.6279E-01
  6.7677E-01  3.4727E-01
  6.9697E-01  3.3207E-01
  7.1717E-01  3.1721E-01
  7.3737E-01  3.0270E-01
  7.5758E-01  2.8854E-01
  7.7778E-01  2.7474E-01
  7.9798E-01  2.6132E-01
  8.1818E-01  2.4828E-01
  8.3838E-01  2.3562E-01
  8.5859E-01  2.2334E-01
  8.7879E-01  2.1146E-01
  8.9899E-01  1.9997E-01
  9.1919E-01  1.8889E-01
  9.3939E-01  1.7823E-01
  9.5960E-01  1.6803E-01
  9.7980E-01  1.5836E-01
  1.0000E+00  1.4182E-01


==> data/fit/dalitzYcUpper.dat <==
 -1.0000E+00  2.1654E+00
 -9.7980E-01  2.1399E+00
 -9.5960E-01  2.1142E+00
 -9.3939E-01  2.0890E+00
 -9.1919E-01  2.0637E+00
 -8.9899E-01  2.0384E+00
 -8.7879E-01  2.0142E+00
 -8.5859E-01  1.9898E+00
 -8.3838E-01  1.9644E+00
 -8.1818E-01  1.9400E+00
 -7.9798E-01  1.9157E+00
 -7.7778E-01  1.8916E+00
 -7.5758E-01  1.8676E+00
 -7.3737E-01  1.8436E+00
 -7.1717E-01  1.8197E+00
 -6.9697E-01  1.7960E+00
 -6.7677E-01  1.7723E+00
 -6.5657E-01  1.7486E+00
 -6.3636E-01  1.7250E+00
 -6.1616E-01  1.7015E+00
 -5.9596E-01  1.6780E+00
 -5.7576E-01  1.6545E+00
 -5.5556E-01  1.6311E+00
 -5.3535E-01  1.6077E+00
 -5.1515E-01  1.5843E+00
 -4.9495E-01  1.5610E+00
 -4.7475E-01  1.5377E+00
 -4.5455E-01  1.5144E+00
 -4.3434E-01  1.4912E+00
 -4.1414E-01  1.4680E+00
 -3.9394E-01  1.4448E+00
 -3.7374E-01  1.4216E+00
 -3.5354E-01  1.3985E+00
 -3.3333E-01  1.3754E+00
 -3.1313E-01  1.3524E+00
 -2.9293E-01  1.3294E+00
 -2.7273E-01  1.3064E+00
 -2.5253E-01  1.2835E+00
 -2.3232E-01  1.2606E+00
 -2.1212E-01  1.2377E+00
 -1.9192E-01  1.2149E+00
 -1.7172E-01  1.1921E+00
 -1.5152E-01  1.1694E+00
 -1.3131E-01  1.1468E+00
 -1.1111E-01  1.1242E+00
 -9.0909E-02  1.1016E+00
 -7.0707E-02  1.0791E+00
 -5.0505E-02  1.0567E+00
 -3.0303E-02  1.0344E+00
 -1.0101E-02  1.0121E+00
  1.0101E-02  9.9025E-01
  3.0303E-02  9.6884E-01
  5.0505E-02  9.4756E-01
  7.0707E-02  9.2639E-01
  9.0909E-02  9.0535E-01
  1.1111E-01  8.8443E-01
  1.3131E-01  8.6364E-01
  1.5152E-01  8.4299E-01
  1.7172E-01  8.2248E-01
  1.9192E-01  8.0212E-01
  2.1212E-01  7.8191E-01
  2.3232E-01  7.6186E-01
  2.5253E-01  7.4197E-01
  2.7273E-01  7.2225E-01
  2.9293E-01  7.0271E-01
  3.1313E-01  6.8335E-01
  3.3333E-01  6.6417E-01
  3.5354E-01  6.4519E-01
  3.7374E-01  6.2640E-01
  3.9394E-01  6.0781E-01
  4.1414E-01  5.8943E-01
  4.3434E-01  5.7126E-01
  4.5455E-01  5.5331E-01
  4.7475E-01  5.3558E-01
  4.9495E-01  5.1808E-01
  5.1515E-01  5.0082E-01
  5.3535E-01  4.8379E-01
  5.5556E-01  4.6701E-01
  5.7576E-01  4.5047E-01
  5.9596E-01  4.3419E-01
  6.1616E-01  4.1817E-01
  6.3636E-01  4.0242E-01
  6.5657E-01  3.8693E-01
  6.7677E-01  3.7173E-01
  6.9697E-01  3.5681E-01
  7.1717E-01  3.4218E-01
  7.3737E-01  3.2785E-01
  7.5758E-01  3.1385E-01
  7.7778E-01  3.0019E-01
  7.9798E-01  2.8689E-01
  8.1818E-01  2.7397E-01
  8.3838E-01  2.6144E-01
  8.5859E-01  2.4932E-01
  8.7879E-01  2.3761E-01
  8.9899E-01  2.2632E-01
  9.1919E-01  2.1547E-01
  9.3939E-01  2.0507E-01
  9.5960E-01  1.9513E-01
  9.7980E-01  1.8577E-01
  1.0000E+00  1.6996E-01


==> data/match/ImM0All.dat <==
  0.000000E+00 -9.448477E-03 -6.129215E-03 -1.276774E-02
  1.187500E-01 -1.093022E-02 -7.606591E-03 -1.425385E-02
  2.375000E-01 -1.243134E-02 -9.102649E-03 -1.576003E-02
  3.562500E-01 -1.395211E-02 -1.061766E-02 -1.728656E-02
  4.750000E-01 -1.549282E-02 -1.215191E-02 -1.883373E-02
  5.937500E-01 -1.705373E-02 -1.370565E-02 -2.040181E-02
  7.125000E-01 -1.863512E-02 -1.527908E-02 -2.199116E-02
  8.312500E-01 -2.023727E-02 -1.687248E-02 -2.360206E-02
  9.500000E-01 -2.186045E-02 -1.848610E-02 -2.523480E-02
  1.068750E+00 -2.350489E-02 -2.012019E-02 -2.688960E-02
  1.187500E+00 -2.517053E-02 -2.177473E-02 -2.856633E-02
  1.306250E+00 -2.685736E-02 -2.344978E-02 -3.026494E-02
  1.425000E+00 -2.856539E-02 -2.514538E-02 -3.198540E-02
  1.543750E+00 -3.029450E-02 -2.686148E-02 -3.372753E-02
  1.662500E+00 -3.204450E-02 -2.859794E-02 -3.549106E-02
  1.781250E+00 -3.381503E-02 -3.035450E-02 -3.727557E-02
  1.900000E+00 -3.560559E-02 -3.213076E-02 -3.908042E-02
  2.018750E+00 -3.741544E-02 -3.392614E-02 -4.090475E-02
  2.137500E+00 -3.924359E-02 -3.573983E-02 -4.274735E-02
  2.256250E+00 -4.108872E-02 -3.757065E-02 -4.460679E-02
  2.375000E+00 -4.294885E-02 -3.941700E-02 -4.648070E-02
  2.493750E+00 -4.482171E-02 -4.127691E-02 -4.836651E-02
  2.612500E+00 -4.670399E-02 -4.314754E-02 -5.026044E-02
  2.731250E+00 -4.859133E-02 -4.502510E-02 -5.215755E-02
  2.850000E+00 -5.047782E-02 -4.690448E-02 -5.405116E-02
  2.968750E+00 -5.235539E-02 -4.877861E-02 -5.593217E-02
  3.087500E+00 -5.421275E-02 -5.063760E-02 -5.778791E-02
  3.206250E+00 -5.603378E-02 -5.246727E-02 -5.960029E-02
  3.325000E+00 -5.779462E-02 -5.424659E-02 -6.134264E-02
  3.443750E+00 -5.945831E-02 -5.594286E-02 -6.297375E-02
  3.562500E+00 -6.096375E-02 -5.750187E-02 -6.442563E-02
  3.681250E+00 -6.219922E-02 -5.882416E-02 -6.557429E-02
  3.800000E+00 -6.292267E-02 -5.969343E-02 -6.615191E-02
  3.800000E+00 -6.292267E-02 -5.969343E-02 -6.615191E-02
  3.821053E+00 -6.295915E-02 -5.976590E-02 -6.615240E-02
  3.842105E+00 -6.295391E-02 -5.980114E-02 -6.610669E-02
  3.863158E+00 -6.289735E-02 -5.979048E-02 -6.600421E-02
  3.884210E+00 -6.277591E-02 -5.972174E-02 -6.583008E-02
  3.905263E+00 -6.256945E-02 -5.957673E-02 -6.556217E-02
  3.926316E+00 -6.224566E-02 -5.932628E-02 -6.516505E-02
  3.947368E+00 -6.174642E-02 -5.891777E-02 -6.457507E-02
  3.968421E+00 -6.094454E-02 -5.823596E-02 -6.365312E-02
  3.989474E+00 -5.940171E-02 -5.688270E-02 -6.192073E-02
  4.010526E+00 -3.100255E-02 -2.941085E-02 -3.259425E-02
  4.031579E+00 -1.254734E-02 -1.077654E-02 -1.431814E-02
  4.052631E+00  1.450782E-04  2.296809E-03 -2.006652E-03
  4.073684E+00  1.050276E-02  1.305696E-02  7.948558E-03
  4.094737E+00  1.951580E-02  2.246200E-02  1.656959E-02
  4.115789E+00  2.763406E-02  3.095401E-02  2.431410E-02
  4.136842E+00  3.510657E-02  3.878200E-02  3.143114E-02
  4.157895E+00  4.208796E-02  4.610238E-02  3.807355E-02
  4.178947E+00  4.868189E-02  5.302083E-02  4.434294E-02
  4.200000E+00  5.496170E-02  5.961259E-02  5.031081E-02
  4.200000E+00  5.496170E-02  5.961259E-02  5.031081E-02
  4.318182E+00  8.636400E-02  9.259670E-02  8.013129E-02
  4.436363E+00  1.139817E-01  1.216166E-01  1.063468E-01
  4.554545E+00  1.396328E-01  1.485732E-01  1.306923E-01
  4.672727E+00  1.641657E-01  1.743589E-01  1.539726E-01
  4.790909E+00  1.880567E-01  1.994772E-01  1.766362E-01
  4.909091E+00  2.116038E-01  2.242446E-01  1.989630E-01
  5.027273E+00  2.350089E-01  2.488764E-01  2.211414E-01
  5.145454E+00  2.584167E-01  2.735276E-01  2.433059E-01
  5.263636E+00  2.819361E-01  2.983154E-01  2.655567E-01
  5.381818E+00  3.056515E-01  3.233320E-01  2.879710E-01
  5.500000E+00  3.296310E-01  3.486510E-01  3.106110E-01
  5.618182E+00  3.539306E-01  3.743337E-01  3.335276E-01
  5.736363E+00  3.785975E-01  4.004321E-01  3.567629E-01
  5.854545E+00  4.036716E-01  4.269911E-01  3.803521E-01
  5.972727E+00  4.291879E-01  4.540496E-01  4.043263E-01
  6.090909E+00  4.551774E-01  4.816430E-01  4.287118E-01
  6.209091E+00  4.816673E-01  5.098027E-01  4.535319E-01
  6.327273E+00  5.086823E-01  5.385570E-01  4.788075E-01
  6.445454E+00  5.362442E-01  5.679322E-01  5.045562E-01
  6.563636E+00  5.643733E-01  5.979524E-01  5.307942E-01
  6.681818E+00  5.930878E-01  6.286399E-01  5.575357E-01
  6.800000E+00  6.224044E-01  6.600156E-01  5.847932E-01
  6.918182E+00  6.523385E-01  6.920989E-01  6.125781E-01
  7.036364E+00  6.829040E-01  7.249082E-01  6.408999E-01
  7.154545E+00  7.141140E-01  7.584607E-01  6.697674E-01
  7.272727E+00  7.459802E-01  7.927723E-01  6.991882E-01
  7.390909E+00  7.785135E-01  8.278584E-01  7.291686E-01
  7.509091E+00  8.117237E-01  8.637331E-01  7.597143E-01
  7.627273E+00  8.456199E-01  9.004099E-01  7.908299E-01
  7.745454E+00  8.802103E-01  9.379012E-01  8.225193E-01
  7.863636E+00  9.155023E-01  9.762188E-01  8.547859E-01
  7.981818E+00  9.515027E-01  1.015374E+00  8.876315E-01
  8.100000E+00  9.882172E-01  1.055376E+00  9.210581E-01
  8.218182E+00  1.025651E+00  1.096235E+00  9.550671E-01
  8.336364E+00  1.063810E+00  1.137960E+00  9.896588E-01
  8.454545E+00  1.102696E+00  1.180558E+00  1.024833E+00
  8.572727E+00  1.142314E+00  1.224037E+00  1.060590E+00
  8.690909E+00  1.182666E+00  1.268403E+00  1.096929E+00
  8.809091E+00  1.223755E+00  1.313663E+00  1.133847E+00
  8.927273E+00  1.265585E+00  1.359823E+00  1.171346E+00
  9.045454E+00  1.308153E+00  1.406885E+00  1.209421E+00
  9.163636E+00  1.351485E+00  1.454878E+00  1.248091E+00
  9.281818E+00  1.395594E+00  1.503818E+00  1.287370E+00
  9.400000E+00  1.440152E+00  1.553371E+00  1.326932E+00
  9.518182E+00  1.485609E+00  1.604003E+00  1.367215E+00
  9.636364E+00  1.531993E+00  1.655747E+00  1.408238E+00
  9.754545E+00  1.579020E+00  1.708312E+00  1.449728E+00
  9.872727E+00  1.626732E+00  1.761740E+00  1.491724E+00
  9.990909E+00  1.675192E+00  1.816106E+00  1.534277E+00
  1.010909E+01  1.724388E+00  1.871380E+00  1.577395E+00
  1.022727E+01  1.774298E+00  1.927549E+00  1.621047E+00
  1.034545E+01  1.824934E+00  1.984671E+00  1.665196E+00
  1.046364E+01  1.876288E+00  2.042695E+00  1.709882E+00
  1.058182E+01  1.928357E+00  2.101611E+00  1.755103E+00
  1.070000E+01  1.981136E+00  2.161436E+00  1.800836E+00
  1.081818E+01  2.034623E+00  2.222165E+00  1.847081E+00
  1.093636E+01  2.088812E+00  2.283792E+00  1.893833E+00
  1.105455E+01  2.143693E+00  2.346307E+00  1.941079E+00
  1.117273E+01  2.199269E+00  2.409717E+00  1.988822E+00
  1.129091E+01  2.255578E+00  2.474061E+00  2.037094E+00
  1.140909E+01  2.312531E+00  2.539243E+00  2.085819E+00
  1.152727E+01  2.370104E+00  2.605239E+00  2.134969E+00
  1.164545E+01  2.428373E+00  2.672138E+00  2.184608E+00
  1.176364E+01  2.487343E+00  2.739941E+00  2.234745E+00
  1.188182E+01  2.547009E+00  2.808643E+00  2.285375E+00
  1.200000E+01  2.607325E+00  2.878195E+00  2.336454E+00


==> data/match/ImM0Central.dat <==
  0.000000E+00 -9.448477E-03
  1.187500E-01 -1.093022E-02
  2.375000E-01 -1.243134E-02
  3.562500E-01 -1.395211E-02
  4.750000E-01 -1.549282E-02
  5.937500E-01 -1.705373E-02
  7.125000E-01 -1.863512E-02
  8.312500E-01 -2.023727E-02
  9.500000E-01 -2.186045E-02
  1.068750E+00 -2.350489E-02
  1.187500E+00 -2.517053E-02
  1.306250E+00 -2.685736E-02
  1.425000E+00 -2.856539E-02
  1.543750E+00 -3.029450E-02
  1.662500E+00 -3.204450E-02
  1.781250E+00 -3.381503E-02
  1.900000E+00 -3.560559E-02
  2.018750E+00 -3.741544E-02
  2.137500E+00 -3.924359E-02
  2.256250E+00 -4.108872E-02
  2.375000E+00 -4.294885E-02
  2.493750E+00 -4.482171E-02
  2.612500E+00 -4.670399E-02
  2.731250E+00 -4.859133E-02
  2.850000E+00 -5.047782E-02
  2.968750E+00 -5.235539E-02
  3.087500E+00 -5.421275E-02
  3.206250E+00 -5.603378E-02
  3.325000E+00 -5.779462E-02
  3.443750E+00 -5.945831E-02
  3.562500E+00 -6.096375E-02
  3.681250E+00 -6.219922E-02
  3.800000E+00 -6.292267E-02
  3.800000E+00 -6.292267E-02
  3.821053E+00 -6.295915E-02
  3.842105E+00 -6.295391E-02
  3.863158E+00 -6.289735E-02
  3.884210E+00 -6.277591E-02
  3.905263E+00 -6.256945E-02
  3.926316E+00 -6.224566E-02
  3.947368E+00 -6.174642E-02
  3.968421E+00 -6.094454E-02
  3.989474E+00 -5.940171E-02
  4.010526E+00 -3.100255E-02
  4.031579E+00 -1.254734E-02
  4.052631E+00  1.450782E-04
  4.073684E+00  1.050276E-02
  4.094737E+00  1.951580E-02
  4.115789E+00  2.763406E-02
  4.136842E+00  3.510657E-02
  4.157895E+00  4.208796E-02
  4.178947E+00  4.868189E-02
  4.200000E+00  5.496170E-02
  4.200000E+00  5.496170E-02
  4.318182E+00  8.636400E-02
  4.436363E+00  1.139817E-01
  4.554545E+00  1.396328E-01
  4.672727E+00  1.641657E-01
  4.790909E+00  1.880567E-01
  4.909091E+00  2.116038E-01
  5.027273E+00  2.350089E-01
  5.145454E+00  2.584167E-01
  5.263636E+00  2.819361E-01
  5.381818E+00  3.056515E-01
  5.500000E+00  3.296310E-01
  5.618182E+00  3.539306E-01
  5.736363E+00  3.785975E-01
  5.854545E+00  4.036716E-01
  5.972727E+00  4.291879E-01
  6.090909E+00  4.551774E-01
  6.209091E+00  4.816673E-01
  6.327273E+00  5.086823E-01
  6.445454E+00  5.362442E-01
  6.563636E+00  5.643733E-01
  6.681818E+00  5.930878E-01
  6.800000E+00  6.224044E-01
  6.918182E+00  6.523385E-01
  7.036364E+00  6.829040E-01
  7.154545E+00  7.141140E-01
  7.272727E+00  7.459802E-01
  7.390909E+00  7.785135E-01
  7.509091E+00  8.117237E-01
  7.627273E+00  8.456199E-01
  7.745454E+00  8.802103E-01
  7.863636E+00  9.155023E-01
  7.981818E+00  9.515027E-01
  8.100000E+00  9.882172E-01
  8.218182E+00  1.025651E+00
  8.336364E+00  1.063810E+00
  8.454545E+00  1.102696E+00
  8.572727E+00  1.142314E+00
  8.690909E+00  1.182666E+00
  8.809091E+00  1.223755E+00
  8.927273E+00  1.265585E+00
  9.045454E+00  1.308153E+00
  9.163636E+00  1.351485E+00
  9.281818E+00  1.395594E+00
  9.400000E+00  1.440152E+00
  9.518182E+00  1.485609E+00
  9.636364E+00  1.531993E+00
  9.754545E+00  1.579020E+00
  9.872727E+00  1.626732E+00
  9.990909E+00  1.675192E+00
  1.010909E+01  1.724388E+00
  1.022727E+01  1.774298E+00
  1.034545E+01  1.824934E+00
  1.046364E+01  1.876288E+00
  1.058182E+01  1.928357E+00
  1.070000E+01  1.981136E+00
  1.081818E+01  2.034623E+00
  1.093636E+01  2.088812E+00
  1.105455E+01  2.143693E+00
  1.117273E+01  2.199269E+00
  1.129091E+01  2.255578E+00
  1.140909E+01  2.312531E+00
  1.152727E+01  2.370104E+00
  1.164545E+01  2.428373E+00
  1.176364E+01  2.487343E+00
  1.188182E+01  2.547009E+00
  1.200000E+01  2.607325E+00


==> data/match/ImM0Lower.dat <==
  0.000000E+00 -1.276774E-02
  1.187500E-01 -1.425385E-02
  2.375000E-01 -1.576003E-02
  3.562500E-01 -1.728656E-02
  4.750000E-01 -1.883373E-02
  5.937500E-01 -2.040181E-02
  7.125000E-01 -2.199116E-02
  8.312500E-01 -2.360206E-02
  9.500000E-01 -2.523480E-02
  1.068750E+00 -2.688960E-02
  1.187500E+00 -2.856633E-02
  1.306250E+00 -3.026494E-02
  1.425000E+00 -3.198540E-02
  1.543750E+00 -3.372753E-02
  1.662500E+00 -3.549106E-02
  1.781250E+00 -3.727557E-02
  1.900000E+00 -3.908042E-02
  2.018750E+00 -4.090475E-02
  2.137500E+00 -4.274735E-02
  2.256250E+00 -4.460679E-02
  2.375000E+00 -4.648070E-02
  2.493750E+00 -4.836651E-02
  2.612500E+00 -5.026044E-02
  2.731250E+00 -5.215755E-02
  2.850000E+00 -5.405116E-02
  2.968750E+00 -5.593217E-02
  3.087500E+00 -5.778791E-02
  3.206250E+00 -5.960029E-02
  3.325000E+00 -6.134264E-02
  3.443750E+00 -6.297375E-02
  3.562500E+00 -6.442563E-02
  3.681250E+00 -6.557429E-02
  3.800000E+00 -6.615191E-02
  3.800000E+00 -6.615191E-02
  3.821053E+00 -6.615240E-02
  3.842105E+00 -6.610669E-02
  3.863158E+00 -6.600421E-02
  3.884210E+00 -6.583008E-02
  3.905263E+00 -6.556217E-02
  3.926316E+00 -6.516505E-02
  3.947368E+00 -6.457507E-02
  3.968421E+00 -6.365312E-02
  3.989474E+00 -6.192073E-02
  4.010526E+00 -3.259425E-02
  4.031579E+00 -1.431814E-02
  4.052631E+00 -2.006652E-03
  4.073684E+00  7.948558E-03
  4.094737E+00  1.656959E-02
  4.115789E+00  2.431410E-02
  4.136842E+00  3.143114E-02
  4.157895E+00  3.807355E-02
  4.178947E+00  4.434294E-02
  4.200000E+00  5.031081E-02
  4.200000E+00  5.031081E-02
  4.318182E+00  8.013129E-02
  4.436363E+00  1.063468E-01
  4.554545E+00  1.306923E-01
  4.672727E+00  1.539726E-01
  4.790909E+00  1.766362E-01
  4.909091E+00  1.989630E-01
  5.027273E+00  2.211414E-01
  5.145454E+00  2.433059E-01
  5.263636E+00  2.655567E-01
  5.381818E+00  2.879710E-01
  5.500000E+00  3.106110E-01
  5.618182E+00  3.335276E-01
  5.736363E+00  3.567629E-01
  5.854545E+00  3.803521E-01
  5.972727E+00  4.043263E-01
  6.090909E+00  4.287118E-01
  6.209091E+00  4.535319E-01
  6.327273E+00  4.788075E-01
  6.445454E+00  5.045562E-01
  6.563636E+00  5.307942E-01
  6.681818E+00  5.575357E-01
  6.800000E+00  5.847932E-01
  6.918182E+00  6.125781E-01
  7.036364E+00  6.408999E-01
  7.154545E+00  6.697674E-01
  7.272727E+00  6.991882E-01
  7.390909E+00  7.291686E-01
  7.509091E+00  7.597143E-01
  7.627273E+00  7.908299E-01
  7.745454E+00  8.225193E-01
  7.863636E+00  8.547859E-01
  7.981818E+00  8.876315E-01
  8.100000E+00  9.210581E-01
  8.218182E+00  9.550671E-01
  8.336364E+00  9.896588E-01
  8.454545E+00  1.024833E+00
  8.572727E+00  1.060590E+00
  8.690909E+00  1.096929E+00
  8.809091E+00  1.133847E+00
  8.927273E+00  1.171346E+00
  9.045454E+00  1.209421E+00
  9.163636E+00  1.248091E+00
  9.281818E+00  1.287370E+00
  9.400000E+00  1.326932E+00
  9.518182E+00  1.367215E+00
  9.636364E+00  1.408238E+00
  9.754545E+00  1.449728E+00
  9.872727E+00  1.491724E+00
  9.990909E+00  1.534277E+00
  1.010909E+01  1.577395E+00
  1.022727E+01  1.621047E+00
  1.034545E+01  1.665196E+00
  1.046364E+01  1.709882E+00
  1.058182E+01  1.755103E+00
  1.070000E+01  1.800836E+00
  1.081818E+01  1.847081E+00
  1.093636E+01  1.893833E+00
  1.105455E+01  1.941079E+00
  1.117273E+01  1.988822E+00
  1.129091E+01  2.037094E+00
  1.140909E+01  2.085819E+00
  1.152727E+01  2.134969E+00
  1.164545E+01  2.184608E+00
  1.176364E+01  2.234745E+00
  1.188182E+01  2.285375E+00
  1.200000E+01  2.336454E+00


==> data/match/ImM0Step1.dat <==
  0.000000000000000E+000  8.977831084721861E-002
  0.118749998509884       8.666281160312392E-002
  0.237499997019768       8.349794043940630E-002
  0.356249995529652       8.028248853309863E-002
  0.474999994039535       7.701524706123385E-002
  0.593749992549419       7.369500720084482E-002
  0.712499991059303       7.032056012896441E-002
  0.831249989569187       6.689069702262554E-002
  0.949999988079071       6.340420905886113E-002
   1.06874998658895       5.985966097045235E-002
   1.18749998509884       5.625415651017805E-002
   1.30624998360872       5.258548907933620E-002
   1.42499998211861       4.885152048508538E-002
   1.54374998062849       4.504996339206287E-002
   1.66249997913837       4.117836315029991E-002
   1.78124997764826       3.723407597764938E-002
   1.89999997615814       3.321424291611214E-002
   2.01874997466803       2.911575824335112E-002
   2.13749997317791       2.493522828775516E-002
   2.25624997168779       2.066896272211421E-002
   2.37499997019768       1.631275425797114E-002
   2.49374996870756       1.186210119294844E-002
   2.61249996721745       7.311811189566808E-003
   2.73124996572733       2.656019089994437E-003
   2.84999996423721      -2.112031797990952E-003
   2.96874996274710      -7.000247605254313E-003
   3.08749996125698      -1.201806427293609E-002
   3.20624995976686      -1.717702997872115E-002
   3.32499995827675      -2.249175131556268E-002
   3.44374995678663      -2.798154648078697E-002
   3.56249995529652      -3.367364309854144E-002
   3.68124995380640      -3.961030108171110E-002
   3.79999995231628      -4.586888331227951E-002
   3.79999995231628      -4.586888331227951E-002
   3.82105257636622      -4.702291733829427E-002
   3.84210520041616      -4.819402972367906E-002
   3.86315782446610      -4.938461211457560E-002
   3.88421044851604      -5.059793721052298E-002
   3.90526307256598      -5.183874179805077E-002
   3.92631569661592      -5.311441090063235E-002
   3.94736832066586      -5.443788084494541E-002
   3.96842094471580      -5.583667665162733E-002
   3.98947356876574      -5.740288051674338E-002
   4.01052619281568      -3.992868270839836E-002
   4.03157881686562      -2.666060676388610E-002
   4.05263144091556      -1.761944866013535E-002
   4.07368406496550      -1.025481950259834E-002
   4.09473668901544      -3.857857439024154E-003
   4.11578931306538       1.908642480264505E-003
   4.13684193711532       7.224313611084160E-003
   4.15789456116526       1.220254146209249E-002
   4.17894718521520       1.691883333348768E-002
   4.19999980926514       2.142647494901142E-002
   4.19999980926514       2.142647494901142E-002
   4.31818163033688       4.429415408363825E-002
   4.43636345140862       6.501195935449382E-002
   4.55454527248036       8.488542871665894E-002
   4.67272709355210       0.104520779307684     
   4.79090891462384       0.124256480212346     
   4.90909073569558       0.144304086669779     
   5.02727255676732       0.164806736132198     
   5.14545437783906       0.185867149446850     
   5.26363619891080       0.207562485857255     
   5.38181801998254       0.229952887068388     
   5.49999984105428       0.253086618951139     
   5.61818166212602       0.277003359050326     
   5.73636348319776       0.301736368735512     
   5.85454530426950       0.327313968701712     
   5.97272712534124       0.353760561589652     
   6.09090894641298       0.381097384943090     
   6.20909076748472       0.409343033355368     
   6.32727258855646       0.438513871963270     
   6.44545440962820       0.468624334871914     
   6.56363623069994       0.499687157942220     
   6.68181805177168       0.531713559669586     
   6.79999987284342       0.564713383667874     
   6.91818169391517       0.598695212883278     
   7.03636351498691       0.633666461994264     
   7.15454533605865       0.669633455773160     
   7.27272715713039       0.706601488966481     
   7.39090897820213       0.744574885416957     
   7.50909079927387       0.783557043341799     
   7.62727262034561       0.823550476500878     
   7.74545444141735       0.864556854990106     
   7.86363626248909       0.906577035483062     
   7.98181808356083       0.949611098811791     
   8.09999990463257       0.993658373420616     
   8.21818172570431        1.03871746976294     
   8.33636354677605        1.08478630655115     
   8.45454536784779        1.13186213969469     
   8.57272718891953        1.17994158490451     
   8.69090900999127        1.22902065021561     
   8.80909083106301        1.27909476058024     
   8.92727265213475        1.33015877775493     
   9.04545447320649        1.38220704278053     
   9.16363629427823        1.43523338799789     
   9.28181811534997        1.48923116490069     
   9.39999993642171        1.54419328271277     
   9.51818175749345        1.60011222663047     
   9.63636357856519        1.65698007303771     
   9.75454539963693        1.71478854256934     
   9.87272722070867        1.77352901426254     
   9.99090904178041        1.83319254371588     
   10.1090908628522        1.89376989674833     
   10.2272726839239        1.95525158235564     
   10.3454545049956        2.01762787458592     
   10.4636363260674        2.08088882954739     
   10.5818181471391        2.14502432232044     
   10.6999999682109        2.21002407186901     
   10.8181817892826        2.27587766041654     
   10.9363636103543        2.34257455887836     
   11.0545454314261        2.41010415486934     
   11.1727272524978        2.47845577359115     
   11.2909090735696        2.54761869867384     
   11.4090908946413        2.61758219923652     
   11.5272727157130        2.68833554908795     
   11.6454545367848        2.75986804496307     
   11.7636363578565        2.83216903069530     
   11.8818181789283        2.90522791816774     
   12.0000000000000        2.97903420244873     


==> data/match/ImM0Step2.dat <==
  0.000000000000000E+000  1.800491936717204E-003
  0.118749998509884       8.004191914080505E-004
  0.237499997019768      -2.094975704452734E-004
  0.356249995529652      -1.229204250352283E-003
  0.474999994039535      -2.258646749822492E-003
  0.593749992549419      -3.297770970365415E-003
  0.712499991059303      -4.346522813490567E-003
  0.831249989569187      -5.404848180707461E-003
  0.949999988079071      -6.472692973525616E-003
   1.06874998658895      -7.549864890066519E-003
   1.18749998509884      -8.635257088986078E-003
   1.30624998360872      -9.728122760372663E-003
   1.42499998211861      -1.082770140956558E-002
   1.54374998062849      -1.193307022515010E-002
   1.66249997913837      -1.304311005503726E-002
   1.78124997764826      -1.415646249862239E-002
   1.89999997615814      -1.527147564596576E-002
   2.01874997466803      -1.638613448498922E-002
   2.13749997317791      -1.749796887457642E-002
   2.25624997168779      -1.860396853733902E-002
   2.37499997019768      -1.970028521427233E-002
   2.49374996870756      -2.078228510212459E-002
   2.61249996721745      -2.184398749157404E-002
   2.73124996572733      -2.287778517637161E-002
   2.84999996423721      -2.387380488960083E-002
   2.96874996274710      -2.481900028173958E-002
   3.08749996125698      -2.569573864856976E-002
   3.20624995976686      -2.647950234278140E-002
   3.32499995827675      -2.713492363113880E-002
   3.44374995678663      -2.760842755988631E-002
   3.56249995529652      -2.781310182516534E-002
   3.68124995380640      -2.759277306105075E-002
   3.79999995231628      -2.661417955080984E-002
   3.79999995231628      -2.661417955080984E-002
   3.82105257636622      -2.630924839935668E-002
   3.84210520041616      -2.594564202579534E-002
   3.86315782446610      -2.551036161598576E-002
   3.88421044851604      -2.498512603888132E-002
   3.90526307256598      -2.434279530285492E-002
   3.92631569661592      -2.353989790141834E-002
   3.94736832066586      -2.249836397751831E-002
   3.96842094471580      -2.104760389408659E-002
   3.98947356876574      -1.860060397328423E-002
   4.01052619281568       1.417591319235567E-002
   4.03157881686562       3.507561295083093E-002
   4.05263144091556       4.949885477715801E-002
   4.07368406496550       6.129465840659051E-002
   4.09473668901544       7.157516528521674E-002
   4.11578931306538       8.084582586759173E-002
   4.13684193711532       8.938651780686939E-002
   4.15789456116526       9.737107907556003E-002
   4.17894718521520       0.104916045045973     
   4.19999980926514       0.112103921029787     
   4.19999980926514       0.112103921029787     
   4.31818163033688       0.148053570501764     
   4.43636345140862       0.179629458001175     
   4.55454527248036       0.208877981077263     
   4.67272709355210       0.236753976615702     
   4.79090891462384       0.263792834419319     
   4.90909073569558       0.290329014066069     
   5.02727255676732       0.316588471004857     
   5.14545437783906       0.342732943373026     
   5.26363619891080       0.368883508884080     
   5.38181801998254       0.395134202332886     
   5.49999984105428       0.421560135307581     
   5.61818166212602       0.448223164662251     
   5.73636348319776       0.475174949021429     
   5.85454530426950       0.502459846648029     
   5.97272712534124       0.530116133221537     
   6.09090894641298       0.558177556331052     
   6.20909076748472       0.586674064883620     
   6.32727258855646       0.615632500786518     
   6.44545440962820       0.645077218997029     
   6.56363623069994       0.675030223726413     
   6.68181805177168       0.705511713526619     
   6.79999987284342       0.736540251801239     
   6.91818169391517       0.768132827613561     
   7.03636351498691       0.800305146664579     
   7.15454533605865       0.833071805083891     
   7.27272715713039       0.866446185651914     
   7.39090897820213       0.900440750759723     
   7.50909079927387       0.935066920866205     
   7.62727262034561       0.970335318765528     
   7.74545444141735        1.00625573991219     
   7.86363626248909        1.04283716744270     
   7.98181808356083        1.08008775643638     
   8.09999990463257        1.11801497238558     
   8.21818172570431        1.15662570305123     
   8.33636354677605        1.19592615825049     
   8.45454536784779        1.23592169619129     
   8.57272718891953        1.27661800520248     
   8.69090900999127        1.31802403912312     
   8.80909083106301        1.36006480609541     
   8.92727265213475        1.40294688787447     
   9.04545447320649        1.44648261622913     
   9.16363629427823        1.49075191199569     
   9.28181811534997        1.53574169303893     
   9.39999993642171        1.58131185885642     
   9.51818175749345        1.62764592378061     
   9.63636357856519        1.67491690220232     
   9.75454539963693        1.72287891229105     
   9.87272722070867        1.77132483378017     
   9.99090904178041        1.82056820266062     
   10.1090908628522        1.87059916263340     
   10.2272726839239        1.92130890400359     
   10.3454545049956        1.97274130810892     
   10.4636363260674        2.02488797575855     
   10.5818181471391        2.07774122073972     
   10.6999999682109        2.13130257733769     
   10.8181817892826        2.18557011188674     
   10.9363636103543        2.24053898767488     
   11.0545454314261        2.29620057104429     
   11.1727272524978        2.35256252663655     
   11.2909090735696        2.40965529849277     
   11.4090908946413        2.46738571800895     
   11.5272727157130        2.52574352153088     
   11.6454545367848        2.58482802754916     
   11.7636363578565        2.64462377622469     
   11.8818181789283        2.70508626467557     
   12.0000000000000        2.76619659712079     


==> data/match/ImM0Upper.dat <==
  0.000000E+00 -6.129215E-03
  1.187500E-01 -7.606591E-03
  2.375000E-01 -9.102649E-03
  3.562500E-01 -1.061766E-02
  4.750000E-01 -1.215191E-02
  5.937500E-01 -1.370565E-02
  7.125000E-01 -1.527908E-02
  8.312500E-01 -1.687248E-02
  9.500000E-01 -1.848610E-02
  1.068750E+00 -2.012019E-02
  1.187500E+00 -2.177473E-02
  1.306250E+00 -2.344978E-02
  1.425000E+00 -2.514538E-02
  1.543750E+00 -2.686148E-02
  1.662500E+00 -2.859794E-02
  1.781250E+00 -3.035450E-02
  1.900000E+00 -3.213076E-02
  2.018750E+00 -3.392614E-02
  2.137500E+00 -3.573983E-02
  2.256250E+00 -3.757065E-02
  2.375000E+00 -3.941700E-02
  2.493750E+00 -4.127691E-02
  2.612500E+00 -4.314754E-02
  2.731250E+00 -4.502510E-02
  2.850000E+00 -4.690448E-02
  2.968750E+00 -4.877861E-02
  3.087500E+00 -5.063760E-02
  3.206250E+00 -5.246727E-02
  3.325000E+00 -5.424659E-02
  3.443750E+00 -5.594286E-02
  3.562500E+00 -5.750187E-02
  3.681250E+00 -5.882416E-02
  3.800000E+00 -5.969343E-02
  3.800000E+00 -5.969343E-02
  3.821053E+00 -5.976590E-02
  3.842105E+00 -5.980114E-02
  3.863158E+00 -5.979048E-02
  3.884210E+00 -5.972174E-02
  3.905263E+00 -5.957673E-02
  3.926316E+00 -5.932628E-02
  3.947368E+00 -5.891777E-02
  3.968421E+00 -5.823596E-02
  3.989474E+00 -5.688270E-02
  4.010526E+00 -2.941085E-02
  4.031579E+00 -1.077654E-02
  4.052631E+00  2.296809E-03
  4.073684E+00  1.305696E-02
  4.094737E+00  2.246200E-02
  4.115789E+00  3.095401E-02
  4.136842E+00  3.878200E-02
  4.157895E+00  4.610238E-02
  4.178947E+00  5.302083E-02
  4.200000E+00  5.961259E-02
  4.200000E+00  5.961259E-02
  4.318182E+00  9.259670E-02
  4.436363E+00  1.216166E-01
  4.554545E+00  1.485732E-01
  4.672727E+00  1.743589E-01
  4.790909E+00  1.994772E-01
  4.909091E+00  2.242446E-01
  5.027273E+00  2.488764E-01
  5.145454E+00  2.735276E-01
  5.263636E+00  2.983154E-01
  5.381818E+00  3.233320E-01
  5.500000E+00  3.486510E-01
  5.618182E+00  3.743337E-01
  5.736363E+00  4.004321E-01
  5.854545E+00  4.269911E-01
  5.972727E+00  4.540496E-01
  6.090909E+00  4.816430E-01
  6.209091E+00  5.098027E-01
  6.327273E+00  5.385570E-01
  6.445454E+00  5.679322E-01
  6.563636E+00  5.979524E-01
  6.681818E+00  6.286399E-01
  6.800000E+00  6.600156E-01
  6.918182E+00  6.920989E-01
  7.036364E+00  7.249082E-01
  7.154545E+00  7.584607E-01
  7.272727E+00  7.927723E-01
  7.390909E+00  8.278584E-01
  7.509091E+00  8.637331E-01
  7.627273E+00  9.004099E-01
  7.745454E+00  9.379012E-01
  7.863636E+00  9.762188E-01
  7.981818E+00  1.015374E+00
  8.100000E+00  1.055376E+00
  8.218182E+00  1.096235E+00
  8.336364E+00  1.137960E+00
  8.454545E+00  1.180558E+00
  8.572727E+00  1.224037E+00
  8.690909E+00  1.268403E+00
  8.809091E+00  1.313663E+00
  8.927273E+00  1.359823E+00
  9.045454E+00  1.406885E+00
  9.163636E+00  1.454878E+00
  9.281818E+00  1.503818E+00
  9.400000E+00  1.553371E+00
  9.518182E+00  1.604003E+00
  9.636364E+00  1.655747E+00
  9.754545E+00  1.708312E+00
  9.872727E+00  1.761740E+00
  9.990909E+00  1.816106E+00
  1.010909E+01  1.871380E+00
  1.022727E+01  1.927549E+00
  1.034545E+01  1.984671E+00
  1.046364E+01  2.042695E+00
  1.058182E+01  2.101611E+00
  1.070000E+01  2.161436E+00
  1.081818E+01  2.222165E+00
  1.093636E+01  2.283792E+00
  1.105455E+01  2.346307E+00
  1.117273E+01  2.409717E+00
  1.129091E+01  2.474061E+00
  1.140909E+01  2.539243E+00
  1.152727E+01  2.605239E+00
  1.164545E+01  2.672138E+00
  1.176364E+01  2.739941E+00
  1.188182E+01  2.808643E+00
  1.200000E+01  2.878195E+00


==> data/match/ImM0ps.dat <==
  0.000000000000000E+000 -9.448477479049949E-003
  0.121212121212121      -1.096114433361070E-002
  0.242424242424242      -1.249400857056259E-002
  0.363636363636364      -1.404736304686309E-002
  0.484848484848485      -1.562150061946963E-002
  0.606060606060606      -1.721671414533968E-002
  0.727272727272727      -1.883329648143071E-002
  0.848484848484849      -2.047154048470014E-002
  0.969696969696970      -2.213173901210544E-002
   1.09090909090909      -2.381409764892639E-002
   1.21212121212121      -2.551852645927255E-002
   1.33333333333333      -2.724505099744508E-002
   1.45454545454545      -2.899363644412146E-002
   1.57575757575758      -3.076415047896556E-002
   1.69696969696970      -3.255633789105688E-002
   1.81818181818182      -3.436978791478978E-002
   1.93939393939394      -3.620389202876004E-002
   2.06060606060606      -3.805778850856586E-002
   2.18181818181818      -3.993033300917451E-002
   2.30303030303030      -4.181985744121355E-002
   2.42424242424242      -4.372410535591208E-002
   2.54545454545455      -4.564033830911625E-002
   2.66666666666667      -4.756456652182441E-002
   2.78787878787879      -4.949148742330745E-002
   2.90909090909091      -5.141384330133315E-002
   3.03030303030303      -5.332154127980009E-002
   3.15151515151515      -5.520023424288623E-002
   3.27272727272727      -5.702890312617431E-002
   3.39393939393939      -5.877546196615283E-002
   3.51515151515152      -6.038797607470601E-002
   3.63636363636364      -6.177479093345069E-002
   3.75757575757576      -6.274961603915401E-002
   3.87878787878788      -6.281435760658011E-002
   4.00000000000000      -5.652394387630821E-002
   4.12121212121212       2.961321574624926E-002
   4.24242424242424       6.686900384067948E-002
   4.36363636363636       9.730049811670230E-002
   4.48484848484849       0.124682574276808     
   4.60606060606061       0.150430403432562     
   4.72727272727273       0.175251078528421     
   4.84848484848485       0.199557090262135     
   4.96969696969697       0.223613987339749     
   5.09090909090909       0.247605169052318     
   5.21212121212121       0.271664511142209     
   5.33333333333333       0.295893743194788     
   5.45454545454546       0.320373135917848     
   5.57575757575758       0.345167749132219     
   5.69696969696970       0.370331831687029     
   5.81818181818182       0.395910919424916     
   5.93939393939394       0.421944392926261     
   6.06060606060606       0.448466772444134     
   6.18181818181818       0.475508520634556     
   6.30303030303030       0.503096837748235     
   6.42424242424242       0.531256042505314     
   6.54545454545455       0.560008110917397     
   6.66666666666667       0.589373146520212     
   6.78787878787879       0.619369438660561     
   6.90909090909091       0.650013655908600     
   7.03030303030303       0.681321041458657     
   7.15151515151515       0.713305653856869     
   7.27272727272727       0.745980245101881     
   7.39393939393940       0.779356570005328     
   7.51515151515152       0.813445236258440     
   7.63636363636364       0.848255960414981     
   7.75757575757576       0.883797578500242     
   7.87878787878788       0.920078088602047     
   8.00000000000000       0.957104500786240     
   8.12121212121212       0.994883029860693     
   8.24242424242424        1.03341944097117     
   8.36363636363637        1.07271855871102     
   8.48484848484849        1.11278429219347     
   8.60606060606061        1.15362058488281     
   8.72727272727273        1.19523015308064     
   8.84848484848485        1.23761585217299     
   8.96969696969697        1.28077912095448     
   9.09090909090909        1.32473028409224     
   9.21212121212121        1.36944719006724     
   9.33333333333333        1.41498920133399     
   9.45454545454546        1.46098136776203     
   9.57575757575758        1.50812302593874     
   9.69696969696970        1.55602763155518     
   9.81818181818182        1.60462163673805     
   9.93939393939394        1.65397476869866     
   10.0606060606061        1.70411872657953     
   10.1818181818182        1.75501609887539     
   10.3030303030303        1.80667330293696     
   10.4242424242424        1.85909084612211     
   10.5454545454545        1.91225972164232     
   10.6666666666667        1.96617773024730     
   10.7878787878788        2.02084091547793     
   10.9090909090909        2.07624505442933     
   11.0303030303030        2.13238008839231     
   11.1515151515152        2.18924063085551     
   11.2727272727273        2.24686950366727     
   11.3939393939394        2.30519631258906     
   11.5151515151515        2.36416739310840     
   11.6363636363636        2.42386583906672     
   11.7575757575758        2.48430166502964     
   11.8787878787879        2.54547050839035     
   12.0000000000000        2.60732455501451     


==> data/match/ImM1All.dat <==
  0.000000E+00 -4.261656E-07 -3.963746E-07 -4.559565E-07
  1.187500E-01  8.872673E-06  1.000736E-05  7.737990E-06
  2.375000E-01  1.860155E-05  2.093292E-05  1.627018E-05
  3.562500E-01  2.878116E-05  3.234436E-05  2.521797E-05
  4.750000E-01  3.943220E-05  4.426381E-05  3.460058E-05
  5.937500E-01  5.057535E-05  5.671345E-05  4.443725E-05
  7.125000E-01  6.223131E-05  6.971544E-05  5.474719E-05
  8.312500E-01  7.442078E-05  8.329197E-05  6.554959E-05
  9.500000E-01  8.716444E-05  9.746522E-05  7.686367E-05
  1.068750E+00  1.004893E-04  1.122641E-04  8.871449E-05
  1.187500E+00  1.144631E-04  1.277610E-04  1.011651E-04
  1.306250E+00  1.291349E-04  1.440086E-04  1.142611E-04
  1.425000E+00  1.445523E-04  1.610577E-04  1.280468E-04
  1.543750E+00  1.607675E-04  1.789644E-04  1.425706E-04
  1.662500E+00  1.778381E-04  1.977902E-04  1.578860E-04
  1.781250E+00  1.958276E-04  2.176032E-04  1.740519E-04
  1.900000E+00  2.148064E-04  2.384790E-04  1.911338E-04
  2.018750E+00  2.348530E-04  2.605016E-04  2.092044E-04
  2.137500E+00  2.560553E-04  2.837653E-04  2.283453E-04
  2.256250E+00  2.785121E-04  3.083761E-04  2.486480E-04
  2.375000E+00  3.023350E-04  3.344538E-04  2.702162E-04
  2.493750E+00  3.276516E-04  3.621353E-04  2.931678E-04
  2.612500E+00  3.546079E-04  3.915776E-04  3.176383E-04
  2.731250E+00  3.833735E-04  4.229627E-04  3.437843E-04
  2.850000E+00  4.141465E-04  4.565037E-04  3.717893E-04
  2.968750E+00  4.471620E-04  4.924535E-04  4.018705E-04
  3.087500E+00  4.827028E-04  5.311166E-04  4.342890E-04
  3.206250E+00  5.211155E-04  5.728663E-04  4.693646E-04
  3.325000E+00  5.628354E-04  6.181721E-04  5.074987E-04
  3.443750E+00  6.084262E-04  6.676422E-04  5.492102E-04
  3.562500E+00  6.586500E-04  7.221001E-04  5.951999E-04
  3.681250E+00  7.146030E-04  7.827317E-04  6.464744E-04
  3.800000E+00  7.780322E-04  8.514295E-04  7.046350E-04
  3.800000E+00  7.780322E-04  8.514295E-04  7.046350E-04
  3.821053E+00  7.902665E-04  8.646770E-04  7.158559E-04
  3.842105E+00  8.028584E-04  8.783113E-04  7.274055E-04
  3.863158E+00  8.158412E-04  8.923683E-04  7.393142E-04
  3.884210E+00  8.292559E-04  9.068925E-04  7.516193E-04
  3.905263E+00  8.431544E-04  9.219405E-04  7.643683E-04
  3.926316E+00  8.576055E-04  9.375871E-04  7.776240E-04
  3.947368E+00  8.727060E-04  9.539375E-04  7.914745E-04
  3.968421E+00  8.886043E-04  9.711532E-04  8.060555E-04
  3.989474E+00  9.055416E-04  9.894962E-04  8.215870E-04
  4.010526E+00  9.261020E-04  1.011780E-03  8.404240E-04
  4.031579E+00  9.499094E-04  1.037565E-03  8.622538E-04
  4.052631E+00  9.749542E-04  1.064681E-03  8.852271E-04
  4.073684E+00  1.001198E-03  1.093087E-03  9.093098E-04
  4.094737E+00  1.028190E-03  1.122295E-03  9.340846E-04
  4.115789E+00  1.055911E-03  1.152286E-03  9.595350E-04
  4.136842E+00  1.084206E-03  1.182893E-03  9.855195E-04
  4.157895E+00  1.113038E-03  1.214074E-03  1.012002E-03
  4.178947E+00  1.142335E-03  1.245752E-03  1.038917E-03
  4.200000E+00  1.172000E-03  1.277821E-03  1.066178E-03
  4.200000E+00  1.172000E-03  1.277821E-03  1.066178E-03
  4.318182E+00  1.345102E-03  1.464851E-03  1.225353E-03
  4.436363E+00  1.526104E-03  1.660213E-03  1.391995E-03
  4.554545E+00  1.712671E-03  1.861365E-03  1.563977E-03
  4.672727E+00  1.903339E-03  2.066704E-03  1.739974E-03
  4.790909E+00  2.097158E-03  2.275191E-03  1.919125E-03
  4.909091E+00  2.293420E-03  2.486051E-03  2.100789E-03
  5.027273E+00  2.491624E-03  2.698742E-03  2.284505E-03
  5.145454E+00  2.691434E-03  2.912907E-03  2.469961E-03
  5.263636E+00  2.892512E-03  3.128184E-03  2.656840E-03
  5.381818E+00  3.094650E-03  3.344363E-03  2.844937E-03
  5.500000E+00  3.297725E-03  3.561328E-03  3.034122E-03
  5.618182E+00  3.501578E-03  3.778929E-03  3.224228E-03
  5.736363E+00  3.706128E-03  3.997090E-03  3.415166E-03
  5.854545E+00  3.911304E-03  4.215758E-03  3.606850E-03
  5.972727E+00  4.117064E-03  4.434917E-03  3.799211E-03
  6.090909E+00  4.323374E-03  4.654552E-03  3.992195E-03
  6.209091E+00  4.530219E-03  4.874668E-03  4.185771E-03
  6.327273E+00  4.737598E-03  5.095292E-03  4.379903E-03
  6.445454E+00  4.945508E-03  5.316460E-03  4.574555E-03
  6.563636E+00  5.153963E-03  5.538215E-03  4.769710E-03
  6.681818E+00  5.362980E-03  5.760609E-03  4.965351E-03
  6.800000E+00  5.572585E-03  5.983705E-03  5.161464E-03
  6.918182E+00  5.782807E-03  6.207568E-03  5.358046E-03
  7.036364E+00  5.993679E-03  6.432269E-03  5.555090E-03
  7.154545E+00  6.205237E-03  6.657884E-03  5.752591E-03
  7.272727E+00  6.417523E-03  6.884494E-03  5.950552E-03
  7.390909E+00  6.630577E-03  7.112181E-03  6.148973E-03
  7.509091E+00  6.844446E-03  7.341034E-03  6.347858E-03
  7.627273E+00  7.059191E-03  7.571161E-03  6.547220E-03
  7.745454E+00  7.274831E-03  7.802617E-03  6.747045E-03
  7.863636E+00  7.491419E-03  8.035496E-03  6.947342E-03
  7.981818E+00  7.709019E-03  8.269907E-03  7.148131E-03
  8.100000E+00  7.927688E-03  8.505951E-03  7.349426E-03
  8.218182E+00  8.147484E-03  8.743723E-03  7.551245E-03
  8.336364E+00  8.368453E-03  8.983314E-03  7.753593E-03
  8.454545E+00  8.590652E-03  9.224819E-03  7.956485E-03
  8.572727E+00  8.814129E-03  9.468323E-03  8.159935E-03
  8.690909E+00  9.038955E-03  9.713892E-03  8.364018E-03
  8.809091E+00  9.265382E-03  9.961441E-03  8.569323E-03
  8.927273E+00  9.494930E-03  1.021025E-02  8.779614E-03
  9.045454E+00  9.720841E-03  1.046354E-02  8.978143E-03
  9.163636E+00  9.950940E-03  1.071728E-02  9.184596E-03
  9.281818E+00  1.017230E-02  1.096345E-02  9.381156E-03
  9.400000E+00  1.043502E-02  1.125374E-02  9.616287E-03
  9.518182E+00  1.067198E-02  1.151811E-02  9.825839E-03
  9.636364E+00  1.089743E-02  1.177124E-02  1.002361E-02
  9.754545E+00  1.114238E-02  1.204553E-02  1.023924E-02
  9.872727E+00  1.138342E-02  1.231712E-02  1.044973E-02
  9.990909E+00  1.162706E-02  1.259242E-02  1.066170E-02
  1.010909E+01  1.187441E-02  1.287262E-02  1.087621E-02
  1.022727E+01  1.212328E-02  1.315559E-02  1.109097E-02
  1.034545E+01  1.237482E-02  1.344249E-02  1.130716E-02
  1.046364E+01  1.262893E-02  1.373324E-02  1.152462E-02
  1.058182E+01  1.288557E-02  1.402785E-02  1.174328E-02
  1.070000E+01  1.314491E-02  1.432653E-02  1.196330E-02
  1.081818E+01  1.340703E-02  1.462937E-02  1.218470E-02
  1.093636E+01  1.367202E-02  1.493650E-02  1.240754E-02
  1.105455E+01  1.393999E-02  1.524807E-02  1.263191E-02
  1.117273E+01  1.421107E-02  1.556425E-02  1.285790E-02
  1.129091E+01  1.448531E-02  1.588510E-02  1.308553E-02
  1.140909E+01  1.476243E-02  1.621038E-02  1.331449E-02
  1.152727E+01  1.504272E-02  1.654042E-02  1.354502E-02
  1.164545E+01  1.532690E-02  1.687600E-02  1.377780E-02
  1.176364E+01  1.561490E-02  1.721708E-02  1.401273E-02
  1.188182E+01  1.590641E-02  1.756335E-02  1.424946E-02
  1.200000E+01  1.620145E-02  1.791491E-02  1.448799E-02


==> data/match/ImM1Central.dat <==
  0.000000E+00 -4.261656E-07
  1.187500E-01  8.872673E-06
  2.375000E-01  1.860155E-05
  3.562500E-01  2.878116E-05
  4.750000E-01  3.943220E-05
  5.937500E-01  5.057535E-05
  7.125000E-01  6.223131E-05
  8.312500E-01  7.442078E-05
  9.500000E-01  8.716444E-05
  1.068750E+00  1.004893E-04
  1.187500E+00  1.144631E-04
  1.306250E+00  1.291349E-04
  1.425000E+00  1.445523E-04
  1.543750E+00  1.607675E-04
  1.662500E+00  1.778381E-04
  1.781250E+00  1.958276E-04
  1.900000E+00  2.148064E-04
  2.018750E+00  2.348530E-04
  2.137500E+00  2.560553E-04
  2.256250E+00  2.785121E-04
  2.375000E+00  3.023350E-04
  2.493750E+00  3.276516E-04
  2.612500E+00  3.546079E-04
  2.731250E+00  3.833735E-04
  2.850000E+00  4.141465E-04
  2.968750E+00  4.471620E-04
  3.087500E+00  4.827028E-04
  3.206250E+00  5.211155E-04
  3.325000E+00  5.628354E-04
  3.443750E+00  6.084262E-04
  3.562500E+00  6.586500E-04
  3.681250E+00  7.146030E-04
  3.800000E+00  7.780322E-04
  3.800000E+00  7.780322E-04
  3.821053E+00  7.902665E-04
  3.842105E+00  8.028584E-04
  3.863158E+00  8.158412E-04
  3.884210E+00  8.292559E-04
  3.905263E+00  8.431544E-04
  3.926316E+00  8.576055E-04
  3.947368E+00  8.727060E-04
  3.968421E+00  8.886043E-04
  3.989474E+00  9.055416E-04
  4.010526E+00  9.261020E-04
  4.031579E+00  9.499094E-04
  4.052631E+00  9.749542E-04
  4.073684E+00  1.001198E-03
  4.094737E+00  1.028190E-03
  4.115789E+00  1.055911E-03
  4.136842E+00  1.084206E-03
  4.157895E+00  1.113038E-03
  4.178947E+00  1.142335E-03
  4.200000E+00  1.172000E-03
  4.200000E+00  1.172000E-03
  4.318182E+00  1.345102E-03
  4.436363E+00  1.526104E-03
  4.554545E+00  1.712671E-03
  4.672727E+00  1.903339E-03
  4.790909E+00  2.097158E-03
  4.909091E+00  2.293420E-03
  5.027273E+00  2.491624E-03
  5.145454E+00  2.691434E-03
  5.263636E+00  2.892512E-03
  5.381818E+00  3.094650E-03
  5.500000E+00  3.297725E-03
  5.618182E+00  3.501578E-03
  5.736363E+00  3.706128E-03
  5.854545E+00  3.911304E-03
  5.972727E+00  4.117064E-03
  6.090909E+00  4.323374E-03
  6.209091E+00  4.530219E-03
  6.327273E+00  4.737598E-03
  6.445454E+00  4.945508E-03
  6.563636E+00  5.153963E-03
  6.681818E+00  5.362980E-03
  6.800000E+00  5.572585E-03
  6.918182E+00  5.782807E-03
  7.036364E+00  5.993679E-03
  7.154545E+00  6.205237E-03
  7.272727E+00  6.417523E-03
  7.390909E+00  6.630577E-03
  7.509091E+00  6.844446E-03
  7.627273E+00  7.059191E-03
  7.745454E+00  7.274831E-03
  7.863636E+00  7.491419E-03
  7.981818E+00  7.709019E-03
  8.100000E+00  7.927688E-03
  8.218182E+00  8.147484E-03
  8.336364E+00  8.368453E-03
  8.454545E+00  8.590652E-03
  8.572727E+00  8.814129E-03
  8.690909E+00  9.038955E-03
  8.809091E+00  9.265382E-03
  8.927273E+00  9.494930E-03
  9.045454E+00  9.720841E-03
  9.163636E+00  9.950940E-03
  9.281818E+00  1.017230E-02
  9.400000E+00  1.043502E-02
  9.518182E+00  1.067198E-02
  9.636364E+00  1.089743E-02
  9.754545E+00  1.114238E-02
  9.872727E+00  1.138342E-02
  9.990909E+00  1.162706E-02
  1.010909E+01  1.187441E-02
  1.022727E+01  1.212328E-02
  1.034545E+01  1.237482E-02
  1.046364E+01  1.262893E-02
  1.058182E+01  1.288557E-02
  1.070000E+01  1.314491E-02
  1.081818E+01  1.340703E-02
  1.093636E+01  1.367202E-02
  1.105455E+01  1.393999E-02
  1.117273E+01  1.421107E-02
  1.129091E+01  1.448531E-02
  1.140909E+01  1.476243E-02
  1.152727E+01  1.504272E-02
  1.164545E+01  1.532690E-02
  1.176364E+01  1.561490E-02
  1.188182E+01  1.590641E-02
  1.200000E+01  1.620145E-02


==> data/match/ImM1Lower.dat <==
  0.000000E+00 -4.559565E-07
  1.187500E-01  7.737990E-06
  2.375000E-01  1.627018E-05
  3.562500E-01  2.521797E-05
  4.750000E-01  3.460058E-05
  5.937500E-01  4.443725E-05
  7.125000E-01  5.474719E-05
  8.312500E-01  6.554959E-05
  9.500000E-01  7.686367E-05
  1.068750E+00  8.871449E-05
  1.187500E+00  1.011651E-04
  1.306250E+00  1.142611E-04
  1.425000E+00  1.280468E-04
  1.543750E+00  1.425706E-04
  1.662500E+00  1.578860E-04
  1.781250E+00  1.740519E-04
  1.900000E+00  1.911338E-04
  2.018750E+00  2.092044E-04
  2.137500E+00  2.283453E-04
  2.256250E+00  2.486480E-04
  2.375000E+00  2.702162E-04
  2.493750E+00  2.931678E-04
  2.612500E+00  3.176383E-04
  2.731250E+00  3.437843E-04
  2.850000E+00  3.717893E-04
  2.968750E+00  4.018705E-04
  3.087500E+00  4.342890E-04
  3.206250E+00  4.693646E-04
  3.325000E+00  5.074987E-04
  3.443750E+00  5.492102E-04
  3.562500E+00  5.951999E-04
  3.681250E+00  6.464744E-04
  3.800000E+00  7.046350E-04
  3.800000E+00  7.046350E-04
  3.821053E+00  7.158559E-04
  3.842105E+00  7.274055E-04
  3.863158E+00  7.393142E-04
  3.884210E+00  7.516193E-04
  3.905263E+00  7.643683E-04
  3.926316E+00  7.776240E-04
  3.947368E+00  7.914745E-04
  3.968421E+00  8.060555E-04
  3.989474E+00  8.215870E-04
  4.010526E+00  8.404240E-04
  4.031579E+00  8.622538E-04
  4.052631E+00  8.852271E-04
  4.073684E+00  9.093098E-04
  4.094737E+00  9.340846E-04
  4.115789E+00  9.595350E-04
  4.136842E+00  9.855195E-04
  4.157895E+00  1.012002E-03
  4.178947E+00  1.038917E-03
  4.200000E+00  1.066178E-03
  4.200000E+00  1.066178E-03
  4.318182E+00  1.225353E-03
  4.436363E+00  1.391995E-03
  4.554545E+00  1.563977E-03
  4.672727E+00  1.739974E-03
  4.790909E+00  1.919125E-03
  4.909091E+00  2.100789E-03
  5.027273E+00  2.284505E-03
  5.145454E+00  2.469961E-03
  5.263636E+00  2.656840E-03
  5.381818E+00  2.844937E-03
  5.500000E+00  3.034122E-03
  5.618182E+00  3.224228E-03
  5.736363E+00  3.415166E-03
  5.854545E+00  3.606850E-03
  5.972727E+00  3.799211E-03
  6.090909E+00  3.992195E-03
  6.209091E+00  4.185771E-03
  6.327273E+00  4.379903E-03
  6.445454E+00  4.574555E-03
  6.563636E+00  4.769710E-03
  6.681818E+00  4.965351E-03
  6.800000E+00  5.161464E-03
  6.918182E+00  5.358046E-03
  7.036364E+00  5.555090E-03
  7.154545E+00  5.752591E-03
  7.272727E+00  5.950552E-03
  7.390909E+00  6.148973E-03
  7.509091E+00  6.347858E-03
  7.627273E+00  6.547220E-03
  7.745454E+00  6.747045E-03
  7.863636E+00  6.947342E-03
  7.981818E+00  7.148131E-03
  8.100000E+00  7.349426E-03
  8.218182E+00  7.551245E-03
  8.336364E+00  7.753593E-03
  8.454545E+00  7.956485E-03
  8.572727E+00  8.159935E-03
  8.690909E+00  8.364018E-03
  8.809091E+00  8.569323E-03
  8.927273E+00  8.779614E-03
  9.045454E+00  8.978143E-03
  9.163636E+00  9.184596E-03
  9.281818E+00  9.381156E-03
  9.400000E+00  9.616287E-03
  9.518182E+00  9.825839E-03
  9.636364E+00  1.002361E-02
  9.754545E+00  1.023924E-02
  9.872727E+00  1.044973E-02
  9.990909E+00  1.066170E-02
  1.010909E+01  1.087621E-02
  1.022727E+01  1.109097E-02
  1.034545E+01  1.130716E-02
  1.046364E+01  1.152462E-02
  1.058182E+01  1.174328E-02
  1.070000E+01  1.196330E-02
  1.081818E+01  1.218470E-02
  1.093636E+01  1.240754E-02
  1.105455E+01  1.263191E-02
  1.117273E+01  1.285790E-02
  1.129091E+01  1.308553E-02
  1.140909E+01  1.331449E-02
  1.152727E+01  1.354502E-02
  1.164545E+01  1.377780E-02
  1.176364E+01  1.401273E-02
  1.188182E+01  1.424946E-02
  1.200000E+01  1.448799E-02


==> data/match/ImM1Step1.dat <==
  0.000000000000000E+000  1.012306147682554E-126
  0.118749998509884       1.064800748139738E-126
  0.237499997019768       1.083097304815868E-126
  0.356249995529652       1.061427220367276E-126
  0.474999994039535       9.940218974502983E-127
  0.593749992549419       8.751127387212672E-127
  0.712499991059303       6.989311468365165E-127
  0.831249989569187       4.597085244523805E-127
  0.949999988079071       1.516762742251930E-127
   1.06874998658895      -2.987101426062962E-128
   1.18749998509884       2.447087890513798E-125
   1.30624998360872       6.297257486494798E-124
   1.42499998211861      -2.509773430626875E-121
   1.54374998062849      -9.913778021332463E-120
   1.66249997913837       2.539025202997541E-117
   1.78124997764826       1.376558764513218E-115
   1.89999997615814      -2.530626320158264E-113
   2.01874997466803      -1.779264346888409E-111
   2.13749997317791       2.480233598265048E-109
   2.25624997168779       2.193279409609761E-107
   2.37499997019768      -2.383373919267965E-105
   2.49374996870756      -2.612173473632885E-103
   2.61249996721745       2.235441614444322E-101
   2.73124996572733       3.029296155984344E-099
   2.84999996423721      -2.031695804919026E-097
   2.96874996274710      -3.437772528211048E-095
   3.08749996125698       1.767257698546882E-093
   3.20624995976686       3.830498396662924E-091
   3.32499995827675      -1.437107842524023E-089
   3.44374995678663      -4.200135503471487E-087
   3.56249995529652       1.036083331090860E-085
   3.68124995380640       4.539106647049421E-083
   3.79999995231628       1.774746927109444E-065
   3.79999995231628       1.774746927109444E-065
   3.82105257636622      -1.835543623217320E-056
   3.84210520041616      -5.784492070865058E-052
   3.86315782446610       6.169031011717269E-047
   3.88421044851604       4.318798897869999E-042
   3.90526307256598      -1.186067343500130E-037
   3.92631569661592      -2.237888364394191E-032
   3.94736832066586      -2.481001488396758E-028
   3.96842094471580       9.086165513194528E-023
   3.98947356876574       3.843630910890348E-018
   4.01052619281568       5.474723573109333E-007
   4.03157881686562       2.841503771353408E-006
   4.05263144091556       6.107051981308283E-006
   4.07368406496550       1.010506521129183E-005
   4.09473668901544       1.471556445481652E-005
   4.11578931306538       1.986227311213369E-005
   4.13684193711532       2.549102907967349E-005
   4.15789456116526       3.156074661756306E-005
   4.17894718521520       3.803885008857926E-005
   4.19999980926514       4.489867814738389E-005
   4.19999980926514       4.489867814738389E-005
   4.31818163033688       8.959227952474976E-005
   4.43636345140862       1.431414617939728E-004
   4.55454527248036       2.040749953780968E-004
   4.67272709355210       2.714462264065621E-004
   4.79090891462384       3.445874538850251E-004
   4.90909073569558       4.230015663847381E-004
   5.02727255676732       5.063051919200473E-004
   5.14545437783906       5.941954477402628E-004
   5.26363619891080       6.864289916894515E-004
   5.38181801998254       7.828079979243858E-004
   5.49999984105428       8.831703999506530E-004
   5.61818166212602       9.873828324475150E-004
   5.73636348319776       1.095335399781186E-003
   5.85454530426950       1.206937700547412E-003
   5.97272712534124       1.322115738466492E-003
   6.09090894641298       1.440809500413323E-003
   6.20909076748472       1.562971019357793E-003
   6.32727258855646       1.688562803510517E-003
   6.44545440962820       1.817556564459953E-003
   6.56363623069994       1.949932156457979E-003
   6.68181805177168       2.085676713081100E-003
   6.79999987284342       2.224783906399718E-003
   6.91818169391517       2.367253336874472E-003
   7.03636351498691       2.513090014994998E-003
   7.15454533605865       2.662303923866280E-003
   7.27272715713039       2.814909639501996E-003
   7.39090897820213       2.970926014392639E-003
   7.50909079927387       3.130375909837212E-003
   7.62727262034561       3.293285953380499E-003
   7.74545444141735       3.459686348024935E-003
   7.86363626248909       3.629610701449478E-003
   7.98181808356083       3.803095873494586E-003
   8.09999990463257       3.980181868161368E-003
   8.21818172570431       4.160911718744690E-003
   8.33636354677605       4.345331405500814E-003
   8.45454536784779       4.533489785089826E-003
   8.57272718891953       4.725438530800698E-003
   8.69090900999127       4.921232088434369E-003
   8.80909083106301       5.120927646823066E-003
   8.92727265213475       5.324585092344188E-003
   9.04545447320649       5.532267027558634E-003
   9.16363629427823       5.744038724604251E-003
   9.28181811534997       5.959968150968455E-003
   9.39999993642171       6.180125967021226E-003
   9.51818175749345       6.404585513110208E-003
   9.63636357856519       6.633422939340708E-003
   9.75454539963693       6.866717063057506E-003
   9.87272722070867       7.104549466075363E-003
   9.99090904178041       7.347004595129604E-003
   10.1090908628522       7.594169775653096E-003
   10.2272726839239       7.846135183183918E-003
   10.3454545049956       8.102993909046880E-003
   10.4636363260674       8.364842125256960E-003
   10.5818181471391       8.631779057846416E-003
   10.6999999682109       8.903907004713401E-003
   10.8181817892826       9.181331453957798E-003
   10.9363636103543       9.464161231376923E-003
   11.0545454314261       9.752508465300111E-003
   11.1727272524978       1.004648864592468E-002
   11.2909090735696       1.034622080679825E-002
   11.4090908946413       1.065182763043665E-002
   11.5272727157130       1.096343542749087E-002
   11.6454545367848       1.128117423389582E-002
   11.7636363578565       1.160517805134020E-002
   11.8818181789283       1.193558490157191E-002
   12.0000000000000       1.227253683581941E-002


==> data/match/ImM1Step2.dat <==
  0.000000000000000E+000 -4.173215019660851E-007
  0.118749998509884       5.638326720903044E-006
  0.237499997019768       1.204019181987431E-005
  0.356249995529652       1.880675540034323E-005
  0.474999994039535       2.595649906770531E-005
  0.593749992549419       3.350790442735608E-005
  0.712499991059303       4.147945308469107E-005
  0.831249989569187       4.988962664510578E-005
  0.949999988079071       5.875690671399575E-005
   1.06874998658895       6.810597686342710E-005
   1.18749998509884       7.800179220569613E-005
   1.30624998360872       8.849109342449487E-005
   1.42499998211861       9.961933138089676E-005
   1.54374998062849       1.114367609975528E-004
   1.66249997913837       1.239991308325340E-004
   1.78124997764826       1.373685134103294E-004
   1.89999997615814       1.516143010596201E-004
   2.01874997466803       1.668144170386768E-004
   2.13749997317791       1.830567965688401E-004
   2.25624997168779       2.004412236153596E-004
   2.37499997019768       2.190816308296263E-004
   2.49374996870756       2.391090241196497E-004
   2.61249996721745       2.606752563141307E-004
   2.73124996572733       2.839579863423435E-004
   2.84999996423721       3.091673362451192E-004
   2.96874996274710       3.365550428857626E-004
   3.08749996125698       3.664274336124625E-004
   3.20624995976686       3.991644671146723E-004
   3.32499995827675       4.352490168981723E-004
   3.44374995678663       4.753144896858202E-004
   3.56249995529652       5.202286781935500E-004
   3.68124995380640       5.712582120378337E-004
   3.79999995231628       6.304520096142574E-004
   3.79999995231628       6.304520096142574E-004
   3.82105257636622       6.420462233258617E-004
   3.84210520041616       6.540432726281856E-004
   3.86315782446610       6.664831639340254E-004
   3.88421044851604       6.794152975897196E-004
   3.90526307256598       6.929025891553145E-004
   3.92631569661592       7.070286107839454E-004
   3.94736832066586       7.219111643020935E-004
   3.96842094471580       7.377312953066729E-004
   3.98947356876574       7.547812494312654E-004
   4.01052619281568       7.763950134799664E-004
   4.03157881686562       8.024575098774389E-004
   4.05263144091556       8.302180060015119E-004
   4.07368406496550       8.596016782505602E-004
   4.09473668901544       8.900170399069781E-004
   4.11578931306538       9.214250849098486E-004
   4.13684193711532       9.536254876885992E-004
   4.15789456116526       9.865415650418847E-004
   4.17894718521520       1.020097734048034E-003
   4.19999980926514       1.054159102737931E-003
   4.19999980926514       1.054159102737931E-003
   4.31818163033688       1.254272168257499E-003
   4.43636345140862       1.465095643812040E-003
   4.55454527248036       1.683460286185402E-003
   4.67272709355210       1.907373466629327E-003
   4.79090891462384       2.135554199460639E-003
   4.90909073569558       2.367045866299763E-003
   5.02727255676732       2.601171486333021E-003
   5.14545437783906       2.837470605793450E-003
   5.26363619891080       3.075487770519977E-003
   5.38181801998254       3.314958830695086E-003
   5.49999984105428       3.555659733223768E-003
   5.61818166212602       3.797413013013373E-003
   5.73636348319776       4.040092612067702E-003
   5.85454530426950       4.283596754149896E-003
   5.97272712534124       4.527858287076199E-003
   6.09090894641298       4.772824367992233E-003
   6.20909076748472       5.018465163348206E-003
   6.32727258855646       5.264762659087656E-003
   6.44545440962820       5.511710004434086E-003
   6.56363623069994       5.759314545649269E-003
   6.68181805177168       6.007587459582914E-003
   6.79999987284342       6.256551163738744E-003
   6.91818169391517       6.506229724744203E-003
   7.03636351498691       6.756656544993634E-003
   7.15454533605865       7.007881723522321E-003
   7.27272715713039       7.259904680919188E-003
   7.39090897820213       7.512738302974046E-003
   7.50909079927387       7.766523250743786E-003
   7.62727262034561       8.021379430125047E-003
   7.74545444141735       8.277255004744723E-003
   7.86363626248909       8.534112329191776E-003
   7.98181808356083       8.792131355423807E-003
   8.09999990463257       9.051508595770816E-003
   8.21818172570431       9.312186035960873E-003
   8.33636354677605       9.574069197667952E-003
   8.45454536784779       9.837335613616169E-003
   8.57272718891953       1.010202526562396E-002
   8.69090900999127       1.036820295730431E-002
   8.80909083106301       1.063587889312763E-002
   8.92727265213475       1.090513858950527E-002
   9.04545447320649       1.117559000866874E-002
   9.16363629427823       1.144772118122224E-002
   9.28181811534997       1.171205113357071E-002
   9.39999993642171       1.201505498221423E-002
   9.51818175749345       1.229416391033692E-002
   9.63636357856519       1.256364792867876E-002
   9.75454539963693       1.285175895959214E-002
   9.87272722070867       1.313605922979215E-002
   9.99090904178041       1.342327272058045E-002
   10.1090908628522       1.371443755606798E-002
   10.2272726839239       1.400732060028938E-002
   10.3454545049956       1.430314730453017E-002
   10.4636363260674       1.460179788818548E-002
   10.5818181471391       1.490323733138360E-002
   10.6999999682109       1.520766639588984E-002
   10.8181817892826       1.551514736556019E-002
   10.9363636103543       1.582578135195929E-002
   11.0545454314261       1.613969212616610E-002
   11.1727272524978       1.645700705538039E-002
   11.2909090735696       1.677781450359678E-002
   11.4090908946413       1.710197356728216E-002
   11.5272727157130       1.742964461273188E-002
   11.6454545367848       1.776133837229974E-002
   11.7636363578565       1.809725512870539E-002
   11.8818181789283       1.843689882856224E-002
   12.0000000000000       1.878039560768228E-002


==> data/match/ImM1Upper.dat <==
  0.000000E+00 -3.963746E-07
  1.187500E-01  1.000736E-05
  2.375000E-01  2.093292E-05
  3.562500E-01  3.234436E-05
  4.750000E-01  4.426381E-05
  5.937500E-01  5.671345E-05
  7.125000E-01  6.971544E-05
  8.312500E-01  8.329197E-05
  9.500000E-01  9.746522E-05
  1.068750E+00  1.122641E-04
  1.187500E+00  1.277610E-04
  1.306250E+00  1.440086E-04
  1.425000E+00  1.610577E-04
  1.543750E+00  1.789644E-04
  1.662500E+00  1.977902E-04
  1.781250E+00  2.176032E-04
  1.900000E+00  2.384790E-04
  2.018750E+00  2.605016E-04
  2.137500E+00  2.837653E-04
  2.256250E+00  3.083761E-04
  2.375000E+00  3.344538E-04
  2.493750E+00  3.621353E-04
  2.612500E+00  3.915776E-04
  2.731250E+00  4.229627E-04
  2.850000E+00  4.565037E-04
  2.968750E+00  4.924535E-04
  3.087500E+00  5.311166E-04
  3.206250E+00  5.728663E-04
  3.325000E+00  6.181721E-04
  3.443750E+00  6.676422E-04
  3.562500E+00  7.221001E-04
  3.681250E+00  7.827317E-04
  3.800000E+00  8.514295E-04
  3.800000E+00  8.514295E-04
  3.821053E+00  8.646770E-04
  3.842105E+00  8.783113E-04
  3.863158E+00  8.923683E-04
  3.884210E+00  9.068925E-04
  3.905263E+00  9.219405E-04
  3.926316E+00  9.375871E-04
  3.947368E+00  9.539375E-04
  3.968421E+00  9.711532E-04
  3.989474E+00  9.894962E-04
  4.010526E+00  1.011780E-03
  4.031579E+00  1.037565E-03
  4.052631E+00  1.064681E-03
  4.073684E+00  1.093087E-03
  4.094737E+00  1.122295E-03
  4.115789E+00  1.152286E-03
  4.136842E+00  1.182893E-03
  4.157895E+00  1.214074E-03
  4.178947E+00  1.245752E-03
  4.200000E+00  1.277821E-03
  4.200000E+00  1.277821E-03
  4.318182E+00  1.464851E-03
  4.436363E+00  1.660213E-03
  4.554545E+00  1.861365E-03
  4.672727E+00  2.066704E-03
  4.790909E+00  2.275191E-03
  4.909091E+00  2.486051E-03
  5.027273E+00  2.698742E-03
  5.145454E+00  2.912907E-03
  5.263636E+00  3.128184E-03
  5.381818E+00  3.344363E-03
  5.500000E+00  3.561328E-03
  5.618182E+00  3.778929E-03
  5.736363E+00  3.997090E-03
  5.854545E+00  4.215758E-03
  5.972727E+00  4.434917E-03
  6.090909E+00  4.654552E-03
  6.209091E+00  4.874668E-03
  6.327273E+00  5.095292E-03
  6.445454E+00  5.316460E-03
  6.563636E+00  5.538215E-03
  6.681818E+00  5.760609E-03
  6.800000E+00  5.983705E-03
  6.918182E+00  6.207568E-03
  7.036364E+00  6.432269E-03
  7.154545E+00  6.657884E-03
  7.272727E+00  6.884494E-03
  7.390909E+00  7.112181E-03
  7.509091E+00  7.341034E-03
  7.627273E+00  7.571161E-03
  7.745454E+00  7.802617E-03
  7.863636E+00  8.035496E-03
  7.981818E+00  8.269907E-03
  8.100000E+00  8.505951E-03
  8.218182E+00  8.743723E-03
  8.336364E+00  8.983314E-03
  8.454545E+00  9.224819E-03
  8.572727E+00  9.468323E-03
  8.690909E+00  9.713892E-03
  8.809091E+00  9.961441E-03
  8.927273E+00  1.021025E-02
  9.045454E+00  1.046354E-02
  9.163636E+00  1.071728E-02
  9.281818E+00  1.096345E-02
  9.400000E+00  1.125374E-02
  9.518182E+00  1.151811E-02
  9.636364E+00  1.177124E-02
  9.754545E+00  1.204553E-02
  9.872727E+00  1.231712E-02
  9.990909E+00  1.259242E-02
  1.010909E+01  1.287262E-02
  1.022727E+01  1.315559E-02
  1.034545E+01  1.344249E-02
  1.046364E+01  1.373324E-02
  1.058182E+01  1.402785E-02
  1.070000E+01  1.432653E-02
  1.081818E+01  1.462937E-02
  1.093636E+01  1.493650E-02
  1.105455E+01  1.524807E-02
  1.117273E+01  1.556425E-02
  1.129091E+01  1.588510E-02
  1.140909E+01  1.621038E-02
  1.152727E+01  1.654042E-02
  1.164545E+01  1.687600E-02
  1.176364E+01  1.721708E-02
  1.188182E+01  1.756335E-02
  1.200000E+01  1.791491E-02


==> data/match/ImM1ps.dat <==
  0.000000000000000E+000 -4.261655568489057E-007
  0.121212121212121       9.069951315673281E-006
  0.242424242424242       1.901457207931398E-005
  0.363636363636364       2.942970346114256E-005
  0.484848484848485       4.033735218822841E-005
  0.606060606060606       5.175952498764095E-005
  0.727272727272727       6.371822858644960E-005
  0.848484848484849       7.623546971172370E-005
  0.969696969696970       8.933325509053265E-005
   1.09090909090909       1.030459142867610E-004
   1.21212121212121       1.174462004613913E-004
   1.33333333333333       1.325836827625189E-004
   1.45454545454545       1.485099926594403E-004
   1.57575757575758       1.652819542950853E-004
   1.69696969696970       1.829623084455501E-004
   1.81818181818182       2.016205881240552E-004
   1.93939393939394       2.213341695316896E-004
   2.06060606060606       2.421895498043233E-004
   2.18181818181818       2.642839150495639E-004
   2.30303030303030       2.877270838238159E-004
   2.42424242424242       3.126439566635602E-004
   2.54545454545455       3.391776366867580E-004
   2.66666666666667       3.674934879714587E-004
   2.78787878787879       3.977845111622605E-004
   2.90909090909091       4.302786291330576E-004
   3.03030303030303       4.652488629853880E-004
   3.15151515151515       5.030279920930319E-004
   3.27272727272727       5.440306337375125E-004
   3.39393939393939       5.887882719181430E-004
   3.51515151515152       6.380089323082564E-004
   3.63636363636364       6.926890145956225E-004
   3.75757575757576       7.543569590066072E-004
   3.87878787878788       8.257567494703592E-004
   4.00000000000000       9.155586170114157E-004
   4.12121212121212       1.063098546917154E-003
   4.24242424242424       1.233069831699002E-003
   4.36363636363636       1.413916977449279E-003
   4.48484848484849       1.602063181975664E-003
   4.60606060606061       1.795333400156003E-003
   4.72727272727273       1.992447898072331E-003
   4.84848484848485       2.192488403760937E-003
   4.96969696969697       2.394861233222607E-003
   5.09090909090909       2.599037673954475E-003
   5.21212121212121       2.804716265112686E-003
   5.33333333333333       3.011599813542726E-003
   5.45454545454546       3.219526459975396E-003
   5.57575757575758       3.428316463405400E-003
   5.69696969696970       3.637872357025820E-003
   5.81818181818182       3.848109925510408E-003
   5.93939393939394       4.058973267081067E-003
   6.06060606060606       4.270423390429160E-003
   6.18181818181818       4.482438944419903E-003
   6.30303030303030       4.695015922166917E-003
   6.42424242424242       4.908151192564146E-003
   6.54545454545455       5.121856552567467E-003
   6.66666666666667       5.336150902038187E-003
   6.78787878787879       5.551059237160399E-003
   6.90909090909091       5.766613725657567E-003
   7.03030303030303       5.982849175960520E-003
   7.15151515151515       6.199803989379029E-003
   7.27272727272727       6.417523106852042E-003
   7.39393939393940       6.636050716176982E-003
   7.51515151515152       6.855437196981033E-003
   7.63636363636364       7.075746368305403E-003
   7.75757575757576       7.297000288268188E-003
   7.87878787878788       7.519258437403552E-003
   8.00000000000000       7.742590145314862E-003
   8.12121212121212       7.967054601826893E-003
   8.24242424242424       8.192713570631532E-003
   8.36363636363637       8.419619332234304E-003
   8.48484848484849       8.647828961353058E-003
   8.60606060606061       8.877393785249030E-003
   8.72727272727273       9.108379203336694E-003
   8.84848484848485       9.341190027024382E-003
   8.96969696969697       9.593325270495365E-003
   9.09090909090909       9.807828671475956E-003
   9.21212121212121       1.004456465938880E-002
   9.33333333333333       1.028029096541771E-002
   9.45454545454546       1.055152578420017E-002
   9.57575757575758       1.077820896134981E-002
   9.69696969696970       1.102263062855481E-002
   9.81818181818182       1.127253691788952E-002
   9.93939393939394       1.152012552409210E-002
   10.0606060606061       1.177277923125419E-002
   10.1818181818182       1.202729901176774E-002
   10.3030303030303       1.228420863626146E-002
   10.4242424242424       1.254396095778122E-002
   10.5454545454545       1.280631780427781E-002
   10.6666666666667       1.307148592914962E-002
   10.7878787878788       1.333955519340389E-002
   10.9090909090909       1.361060987979692E-002
   11.0303030303030       1.388477393854243E-002
   11.1515151515152       1.416218565346692E-002
   11.2727272727273       1.444292449391067E-002
   11.3939393939394       1.472674863941186E-002
   11.5151515151515       1.501379665929933E-002
   11.6363636363636       1.530490032222465E-002
   11.7575757575758       1.560004412197342E-002
   11.8787878787879       1.589889117580382E-002
   12.0000000000000       1.620144725621795E-002


==> data/match/ImM2All.dat <==
  0.000000E+00  7.987985E-06  8.445533E-06  7.530436E-06
  1.187500E-01  5.021991E-06  5.357127E-06  4.686854E-06
  2.375000E-01 -3.903772E-06 -3.557949E-06 -4.249596E-06
  3.562500E-01 -1.909614E-05 -1.801857E-05 -2.017371E-05
  4.750000E-01 -4.086197E-05 -3.864637E-05 -4.307757E-05
  5.937500E-01 -6.950808E-05 -6.578211E-05 -7.323405E-05
  7.125000E-01 -1.053413E-04 -9.972322E-05 -1.109594E-04
  8.312500E-01 -1.486685E-04 -1.407624E-04 -1.565747E-04
  9.500000E-01 -1.997966E-04 -1.891911E-04 -2.104021E-04
  1.068750E+00 -2.591539E-04 -2.454161E-04 -2.728918E-04
  1.187500E+00 -3.279645E-04 -3.105990E-04 -3.453300E-04
  1.306250E+00 -4.071092E-04 -3.855745E-04 -4.286438E-04
  1.425000E+00 -4.974569E-04 -4.711653E-04 -5.237485E-04
  1.543750E+00 -5.999888E-04 -5.682996E-04 -6.316780E-04
  1.662500E+00 -7.158176E-04 -6.780300E-04 -7.536053E-04
  1.781250E+00 -8.462130E-04 -8.015566E-04 -8.908695E-04
  1.900000E+00 -9.926317E-04 -9.402562E-04 -1.045007E-03
  2.018750E+00 -1.156757E-03 -1.095719E-03 -1.217794E-03
  2.137500E+00 -1.340546E-03 -1.269793E-03 -1.411299E-03
  2.256250E+00 -1.546298E-03 -1.464650E-03 -1.627946E-03
  2.375000E+00 -1.776734E-03 -1.682857E-03 -1.870611E-03
  2.493750E+00 -2.035113E-03 -1.927490E-03 -2.142735E-03
  2.612500E+00 -2.325381E-03 -2.202287E-03 -2.448475E-03
  2.731250E+00 -2.652392E-03 -2.511818E-03 -2.792965E-03
  2.850000E+00 -3.022206E-03 -2.861795E-03 -3.182617E-03
  2.968750E+00 -3.442550E-03 -3.259503E-03 -3.625597E-03
  3.087500E+00 -3.923511E-03 -3.714452E-03 -4.132569E-03
  3.206250E+00 -4.478655E-03 -4.239433E-03 -4.717877E-03
  3.325000E+00 -5.126937E-03 -4.852313E-03 -5.401561E-03
  3.443750E+00 -5.896202E-03 -5.579342E-03 -6.213061E-03
  3.562500E+00 -6.830305E-03 -6.461863E-03 -7.198747E-03
  3.681250E+00 -8.005837E-03 -7.572082E-03 -8.439592E-03
  3.800000E+00 -9.581791E-03 -9.059914E-03 -1.010367E-02
  3.800000E+00 -9.581791E-03 -9.059914E-03 -1.010367E-02
  3.821053E+00 -9.927474E-03 -9.386199E-03 -1.046875E-02
  3.842105E+00 -1.030196E-02 -9.739643E-03 -1.086427E-02
  3.863158E+00 -1.071121E-02 -1.012588E-02 -1.129654E-02
  3.884210E+00 -1.116359E-02 -1.055279E-02 -1.177439E-02
  3.905263E+00 -1.167147E-02 -1.103205E-02 -1.231089E-02
  3.926316E+00 -1.225459E-02 -1.158228E-02 -1.292689E-02
  3.947368E+00 -1.294823E-02 -1.223677E-02 -1.365969E-02
  3.968421E+00 -1.382923E-02 -1.306802E-02 -1.459044E-02
  3.989474E+00 -1.516088E-02 -1.432450E-02 -1.599726E-02
  4.010526E+00 -2.205563E-02 -2.087407E-02 -2.323718E-02
  4.031579E+00 -2.568867E-02 -2.432822E-02 -2.704912E-02
  4.052631E+00 -2.819312E-02 -2.670787E-02 -2.967837E-02
  4.073684E+00 -3.023457E-02 -2.864712E-02 -3.182201E-02
  4.094737E+00 -3.200596E-02 -3.032969E-02 -3.368224E-02
  4.115789E+00 -3.359501E-02 -3.183907E-02 -3.535095E-02
  4.136842E+00 -3.505031E-02 -3.322164E-02 -3.687897E-02
  4.157895E+00 -3.640206E-02 -3.450609E-02 -3.829802E-02
  4.178947E+00 -3.767052E-02 -3.571163E-02 -3.962940E-02
  4.200000E+00 -3.887004E-02 -3.685184E-02 -4.088823E-02
  4.200000E+00 -3.887004E-02 -3.685184E-02 -4.088823E-02
  4.318182E+00 -4.471156E-02 -4.240785E-02 -4.701527E-02
  4.436363E+00 -4.957722E-02 -4.704142E-02 -5.211302E-02
  4.554545E+00 -5.382292E-02 -5.109038E-02 -5.655546E-02
  4.672727E+00 -5.761483E-02 -5.471222E-02 -6.051744E-02
  4.790909E+00 -6.104621E-02 -5.799526E-02 -6.409715E-02
  4.909091E+00 -6.417558E-02 -6.099472E-02 -6.735644E-02
  5.027273E+00 -6.704283E-02 -6.374824E-02 -7.033742E-02
  5.145454E+00 -6.967681E-02 -6.628295E-02 -7.307068E-02
  5.263636E+00 -7.209940E-02 -6.861934E-02 -7.557947E-02
  5.381818E+00 -7.432784E-02 -7.077351E-02 -7.788217E-02
  5.500000E+00 -7.637620E-02 -7.275857E-02 -7.999384E-02
  5.618182E+00 -7.825626E-02 -7.458547E-02 -8.192706E-02
  5.736363E+00 -7.997799E-02 -7.626336E-02 -8.369261E-02
  5.854545E+00 -8.155019E-02 -7.780041E-02 -8.529997E-02
  5.972727E+00 -8.298057E-02 -7.920369E-02 -8.675745E-02
  6.090909E+00 -8.427603E-02 -8.047948E-02 -8.807258E-02
  6.209091E+00 -8.544285E-02 -8.163350E-02 -8.925220E-02
  6.327273E+00 -8.648674E-02 -8.267093E-02 -9.030255E-02
  6.445454E+00 -8.741298E-02 -8.359658E-02 -9.122938E-02
  6.563636E+00 -8.822645E-02 -8.441485E-02 -9.203805E-02
  6.681818E+00 -8.893169E-02 -8.512982E-02 -9.273355E-02
  6.800000E+00 -8.953295E-02 -8.574534E-02 -9.332057E-02
  6.918182E+00 -9.003424E-02 -8.626495E-02 -9.380353E-02
  7.036364E+00 -9.043930E-02 -8.669202E-02 -9.418658E-02
  7.154545E+00 -9.075172E-02 -8.702974E-02 -9.447369E-02
  7.272727E+00 -9.097489E-02 -8.728113E-02 -9.466865E-02
  7.390909E+00 -9.111191E-02 -8.744891E-02 -9.477491E-02
  7.509091E+00 -9.116594E-02 -8.753590E-02 -9.479599E-02
  7.627273E+00 -9.113984E-02 -8.754459E-02 -9.473509E-02
  7.745454E+00 -9.103644E-02 -8.747744E-02 -9.459544E-02
  7.863636E+00 -9.085841E-02 -8.733658E-02 -9.438025E-02
  7.981818E+00 -9.060826E-02 -8.714212E-02 -9.407439E-02
  8.100000E+00 -9.028834E-02 -8.684348E-02 -9.373320E-02
  8.218182E+00 -8.990115E-02 -8.649601E-02 -9.330628E-02
  8.336364E+00 -8.944880E-02 -8.608286E-02 -9.281474E-02
  8.454545E+00 -8.893355E-02 -8.560639E-02 -9.226071E-02
  8.572727E+00 -8.835743E-02 -8.506844E-02 -9.164641E-02
  8.690909E+00 -8.772244E-02 -8.447076E-02 -9.097412E-02
  8.809091E+00 -8.703038E-02 -8.381489E-02 -9.024587E-02
  8.927273E+00 -8.628419E-02 -8.310349E-02 -8.946489E-02
  9.045454E+00 -8.548195E-02 -8.233449E-02 -8.862941E-02
  9.163636E+00 -8.464046E-02 -8.152391E-02 -8.775701E-02
  9.281818E+00 -8.372105E-02 -8.063434E-02 -8.680775E-02
  9.400000E+00 -8.278228E-02 -7.972320E-02 -8.584137E-02
  9.518182E+00 -8.175117E-02 -7.871714E-02 -8.478520E-02
  9.636364E+00 -8.071099E-02 -7.769990E-02 -8.372208E-02
  9.754545E+00 -7.966372E-02 -7.667136E-02 -8.265608E-02
  9.872727E+00 -7.852310E-02 -7.554322E-02 -8.150298E-02
  9.990909E+00 -7.734932E-02 -7.438592E-02 -8.031272E-02
  1.010909E+01 -7.614590E-02 -7.319782E-02 -7.909399E-02
  1.022727E+01 -7.489563E-02 -7.195549E-02 -7.783577E-02
  1.034545E+01 -7.361037E-02 -7.067598E-02 -7.654476E-02
  1.046364E+01 -7.228933E-02 -6.935811E-02 -7.522055E-02
  1.058182E+01 -7.093267E-02 -6.800157E-02 -7.386377E-02
  1.070000E+01 -6.954211E-02 -6.660848E-02 -7.247575E-02
  1.081818E+01 -6.811783E-02 -6.517898E-02 -7.105668E-02
  1.093636E+01 -6.666495E-02 -6.371833E-02 -6.961158E-02
  1.105455E+01 -6.517637E-02 -6.221949E-02 -6.813326E-02
  1.117273E+01 -6.365688E-02 -6.068746E-02 -6.662629E-02
  1.129091E+01 -6.214896E-02 -5.916550E-02 -6.513241E-02
  1.140909E+01 -6.059445E-02 -5.759423E-02 -6.359468E-02
  1.152727E+01 -5.896208E-02 -5.594215E-02 -6.198201E-02
  1.164545E+01 -5.730031E-02 -5.425954E-02 -6.034108E-02
  1.176364E+01 -5.565559E-02 -5.259321E-02 -5.871797E-02
  1.188182E+01 -5.399857E-02 -5.091326E-02 -5.708389E-02
  1.200000E+01 -5.230057E-02 -4.919075E-02 -5.541039E-02


==> data/match/ImM2Central.dat <==
  0.000000E+00  7.987985E-06
  1.187500E-01  5.021991E-06
  2.375000E-01 -3.903772E-06
  3.562500E-01 -1.909614E-05
  4.750000E-01 -4.086197E-05
  5.937500E-01 -6.950808E-05
  7.125000E-01 -1.053413E-04
  8.312500E-01 -1.486685E-04
  9.500000E-01 -1.997966E-04
  1.068750E+00 -2.591539E-04
  1.187500E+00 -3.279645E-04
  1.306250E+00 -4.071092E-04
  1.425000E+00 -4.974569E-04
  1.543750E+00 -5.999888E-04
  1.662500E+00 -7.158176E-04
  1.781250E+00 -8.462130E-04
  1.900000E+00 -9.926317E-04
  2.018750E+00 -1.156757E-03
  2.137500E+00 -1.340546E-03
  2.256250E+00 -1.546298E-03
  2.375000E+00 -1.776734E-03
  2.493750E+00 -2.035113E-03
  2.612500E+00 -2.325381E-03
  2.731250E+00 -2.652392E-03
  2.850000E+00 -3.022206E-03
  2.968750E+00 -3.442550E-03
  3.087500E+00 -3.923511E-03
  3.206250E+00 -4.478655E-03
  3.325000E+00 -5.126937E-03
  3.443750E+00 -5.896202E-03
  3.562500E+00 -6.830305E-03
  3.681250E+00 -8.005837E-03
  3.800000E+00 -9.581791E-03
  3.800000E+00 -9.581791E-03
  3.821053E+00 -9.927474E-03
  3.842105E+00 -1.030196E-02
  3.863158E+00 -1.071121E-02
  3.884210E+00 -1.116359E-02
  3.905263E+00 -1.167147E-02
  3.926316E+00 -1.225459E-02
  3.947368E+00 -1.294823E-02
  3.968421E+00 -1.382923E-02
  3.989474E+00 -1.516088E-02
  4.010526E+00 -2.205563E-02
  4.031579E+00 -2.568867E-02
  4.052631E+00 -2.819312E-02
  4.073684E+00 -3.023457E-02
  4.094737E+00 -3.200596E-02
  4.115789E+00 -3.359501E-02
  4.136842E+00 -3.505031E-02
  4.157895E+00 -3.640206E-02
  4.178947E+00 -3.767052E-02
  4.200000E+00 -3.887004E-02
  4.200000E+00 -3.887004E-02
  4.318182E+00 -4.471156E-02
  4.436363E+00 -4.957722E-02
  4.554545E+00 -5.382292E-02
  4.672727E+00 -5.761483E-02
  4.790909E+00 -6.104621E-02
  4.909091E+00 -6.417558E-02
  5.027273E+00 -6.704283E-02
  5.145454E+00 -6.967681E-02
  5.263636E+00 -7.209940E-02
  5.381818E+00 -7.432784E-02
  5.500000E+00 -7.637620E-02
  5.618182E+00 -7.825626E-02
  5.736363E+00 -7.997799E-02
  5.854545E+00 -8.155019E-02
  5.972727E+00 -8.298057E-02
  6.090909E+00 -8.427603E-02
  6.209091E+00 -8.544285E-02
  6.327273E+00 -8.648674E-02
  6.445454E+00 -8.741298E-02
  6.563636E+00 -8.822645E-02
  6.681818E+00 -8.893169E-02
  6.800000E+00 -8.953295E-02
  6.918182E+00 -9.003424E-02
  7.036364E+00 -9.043930E-02
  7.154545E+00 -9.075172E-02
  7.272727E+00 -9.097489E-02
  7.390909E+00 -9.111191E-02
  7.509091E+00 -9.116594E-02
  7.627273E+00 -9.113984E-02
  7.745454E+00 -9.103644E-02
  7.863636E+00 -9.085841E-02
  7.981818E+00 -9.060826E-02
  8.100000E+00 -9.028834E-02
  8.218182E+00 -8.990115E-02
  8.336364E+00 -8.944880E-02
  8.454545E+00 -8.893355E-02
  8.572727E+00 -8.835743E-02
  8.690909E+00 -8.772244E-02
  8.809091E+00 -8.703038E-02
  8.927273E+00 -8.628419E-02
  9.045454E+00 -8.548195E-02
  9.163636E+00 -8.464046E-02
  9.281818E+00 -8.372105E-02
  9.400000E+00 -8.278228E-02
  9.518182E+00 -8.175117E-02
  9.636364E+00 -8.071099E-02
  9.754545E+00 -7.966372E-02
  9.872727E+00 -7.852310E-02
  9.990909E+00 -7.734932E-02
  1.010909E+01 -7.614590E-02
  1.022727E+01 -7.489563E-02
  1.034545E+01 -7.361037E-02
  1.046364E+01 -7.228933E-02
  1.058182E+01 -7.093267E-02
  1.070000E+01 -6.954211E-02
  1.081818E+01 -6.811783E-02
  1.093636E+01 -6.666495E-02
  1.105455E+01 -6.517637E-02
  1.117273E+01 -6.365688E-02
  1.129091E+01 -6.214896E-02
  1.140909E+01 -6.059445E-02
  1.152727E+01 -5.896208E-02
  1.164545E+01 -5.730031E-02
  1.176364E+01 -5.565559E-02
  1.188182E+01 -5.399857E-02
  1.200000E+01 -5.230057E-02


==> data/match/ImM2Lower.dat <==
  0.000000E+00  7.530436E-06
  1.187500E-01  4.686854E-06
  2.375000E-01 -4.249596E-06
  3.562500E-01 -2.017371E-05
  4.750000E-01 -4.307757E-05
  5.937500E-01 -7.323405E-05
  7.125000E-01 -1.109594E-04
  8.312500E-01 -1.565747E-04
  9.500000E-01 -2.104021E-04
  1.068750E+00 -2.728918E-04
  1.187500E+00 -3.453300E-04
  1.306250E+00 -4.286438E-04
  1.425000E+00 -5.237485E-04
  1.543750E+00 -6.316780E-04
  1.662500E+00 -7.536053E-04
  1.781250E+00 -8.908695E-04
  1.900000E+00 -1.045007E-03
  2.018750E+00 -1.217794E-03
  2.137500E+00 -1.411299E-03
  2.256250E+00 -1.627946E-03
  2.375000E+00 -1.870611E-03
  2.493750E+00 -2.142735E-03
  2.612500E+00 -2.448475E-03
  2.731250E+00 -2.792965E-03
  2.850000E+00 -3.182617E-03
  2.968750E+00 -3.625597E-03
  3.087500E+00 -4.132569E-03
  3.206250E+00 -4.717877E-03
  3.325000E+00 -5.401561E-03
  3.443750E+00 -6.213061E-03
  3.562500E+00 -7.198747E-03
  3.681250E+00 -8.439592E-03
  3.800000E+00 -1.010367E-02
  3.800000E+00 -1.010367E-02
  3.821053E+00 -1.046875E-02
  3.842105E+00 -1.086427E-02
  3.863158E+00 -1.129654E-02
  3.884210E+00 -1.177439E-02
  3.905263E+00 -1.231089E-02
  3.926316E+00 -1.292689E-02
  3.947368E+00 -1.365969E-02
  3.968421E+00 -1.459044E-02
  3.989474E+00 -1.599726E-02
  4.010526E+00 -2.323718E-02
  4.031579E+00 -2.704912E-02
  4.052631E+00 -2.967837E-02
  4.073684E+00 -3.182201E-02
  4.094737E+00 -3.368224E-02
  4.115789E+00 -3.535095E-02
  4.136842E+00 -3.687897E-02
  4.157895E+00 -3.829802E-02
  4.178947E+00 -3.962940E-02
  4.200000E+00 -4.088823E-02
  4.200000E+00 -4.088823E-02
  4.318182E+00 -4.701527E-02
  4.436363E+00 -5.211302E-02
  4.554545E+00 -5.655546E-02
  4.672727E+00 -6.051744E-02
  4.790909E+00 -6.409715E-02
  4.909091E+00 -6.735644E-02
  5.027273E+00 -7.033742E-02
  5.145454E+00 -7.307068E-02
  5.263636E+00 -7.557947E-02
  5.381818E+00 -7.788217E-02
  5.500000E+00 -7.999384E-02
  5.618182E+00 -8.192706E-02
  5.736363E+00 -8.369261E-02
  5.854545E+00 -8.529997E-02
  5.972727E+00 -8.675745E-02
  6.090909E+00 -8.807258E-02
  6.209091E+00 -8.925220E-02
  6.327273E+00 -9.030255E-02
  6.445454E+00 -9.122938E-02
  6.563636E+00 -9.203805E-02
  6.681818E+00 -9.273355E-02
  6.800000E+00 -9.332057E-02
  6.918182E+00 -9.380353E-02
  7.036364E+00 -9.418658E-02
  7.154545E+00 -9.447369E-02
  7.272727E+00 -9.466865E-02
  7.390909E+00 -9.477491E-02
  7.509091E+00 -9.479599E-02
  7.627273E+00 -9.473509E-02
  7.745454E+00 -9.459544E-02
  7.863636E+00 -9.438025E-02
  7.981818E+00 -9.407439E-02
  8.100000E+00 -9.373320E-02
  8.218182E+00 -9.330628E-02
  8.336364E+00 -9.281474E-02
  8.454545E+00 -9.226071E-02
  8.572727E+00 -9.164641E-02
  8.690909E+00 -9.097412E-02
  8.809091E+00 -9.024587E-02
  8.927273E+00 -8.946489E-02
  9.045454E+00 -8.862941E-02
  9.163636E+00 -8.775701E-02
  9.281818E+00 -8.680775E-02
  9.400000E+00 -8.584137E-02
  9.518182E+00 -8.478520E-02
  9.636364E+00 -8.372208E-02
  9.754545E+00 -8.265608E-02
  9.872727E+00 -8.150298E-02
  9.990909E+00 -8.031272E-02
  1.010909E+01 -7.909399E-02
  1.022727E+01 -7.783577E-02
  1.034545E+01 -7.654476E-02
  1.046364E+01 -7.522055E-02
  1.058182E+01 -7.386377E-02
  1.070000E+01 -7.247575E-02
  1.081818E+01 -7.105668E-02
  1.093636E+01 -6.961158E-02
  1.105455E+01 -6.813326E-02
  1.117273E+01 -6.662629E-02
  1.129091E+01 -6.513241E-02
  1.140909E+01 -6.359468E-02
  1.152727E+01 -6.198201E-02
  1.164545E+01 -6.034108E-02
  1.176364E+01 -5.871797E-02
  1.188182E+01 -5.708389E-02
  1.200000E+01 -5.541039E-02


==> data/match/ImM2Step1.dat <==
  0.000000000000000E+000  3.470330660223620E-119
  0.118749998509884       3.650289679419345E-119
  0.237499997019768       3.713012899815714E-119
  0.356249995529652       3.638724742380594E-119
  0.474999994039535       3.407649628081854E-119
  0.593749992549419       3.000011977887363E-119
  0.712499991059303       2.396036212764987E-119
  0.831249989569187       1.575946753682596E-119
  0.949999988079071       5.199680216080588E-120
   1.06874998658895      -1.024021210164048E-120
   1.18749998509884       8.388968252492520E-118
   1.30624998360872       2.158790182271856E-116
   1.42499998211861      -8.603863274423423E-114
   1.54374998062849      -3.398585290116124E-112
   1.66249997913837       8.704142545428675E-110
   1.78124997764826       4.719040872196401E-108
   1.89999997615814      -8.675349970479333E-106
   2.01874997466803      -6.099573365018935E-104
   2.13749997317791       8.502596492454391E-102
   2.25624997168779       7.518876378485168E-100
   2.37499997019768      -8.170547621139599E-098
   2.49374996870756      -8.954905308165138E-096
   2.61249996721745       7.663414463603901E-094
   2.73124996572733       1.038486168742128E-091
   2.84999996423721      -6.964944607121856E-090
   2.96874996274710      -1.178517727550727E-087
   3.08749996125698       6.058412852498472E-086
   3.20624995976686       1.313149787769999E-083
   3.32499995827675      -4.926611795627093E-082
   3.44374995678663      -1.439866689356595E-079
   3.56249995529652       3.551842255094697E-078
   3.68124995380640       1.556070858933398E-075
   3.79999995231628       6.084087002225404E-058
   3.79999995231628       6.084087002225404E-058
   3.82105257636622      -6.292506795904561E-049
   3.84210520041616      -1.983006843660547E-044
   3.86315782446610       2.114832307680893E-039
   3.88421044851604       1.480546202838685E-034
   3.90526307256598      -4.066008960491616E-030
   3.92631569661592      -7.671802273346777E-025
   3.94736832066586      -8.505228929956695E-021
   3.96842094471580       3.114867852624117E-015
   3.98947356876574       1.317651801994896E-010
   4.01052619281568      -2.781545314981122E-003
   4.03157881686562      -4.843054255967403E-003
   4.05263144091556      -6.284006112652262E-003
   4.07368406496550      -7.471248741606944E-003
   4.09473668901544      -8.512207239118823E-003
   4.11578931306538      -9.454800026746113E-003
   4.13684193711532      -1.032596305862049E-002
   4.15789456116526      -1.114229372727031E-002
   4.17894718521520      -1.191493095241941E-002
   4.19999980926514      -1.265175716792337E-002
   4.19999980926514      -1.265175716792337E-002
   4.31818163033688      -1.633541136542185E-002
   4.43636345140862      -1.954379917007022E-002
   4.55454527248036      -2.246823641309545E-002
   4.67272709355210      -2.519596178102416E-002
   4.79090891462384      -2.777434760309564E-002
   4.90909073569558      -3.023197002146307E-002
   5.02727255676732      -3.258735145211081E-002
   5.14545437783906      -3.485315593938224E-002
   5.26363619891080      -3.703841299465163E-002
   5.38181801998254      -3.914978591679862E-002
   5.49999984105428      -4.119233813150344E-002
   5.61818166212602      -4.317001736176280E-002
   5.73636348319776      -4.508597278963073E-002
   5.85454530426950      -4.694276940557549E-002
   5.97272712534124      -4.874253653181943E-002
   6.09090894641298      -5.048707308171824E-002
   6.20909076748472      -5.217792358570104E-002
   6.32727258855646      -5.381643400178295E-002
   6.44545440962820      -5.540379322342909E-002
   6.56363623069994      -5.694106443909979E-002
   6.68181805177168      -5.842920940962108E-002
   6.79999987284342      -5.986910609377504E-002
   6.91818169391517      -6.126156454353831E-002
   7.03636351498691      -6.260733669566447E-002
   7.15454533605865      -6.390712658377476E-002
   7.27272715713039      -6.516159676329911E-002
   7.39090897820213      -6.637137477015627E-002
   7.50909079927387      -6.753705689336656E-002
   7.62727262034561      -6.865921316991537E-002
   7.74545444141735      -6.973838968527507E-002
   7.86363626248909      -7.077511159043284E-002
   7.98181808356083      -7.176988481310387E-002
   8.09999990463257      -7.272319880899171E-002
   8.21818172570431      -7.363552711112985E-002
   8.33636354677605      -7.450732899045420E-002
   8.45454536784779      -7.533905080965229E-002
   8.57272718891953      -7.613112672286793E-002
   8.69090900999127      -7.688397950362756E-002
   8.80909083106301      -7.759802118078363E-002
   8.92727265213475      -7.827365421142495E-002
   9.04545447320649      -7.891127103089304E-002
   9.16363629427823      -7.951125530719966E-002
   9.28181811534997      -8.007398248367648E-002
   9.39999993642171      -8.059981917700937E-002
   9.51818175749345      -8.108912488677729E-002
   9.63636357856519      -8.154225113231535E-002
   9.75454539963693      -8.195954234529255E-002
   9.87272722070867      -8.234133604163132E-002
   9.99090904178041      -8.268796262620483E-002
   10.1090908628522      -8.299974666586071E-002
   10.2272726839239      -8.327700625252477E-002
   10.3454545049956      -8.352005268927597E-002
   10.4636363260674      -8.372919191828818E-002
   10.5818181471391      -8.390472399444956E-002
   10.6999999682109      -8.404694333548540E-002
   10.8181817892826      -8.415613901221401E-002
   10.9363636103543      -8.423259434647012E-002
   11.0545454314261      -8.427658771676395E-002
   11.1727272524978      -8.428839269274527E-002
   11.2909090735696      -8.426827764791946E-002
   11.4090908946413      -8.421650577787533E-002
   11.5272727157130      -8.413333573469810E-002
   11.6454545367848      -8.401902179728685E-002
   11.7636363578565      -8.387381352442010E-002
   11.8818181789283      -8.369795606236607E-002
   12.0000000000000      -8.349169017676773E-002


==> data/match/ImM2Step2.dat <==
  0.000000000000000E+000  7.666171023466650E-006
  0.118749998509884       4.438803875950960E-006
  0.237499997019768      -5.274170276834563E-006
  0.356249995529652      -2.177250601234573E-005
  0.474999994039535      -4.535595790803835E-005
  0.593749992549419      -7.632428054136814E-005
  0.712499991059303      -1.149772284897910E-004
  0.831249989569187      -1.616145563307624E-004
  0.949999988079071      -2.165360186417386E-004
   1.06874998658895      -2.801581908666807E-004
   1.18749998509884      -3.536613636993334E-004
   1.30624998360872      -4.378966327188072E-004
   1.42499998211861      -5.337039067729774E-004
   1.54374998062849      -6.420309204679481E-004
   1.66249997913837      -7.639524009993605E-004
   1.78124997764826      -9.006939066889247E-004
   1.89999997615814      -1.053661509315645E-003
   2.01874997466803      -1.224479319062554E-003
   2.13749997317791      -1.415037345317839E-003
   2.25624997168779      -1.627553539876584E-003
   2.37499997019768      -1.864655304741754E-003
   2.49374996870756      -2.129488583491179E-003
   2.61249996721745      -2.425866682008927E-003
   2.73124996572733      -2.758477999127572E-003
   2.84999996423721      -3.133183899061738E-003
   2.96874996274710      -3.557459129704004E-003
   3.08749996125698      -4.041068778416552E-003
   3.20624995976686      -4.597156408443531E-003
   3.32499995827675      -5.244100281809988E-003
   3.44374995678663      -6.008920076840135E-003
   3.56249995529652      -6.934207362784973E-003
   3.68124995380640      -8.094403401845330E-003
   3.79999995231628      -9.644149641528134E-003
   3.79999995231628      -9.644149641528134E-003
   3.82105257636622      -9.983391127657320E-003
   3.84210520041616      -1.035065409805256E-002
   3.86315782446610      -1.075175023462998E-002
   3.88421044851604      -1.119481941708974E-002
   3.90526307256598      -1.169189894778468E-002
   3.92631569661592      -1.226219389375024E-002
   3.94736832066586      -1.294006186205549E-002
   3.96842094471580      -1.380028177538697E-002
   3.98947356876574      -1.509909587546694E-002
   4.01052619281568      -2.319959491444157E-002
   4.03157881686562      -2.776361740455844E-002
   4.05263144091556      -3.091750429297551E-002
   4.07368406496550      -3.349316749901880E-002
   4.09473668901544      -3.573164290047201E-002
   4.11578931306538      -3.774253500060267E-002
   4.13684193711532      -3.958658881982809E-002
   4.15789456116526      -4.130156117175135E-002
   4.17894718521520      -4.291277609515175E-002
   4.19999980926514      -4.443817004577943E-002
   4.19999980926514      -4.443817004577943E-002
   4.31818163033688      -5.189262234826763E-002
   4.43636345140862      -5.813849166762834E-002
   4.55454527248036      -6.362034107874731E-002
   4.67272709355210      -6.854541750850963E-002
   4.79090891462384      -7.302975268816131E-002
   4.90909073569558      -7.714601427613937E-002
   5.02727255676732      -8.094349386988670E-002
   5.14545437783906      -8.445770865185982E-002
   5.26363619891080      -8.771550166499223E-002
   5.38181801998254      -9.073795500785875E-002
   5.49999984105428      -9.354215323728671E-002
   5.61818166212602      -9.614235443941206E-002
   5.73636348319776      -9.855067241552044E-002
   5.85454530426950      -0.100777653126663     
   5.97272712534124      -0.102832563523539     
   6.09090894641298      -0.104723712554637     
   6.20909076748472      -0.106458584829826     
   6.32727258855646      -0.108044018322326     
   6.44545440962820      -0.109486302082623     
   6.56363623069994      -0.110791236773374     
   6.68181805177168      -0.111964237100444     
   6.79999987284342      -0.113010365703717     
   6.91818169391517      -0.113934375456983     
   7.03636351498691      -0.114740733831065     
   7.15454533605865      -0.115433646285143     
   7.27272715713039      -0.116017213557922     
   7.39090897820213      -0.116495321155215     
   7.50909079927387      -0.116871390983817     
   7.62727262034561      -0.117148737525509     
   7.74545444141735      -0.117330865330061     
   7.86363626248909      -0.117421082780154     
   7.98181808356083      -0.117422093787221     
   8.09999990463257      -0.117336840300758     
   8.21818172570431      -0.117168196132232     
   8.33636354677605      -0.116919126206393     
   8.45454536784779      -0.116592173869547     
   8.57272718891953      -0.116189382729240     
   8.69090900999127      -0.115713460598283     
   8.80909083106301      -0.115166557340521     
   8.92727265213475      -0.114552021836998     
   9.04545447320649      -0.113868730419081     
   9.16363629427823      -0.113134214894679     
   9.28181811534997      -0.112321207129506     
   9.39999993642171      -0.111427910441156     
   9.51818175749345      -0.110464846850714     
   9.63636357856519      -0.109489018295552     
   9.75454539963693      -0.108474117671403     
   9.87272722070867      -0.107379179620852     
   9.99090904178041      -0.106233127099080     
   10.1090908628522      -0.105039031911894     
   10.2272726839239      -0.103791109344819     
   10.3454545049956      -0.102497296214018     
   10.4636363260674      -0.101157546712890     
   10.5818181471391      -9.977272003175310E-002
   10.6999999682109      -9.834448376134487E-002
   10.8181817892826      -9.687330773441882E-002
   10.9363636103543      -9.536409654289169E-002
   11.0545454314261      -9.381104019847840E-002
   11.1727272524978      -9.221745785470273E-002
   11.2909090735696      -9.061872076073318E-002
   11.4090908946413      -8.897439171303778E-002
   11.5272727157130      -8.725553686613817E-002
   11.6454545367848      -8.549125283862519E-002
   11.7636363578565      -8.372877595270750E-002
   11.8818181789283      -8.194668452208625E-002
   12.0000000000000      -8.011973865165947E-002


==> data/match/ImM2Upper.dat <==
  0.000000E+00  8.445533E-06
  1.187500E-01  5.357127E-06
  2.375000E-01 -3.557949E-06
  3.562500E-01 -1.801857E-05
  4.750000E-01 -3.864637E-05
  5.937500E-01 -6.578211E-05
  7.125000E-01 -9.972322E-05
  8.312500E-01 -1.407624E-04
  9.500000E-01 -1.891911E-04
  1.068750E+00 -2.454161E-04
  1.187500E+00 -3.105990E-04
  1.306250E+00 -3.855745E-04
  1.425000E+00 -4.711653E-04
  1.543750E+00 -5.682996E-04
  1.662500E+00 -6.780300E-04
  1.781250E+00 -8.015566E-04
  1.900000E+00 -9.402562E-04
  2.018750E+00 -1.095719E-03
  2.137500E+00 -1.269793E-03
  2.256250E+00 -1.464650E-03
  2.375000E+00 -1.682857E-03
  2.493750E+00 -1.927490E-03
  2.612500E+00 -2.202287E-03
  2.731250E+00 -2.511818E-03
  2.850000E+00 -2.861795E-03
  2.968750E+00 -3.259503E-03
  3.087500E+00 -3.714452E-03
  3.206250E+00 -4.239433E-03
  3.325000E+00 -4.852313E-03
  3.443750E+00 -5.579342E-03
  3.562500E+00 -6.461863E-03
  3.681250E+00 -7.572082E-03
  3.800000E+00 -9.059914E-03
  3.800000E+00 -9.059914E-03
  3.821053E+00 -9.386199E-03
  3.842105E+00 -9.739643E-03
  3.863158E+00 -1.012588E-02
  3.884210E+00 -1.055279E-02
  3.905263E+00 -1.103205E-02
  3.926316E+00 -1.158228E-02
  3.947368E+00 -1.223677E-02
  3.968421E+00 -1.306802E-02
  3.989474E+00 -1.432450E-02
  4.010526E+00 -2.087407E-02
  4.031579E+00 -2.432822E-02
  4.052631E+00 -2.670787E-02
  4.073684E+00 -2.864712E-02
  4.094737E+00 -3.032969E-02
  4.115789E+00 -3.183907E-02
  4.136842E+00 -3.322164E-02
  4.157895E+00 -3.450609E-02
  4.178947E+00 -3.571163E-02
  4.200000E+00 -3.685184E-02
  4.200000E+00 -3.685184E-02
  4.318182E+00 -4.240785E-02
  4.436363E+00 -4.704142E-02
  4.554545E+00 -5.109038E-02
  4.672727E+00 -5.471222E-02
  4.790909E+00 -5.799526E-02
  4.909091E+00 -6.099472E-02
  5.027273E+00 -6.374824E-02
  5.145454E+00 -6.628295E-02
  5.263636E+00 -6.861934E-02
  5.381818E+00 -7.077351E-02
  5.500000E+00 -7.275857E-02
  5.618182E+00 -7.458547E-02
  5.736363E+00 -7.626336E-02
  5.854545E+00 -7.780041E-02
  5.972727E+00 -7.920369E-02
  6.090909E+00 -8.047948E-02
  6.209091E+00 -8.163350E-02
  6.327273E+00 -8.267093E-02
  6.445454E+00 -8.359658E-02
  6.563636E+00 -8.441485E-02
  6.681818E+00 -8.512982E-02
  6.800000E+00 -8.574534E-02
  6.918182E+00 -8.626495E-02
  7.036364E+00 -8.669202E-02
  7.154545E+00 -8.702974E-02
  7.272727E+00 -8.728113E-02
  7.390909E+00 -8.744891E-02
  7.509091E+00 -8.753590E-02
  7.627273E+00 -8.754459E-02
  7.745454E+00 -8.747744E-02
  7.863636E+00 -8.733658E-02
  7.981818E+00 -8.714212E-02
  8.100000E+00 -8.684348E-02
  8.218182E+00 -8.649601E-02
  8.336364E+00 -8.608286E-02
  8.454545E+00 -8.560639E-02
  8.572727E+00 -8.506844E-02
  8.690909E+00 -8.447076E-02
  8.809091E+00 -8.381489E-02
  8.927273E+00 -8.310349E-02
  9.045454E+00 -8.233449E-02
  9.163636E+00 -8.152391E-02
  9.281818E+00 -8.063434E-02
  9.400000E+00 -7.972320E-02
  9.518182E+00 -7.871714E-02
  9.636364E+00 -7.769990E-02
  9.754545E+00 -7.667136E-02
  9.872727E+00 -7.554322E-02
  9.990909E+00 -7.438592E-02
  1.010909E+01 -7.319782E-02
  1.022727E+01 -7.195549E-02
  1.034545E+01 -7.067598E-02
  1.046364E+01 -6.935811E-02
  1.058182E+01 -6.800157E-02
  1.070000E+01 -6.660848E-02
  1.081818E+01 -6.517898E-02
  1.093636E+01 -6.371833E-02
  1.105455E+01 -6.221949E-02
  1.117273E+01 -6.068746E-02
  1.129091E+01 -5.916550E-02
  1.140909E+01 -5.759423E-02
  1.152727E+01 -5.594215E-02
  1.164545E+01 -5.425954E-02
  1.176364E+01 -5.259321E-02
  1.188182E+01 -5.091326E-02
  1.200000E+01 -4.919075E-02


==> data/match/ImM2ps.dat <==
  0.000000000000000E+000  7.987984576813535E-006
  0.121212121212121       4.898489524855432E-006
  0.242424242424242      -4.407100327782878E-006
  0.363636363636364      -2.025510986752040E-005
  0.484848484848485      -4.297186398077622E-005
  0.606060606060606      -7.288368755396942E-005
  0.727272727272727      -1.103169054735191E-004
  0.848484848484849      -1.555978426258443E-004
  0.969696969696970      -2.090528238973641E-004
   1.09090909090909      -2.712467123293352E-004
   1.21212121212121      -3.434977009247974E-004
   1.33333333333333      -4.266952197019871E-004
   1.45454545454545      -5.217877793590546E-004
   1.57575757575758      -6.298501742704410E-004
   1.69696969696970      -7.521065460129242E-004
   1.81818181818182      -8.899593172076889E-004
   1.93939393939394      -1.045025490655350E-003
   2.06060606060606      -1.219182851983130E-003
   2.18181818181818      -1.414629523054046E-003
   2.30303030303030      -1.633961729812398E-003
   2.42424242424242      -1.880277387619058E-003
   2.54545454545455      -2.157316229772558E-003
   2.66666666666667      -2.469654046897736E-003
   2.78787878787879      -2.822978536053532E-003
   2.90909090909091      -3.224492652138487E-003
   3.03030303030303      -3.683526830317389E-003
   3.15151515151515      -4.212507087780635E-003
   3.27272727272727      -4.828573387020546E-003
   3.39393939393939      -5.556475045684319E-003
   3.51515151515152      -6.434246000283331E-003
   3.63636363636364      -7.525870242534599E-003
   3.75757575757576      -8.955681700452887E-003
   3.87878787878788      -1.104235093527823E-002
   4.00000000000000      -1.706867000043276E-002
   4.12121212121212      -3.398121680252692E-002
   4.24242424242424      -4.111827519367631E-002
   4.36363636363636      -4.667228962811379E-002
   4.48484848484849      -5.138221320158615E-002
   4.60606060606061      -5.552501807375614E-002
   4.72727272727273      -5.923922998872083E-002
   4.84848484848485      -6.260569567078188E-002
   4.96969696969697      -6.567668914218454E-002
   5.09090909090909      -6.848859369252060E-002
   5.21212121212121      -7.106820584989826E-002
   5.33333333333333      -7.343614321530505E-002
   5.45454545454546      -7.560888860842939E-002
   5.57575757575758      -7.760007964699236E-002
   5.69696969696970      -7.942109986138551E-002
   5.81818181818182      -8.108187400212914E-002
   5.93939393939394      -8.259106944846968E-002
   6.06060606060606      -8.395635629548084E-002
   6.18181818181818      -8.518469415878901E-002
   6.30303030303030      -8.628236433082709E-002
   6.42424242424242      -8.725516966911323E-002
   6.54545454545455      -8.810845543570781E-002
   6.66666666666667      -8.884716843564298E-002
   6.78787878787879      -8.947595212753665E-002
   6.90909090909091      -8.999914050725584E-002
   7.03030303030303      -9.042081112945499E-002
   7.15151515151515      -9.074483651996780E-002
   7.27272727272727      -9.097488597110727E-002
   7.39393939393940      -9.111431798549555E-002
   7.51515151515152      -9.116652962257782E-002
   7.63636363636364      -9.113459776102495E-002
   7.75757575757576      -9.102156771200433E-002
   7.87878787878788      -9.083031781526708E-002
   8.00000000000000      -9.056352089758116E-002
   8.12121212121212      -9.022373473071651E-002
   8.24242424242424      -8.981359449389718E-002
   8.36363636363637      -8.933540207928273E-002
   8.48484848484849      -8.879152660856966E-002
   8.60606060606061      -8.818422240903528E-002
   8.72727272727273      -8.751549285169989E-002
   8.84848484848485      -8.678745209963848E-002
   8.96969696969697      -8.600204178832457E-002
   9.09090909090909      -8.516258115725094E-002
   9.21212121212121      -8.426238352515619E-002
   9.33333333333333      -8.332151475366997E-002
   9.45454545454546      -8.231587315350776E-002
   9.57575757575758      -8.123862465098858E-002
   9.69696969696970      -8.018334248417894E-002
   9.81818181818182      -7.905845851908350E-002
   9.93939393939394      -7.786229303208481E-002
   10.0606060606061      -7.664562572373416E-002
   10.1818181818182      -7.538116504591448E-002
   10.3030303030303      -7.407565376910248E-002
   10.4242424242424      -7.273378590686440E-002
   10.5454545454545      -7.135370999559094E-002
   10.6666666666667      -6.993780168742739E-002
   10.7878787878788      -6.848599100906233E-002
   10.9090909090909      -6.700274499290665E-002
   11.0303030303030      -6.548549502754425E-002
   11.1515151515152      -6.392946543950945E-002
   11.2727272727273      -6.238149613355789E-002
   11.3939393939394      -6.079889387313694E-002
   11.5151515151515      -5.913176477811295E-002
   11.6363636363636      -5.742793662854766E-002
   11.7575757575758      -5.573965274667046E-002
   11.8787878787879      -5.404165901122607E-002
   12.0000000000000      -5.230056807002109E-002


==> data/match/ImMAll.dat <==
  0.000000E+00  6.986853E-02  7.096133E-02  6.877573E-02
  1.187500E-01  6.374957E-02  6.468291E-02  6.281623E-02
  2.375000E-01  5.760503E-02  5.839255E-02  5.681752E-02
  3.562500E-01  5.143880E-02  5.209349E-02  5.078411E-02
  4.750000E-01  4.525090E-02  4.578571E-02  4.471609E-02
  5.937500E-01  3.904190E-02  3.946943E-02  3.861437E-02
  7.125000E-01  3.281394E-02  3.314635E-02  3.248153E-02
  8.312500E-01  2.656829E-02  2.681720E-02  2.631938E-02
  9.500000E-01  2.030651E-02  2.048282E-02  2.013019E-02
  1.068750E+00  1.402956E-02  1.414296E-02  1.391617E-02
  1.187500E+00  7.739231E-03  7.798597E-03  7.679865E-03
  1.306250E+00  1.436752E-03  1.448609E-03  1.424895E-03
  1.425000E+00 -4.876037E-03 -4.852429E-03 -4.899646E-03
  1.543750E+00 -1.119749E-02 -1.113185E-02 -1.126312E-02
  1.662500E+00 -1.752418E-02 -1.741573E-02 -1.763262E-02
  1.781250E+00 -2.385589E-02 -2.370129E-02 -2.401049E-02
  1.900000E+00 -3.018888E-02 -2.998240E-02 -3.039536E-02
  2.018750E+00 -3.652021E-02 -3.625494E-02 -3.678548E-02
  2.137500E+00 -4.284739E-02 -4.251517E-02 -4.317961E-02
  2.256250E+00 -4.916641E-02 -4.875847E-02 -4.957435E-02
  2.375000E+00 -5.547341E-02 -5.498076E-02 -5.596605E-02
  2.493750E+00 -6.176375E-02 -6.117700E-02 -6.235050E-02
  2.612500E+00 -6.803250E-02 -6.734400E-02 -6.872099E-02
  2.731250E+00 -7.427440E-02 -7.347499E-02 -7.507381E-02
  2.850000E+00 -8.048025E-02 -7.956364E-02 -8.139686E-02
  2.968750E+00 -8.664193E-02 -8.560125E-02 -8.768261E-02
  3.087500E+00 -9.274729E-02 -9.157755E-02 -9.391703E-02
  3.206250E+00 -9.878069E-02 -9.747861E-02 -1.000828E-01
  3.325000E+00 -1.047227E-01 -1.032874E-01 -1.061581E-01
  3.443750E+00 -1.105404E-01 -1.089743E-01 -1.121064E-01
  3.562500E+00 -1.161845E-01 -1.144958E-01 -1.178732E-01
  3.681250E+00 -1.215664E-01 -1.197719E-01 -1.233609E-01
  3.800000E+00 -1.265020E-01 -1.246356E-01 -1.283683E-01
  3.800000E+00 -1.265020E-01 -1.246356E-01 -1.283683E-01
  3.821053E+00 -1.272971E-01 -1.254242E-01 -1.291701E-01
  3.842105E+00 -1.280551E-01 -1.261784E-01 -1.299318E-01
  3.863158E+00 -1.287711E-01 -1.268939E-01 -1.306483E-01
  3.884210E+00 -1.294379E-01 -1.275640E-01 -1.313119E-01
  3.905263E+00 -1.300431E-01 -1.281771E-01 -1.319091E-01
  3.926316E+00 -1.305625E-01 -1.287107E-01 -1.324144E-01
  3.947368E+00 -1.309483E-01 -1.291194E-01 -1.327771E-01
  3.968421E+00 -1.310973E-01 -1.293091E-01 -1.328856E-01
  3.989474E+00 -1.306583E-01 -1.289517E-01 -1.323648E-01
  4.010526E+00 -1.052365E-01 -1.037092E-01 -1.067638E-01
  4.031579E+00 -8.868483E-02 -8.661230E-02 -9.075736E-02
  4.052631E+00 -7.751555E-02 -7.495245E-02 -8.007865E-02
  4.073684E+00 -6.851991E-02 -6.553009E-02 -7.150974E-02
  4.094737E+00 -6.077064E-02 -5.740119E-02 -6.414009E-02
  4.115789E+00 -5.385160E-02 -5.013791E-02 -5.756528E-02
  4.136842E+00 -4.753354E-02 -4.350313E-02 -5.156396E-02
  4.157895E+00 -4.167565E-02 -3.735061E-02 -4.600068E-02
  4.178947E+00 -3.617960E-02 -3.157798E-02 -4.078122E-02
  4.200000E+00 -3.097307E-02 -2.610972E-02 -3.583643E-02
  4.200000E+00 -3.097307E-02 -2.610972E-02 -3.583643E-02
  4.318182E+00 -5.184708E-03  9.623698E-04 -1.133179E-02
  4.436363E+00  1.734622E-02  2.459283E-02  1.009961E-02
  4.554545E+00  3.834938E-02  4.660540E-02  3.009336E-02
  4.672727E+00  5.863744E-02  6.785969E-02  4.941519E-02
  4.790909E+00  7.868293E-02  8.886567E-02  6.850019E-02
  4.909091E+00  9.878604E-02  1.099253E-01  8.764675E-02
  5.027273E+00  1.191017E-01  1.312227E-01  1.069807E-01
  5.145454E+00  1.398349E-01  1.529737E-01  1.266960E-01
  5.263636E+00  1.610955E-01  1.752919E-01  1.468991E-01
  5.381818E+00  1.829637E-01  1.982685E-01  1.676588E-01
  5.500000E+00  2.055227E-01  2.219926E-01  1.890528E-01
  5.618182E+00  2.288419E-01  2.465398E-01  2.111441E-01
  5.736363E+00  2.529832E-01  2.719777E-01  2.339888E-01
  5.854545E+00  2.780028E-01  2.983685E-01  2.576370E-01
  5.972727E+00  3.039534E-01  3.257702E-01  2.821366E-01
  6.090909E+00  3.308859E-01  3.542396E-01  3.075322E-01
  6.209091E+00  3.588501E-01  3.838320E-01  3.338682E-01
  6.327273E+00  3.878951E-01  4.146023E-01  3.611880E-01
  6.445454E+00  4.180709E-01  4.466069E-01  3.895349E-01
  6.563636E+00  4.494292E-01  4.799038E-01  4.189545E-01
  6.681818E+00  4.820246E-01  5.145547E-01  4.494946E-01
  6.800000E+00  5.159168E-01  5.506261E-01  4.812075E-01
  6.918182E+00  5.511724E-01  5.881926E-01  5.141522E-01
  7.036364E+00  5.878698E-01  6.273408E-01  5.483989E-01
  7.154545E+00  6.261075E-01  6.681782E-01  5.840368E-01
  7.272727E+00  6.660200E-01  7.108497E-01  6.211904E-01
  7.390909E+00  7.078176E-01  7.555781E-01  6.600572E-01
  7.509091E+00  7.518998E-01  8.027813E-01  7.010182E-01
  7.627273E+00  7.993424E-01  8.535751E-01  7.451097E-01
  7.745454E+00  8.625330E-01  9.208083E-01  8.042577E-01
  7.863636E+00  9.072398E-01  9.691063E-01  8.453734E-01
  7.981818E+00  9.493673E-01  1.014773E+00  8.839619E-01
  8.100000E+00  9.915384E-01  1.060575E+00  9.225022E-01
  8.218182E+00  1.034174E+00  1.106959E+00  9.613887E-01
  8.336364E+00  1.077443E+00  1.154107E+00  1.000779E+00
  8.454545E+00  1.121437E+00  1.202119E+00  1.040755E+00
  8.572727E+00  1.166210E+00  1.251053E+00  1.081366E+00
  8.690909E+00  1.211798E+00  1.300952E+00  1.122643E+00
  8.809091E+00  1.258229E+00  1.351844E+00  1.164613E+00
  8.927273E+00  1.305534E+00  1.403743E+00  1.207324E+00
  9.045454E+00  1.353675E+00  1.456702E+00  1.250648E+00
  9.163636E+00  1.402739E+00  1.510707E+00  1.294771E+00
  9.281818E+00  1.452657E+00  1.565734E+00  1.339581E+00
  9.400000E+00  1.503516E+00  1.621883E+00  1.385148E+00
  9.518182E+00  1.555228E+00  1.679048E+00  1.431408E+00
  9.636364E+00  1.607902E+00  1.737345E+00  1.478458E+00
  9.754545E+00  1.661548E+00  1.796795E+00  1.526301E+00
  9.872727E+00  1.716022E+00  1.857247E+00  1.574796E+00
  9.990909E+00  1.771433E+00  1.918820E+00  1.624046E+00
  1.010909E+01  1.827787E+00  1.981501E+00  1.674073E+00
  1.022727E+01  1.885047E+00  2.045265E+00  1.724830E+00
  1.034545E+01  1.943240E+00  2.110181E+00  1.776300E+00
  1.046364E+01  2.002362E+00  2.176202E+00  1.828522E+00
  1.058182E+01  2.062408E+00  2.243319E+00  1.881497E+00
  1.070000E+01  2.123384E+00  2.311557E+00  1.935210E+00
  1.081818E+01  2.185288E+00  2.380911E+00  1.989665E+00
  1.093636E+01  2.248119E+00  2.451379E+00  2.044859E+00
  1.105455E+01  2.311874E+00  2.522960E+00  2.100788E+00
  1.117273E+01  2.376560E+00  2.595663E+00  2.157458E+00
  1.129091E+01  2.442205E+00  2.669516E+00  2.214895E+00
  1.140909E+01  2.508741E+00  2.744444E+00  2.273038E+00
  1.152727E+01  2.576160E+00  2.820441E+00  2.331878E+00
  1.164545E+01  2.644538E+00  2.897596E+00  2.391481E+00
  1.176364E+01  2.713867E+00  2.975893E+00  2.451841E+00
  1.188182E+01  2.784152E+00  3.055339E+00  2.512965E+00
  1.200000E+01  2.855360E+00  3.135899E+00  2.574821E+00


==> data/match/ImMCentral.dat <==
  0.000000E+00  6.986853E-02
  1.187500E-01  6.374957E-02
  2.375000E-01  5.760503E-02
  3.562500E-01  5.143880E-02
  4.750000E-01  4.525090E-02
  5.937500E-01  3.904190E-02
  7.125000E-01  3.281394E-02
  8.312500E-01  2.656829E-02
  9.500000E-01  2.030651E-02
  1.068750E+00  1.402956E-02
  1.187500E+00  7.739231E-03
  1.306250E+00  1.436752E-03
  1.425000E+00 -4.876037E-03
  1.543750E+00 -1.119749E-02
  1.662500E+00 -1.752418E-02
  1.781250E+00 -2.385589E-02
  1.900000E+00 -3.018888E-02
  2.018750E+00 -3.652021E-02
  2.137500E+00 -4.284739E-02
  2.256250E+00 -4.916641E-02
  2.375000E+00 -5.547341E-02
  2.493750E+00 -6.176375E-02
  2.612500E+00 -6.803250E-02
  2.731250E+00 -7.427440E-02
  2.850000E+00 -8.048025E-02
  2.968750E+00 -8.664193E-02
  3.087500E+00 -9.274729E-02
  3.206250E+00 -9.878069E-02
  3.325000E+00 -1.047227E-01
  3.443750E+00 -1.105404E-01
  3.562500E+00 -1.161845E-01
  3.681250E+00 -1.215664E-01
  3.800000E+00 -1.265020E-01
  3.800000E+00 -1.265020E-01
  3.821053E+00 -1.272971E-01
  3.842105E+00 -1.280551E-01
  3.863158E+00 -1.287711E-01
  3.884210E+00 -1.294379E-01
  3.905263E+00 -1.300431E-01
  3.926316E+00 -1.305625E-01
  3.947368E+00 -1.309483E-01
  3.968421E+00 -1.310973E-01
  3.989474E+00 -1.306583E-01
  4.010526E+00 -1.052365E-01
  4.031579E+00 -8.868483E-02
  4.052631E+00 -7.751555E-02
  4.073684E+00 -6.851991E-02
  4.094737E+00 -6.077064E-02
  4.115789E+00 -5.385160E-02
  4.136842E+00 -4.753354E-02
  4.157895E+00 -4.167565E-02
  4.178947E+00 -3.617960E-02
  4.200000E+00 -3.097307E-02
  4.200000E+00 -3.097307E-02
  4.318182E+00 -5.184708E-03
  4.436363E+00  1.734622E-02
  4.554545E+00  3.834938E-02
  4.672727E+00  5.863744E-02
  4.790909E+00  7.868293E-02
  4.909091E+00  9.878604E-02
  5.027273E+00  1.191017E-01
  5.145454E+00  1.398349E-01
  5.263636E+00  1.610955E-01
  5.381818E+00  1.829637E-01
  5.500000E+00  2.055227E-01
  5.618182E+00  2.288419E-01
  5.736363E+00  2.529832E-01
  5.854545E+00  2.780028E-01
  5.972727E+00  3.039534E-01
  6.090909E+00  3.308859E-01
  6.209091E+00  3.588501E-01
  6.327273E+00  3.878951E-01
  6.445454E+00  4.180709E-01
  6.563636E+00  4.494292E-01
  6.681818E+00  4.820246E-01
  6.800000E+00  5.159168E-01
  6.918182E+00  5.511724E-01
  7.036364E+00  5.878698E-01
  7.154545E+00  6.261075E-01
  7.272727E+00  6.660200E-01
  7.390909E+00  7.078176E-01
  7.509091E+00  7.518998E-01
  7.627273E+00  7.993424E-01
  7.745454E+00  8.625330E-01
  7.863636E+00  9.072398E-01
  7.981818E+00  9.493673E-01
  8.100000E+00  9.915384E-01
  8.218182E+00  1.034174E+00
  8.336364E+00  1.077443E+00
  8.454545E+00  1.121437E+00
  8.572727E+00  1.166210E+00
  8.690909E+00  1.211798E+00
  8.809091E+00  1.258229E+00
  8.927273E+00  1.305534E+00
  9.045454E+00  1.353675E+00
  9.163636E+00  1.402739E+00
  9.281818E+00  1.452657E+00
  9.400000E+00  1.503516E+00
  9.518182E+00  1.555228E+00
  9.636364E+00  1.607902E+00
  9.754545E+00  1.661548E+00
  9.872727E+00  1.716022E+00
  9.990909E+00  1.771433E+00
  1.010909E+01  1.827787E+00
  1.022727E+01  1.885047E+00
  1.034545E+01  1.943240E+00
  1.046364E+01  2.002362E+00
  1.058182E+01  2.062408E+00
  1.070000E+01  2.123384E+00
  1.081818E+01  2.185288E+00
  1.093636E+01  2.248119E+00
  1.105455E+01  2.311874E+00
  1.117273E+01  2.376560E+00
  1.129091E+01  2.442205E+00
  1.140909E+01  2.508741E+00
  1.152727E+01  2.576160E+00
  1.164545E+01  2.644538E+00
  1.176364E+01  2.713867E+00
  1.188182E+01  2.784152E+00
  1.200000E+01  2.855360E+00


==> data/match/ImMLower.dat <==
  0.000000E+00  6.877573E-02
  1.187500E-01  6.281623E-02
  2.375000E-01  5.681752E-02
  3.562500E-01  5.078411E-02
  4.750000E-01  4.471609E-02
  5.937500E-01  3.861437E-02
  7.125000E-01  3.248153E-02
  8.312500E-01  2.631938E-02
  9.500000E-01  2.013019E-02
  1.068750E+00  1.391617E-02
  1.187500E+00  7.679865E-03
  1.306250E+00  1.424895E-03
  1.425000E+00 -4.899646E-03
  1.543750E+00 -1.126312E-02
  1.662500E+00 -1.763262E-02
  1.781250E+00 -2.401049E-02
  1.900000E+00 -3.039536E-02
  2.018750E+00 -3.678548E-02
  2.137500E+00 -4.317961E-02
  2.256250E+00 -4.957435E-02
  2.375000E+00 -5.596605E-02
  2.493750E+00 -6.235050E-02
  2.612500E+00 -6.872099E-02
  2.731250E+00 -7.507381E-02
  2.850000E+00 -8.139686E-02
  2.968750E+00 -8.768261E-02
  3.087500E+00 -9.391703E-02
  3.206250E+00 -1.000828E-01
  3.325000E+00 -1.061581E-01
  3.443750E+00 -1.121064E-01
  3.562500E+00 -1.178732E-01
  3.681250E+00 -1.233609E-01
  3.800000E+00 -1.283683E-01
  3.800000E+00 -1.283683E-01
  3.821053E+00 -1.291701E-01
  3.842105E+00 -1.299318E-01
  3.863158E+00 -1.306483E-01
  3.884210E+00 -1.313119E-01
  3.905263E+00 -1.319091E-01
  3.926316E+00 -1.324144E-01
  3.947368E+00 -1.327771E-01
  3.968421E+00 -1.328856E-01
  3.989474E+00 -1.323648E-01
  4.010526E+00 -1.067638E-01
  4.031579E+00 -9.075736E-02
  4.052631E+00 -8.007865E-02
  4.073684E+00 -7.150974E-02
  4.094737E+00 -6.414009E-02
  4.115789E+00 -5.756528E-02
  4.136842E+00 -5.156396E-02
  4.157895E+00 -4.600068E-02
  4.178947E+00 -4.078122E-02
  4.200000E+00 -3.583643E-02
  4.200000E+00 -3.583643E-02
  4.318182E+00 -1.133179E-02
  4.436363E+00  1.009961E-02
  4.554545E+00  3.009336E-02
  4.672727E+00  4.941519E-02
  4.790909E+00  6.850019E-02
  4.909091E+00  8.764675E-02
  5.027273E+00  1.069807E-01
  5.145454E+00  1.266960E-01
  5.263636E+00  1.468991E-01
  5.381818E+00  1.676588E-01
  5.500000E+00  1.890528E-01
  5.618182E+00  2.111441E-01
  5.736363E+00  2.339888E-01
  5.854545E+00  2.576370E-01
  5.972727E+00  2.821366E-01
  6.090909E+00  3.075322E-01
  6.209091E+00  3.338682E-01
  6.327273E+00  3.611880E-01
  6.445454E+00  3.895349E-01
  6.563636E+00  4.189545E-01
  6.681818E+00  4.494946E-01
  6.800000E+00  4.812075E-01
  6.918182E+00  5.141522E-01
  7.036364E+00  5.483989E-01
  7.154545E+00  5.840368E-01
  7.272727E+00  6.211904E-01
  7.390909E+00  6.600572E-01
  7.509091E+00  7.010182E-01
  7.627273E+00  7.451097E-01
  7.745454E+00  8.042577E-01
  7.863636E+00  8.453734E-01
  7.981818E+00  8.839619E-01
  8.100000E+00  9.225022E-01
  8.218182E+00  9.613887E-01
  8.336364E+00  1.000779E+00
  8.454545E+00  1.040755E+00
  8.572727E+00  1.081366E+00
  8.690909E+00  1.122643E+00
  8.809091E+00  1.164613E+00
  8.927273E+00  1.207324E+00
  9.045454E+00  1.250648E+00
  9.163636E+00  1.294771E+00
  9.281818E+00  1.339581E+00
  9.400000E+00  1.385148E+00
  9.518182E+00  1.431408E+00
  9.636364E+00  1.478458E+00
  9.754545E+00  1.526301E+00
  9.872727E+00  1.574796E+00
  9.990909E+00  1.624046E+00
  1.010909E+01  1.674073E+00
  1.022727E+01  1.724830E+00
  1.034545E+01  1.776300E+00
  1.046364E+01  1.828522E+00
  1.058182E+01  1.881497E+00
  1.070000E+01  1.935210E+00
  1.081818E+01  1.989665E+00
  1.093636E+01  2.044859E+00
  1.105455E+01  2.100788E+00
  1.117273E+01  2.157458E+00
  1.129091E+01  2.214895E+00
  1.140909E+01  2.273038E+00
  1.152727E+01  2.331878E+00
  1.164545E+01  2.391481E+00
  1.176364E+01  2.451841E+00
  1.188182E+01  2.512965E+00
  1.200000E+01  2.574821E+00


==> data/match/ImMStep1.dat <==
  0.000000000000000E+000  7.296137599260236E-002
  0.118749998509884       6.628357593257947E-002
  0.237499997019768       5.964256190214202E-002
  0.356249995529652       5.303775803187160E-002
  0.474999994039535       4.646865430135698E-002
  0.593749992549419       3.993476476774099E-002
  0.712499991059303       3.343561919452025E-002
  0.831249989569187       2.697078065028376E-002
  0.949999988079071       2.053983303532161E-002
   1.06874998658895       1.414217154697422E-002
   1.18749998509884       7.775752681852599E-003
   1.30624998360872       1.439266760807689E-003
   1.42499998211861      -4.868511903220712E-003
   1.54374998062849      -1.114891751594601E-002
   1.66249997913837      -1.740342002966274E-002
   1.78124997764826      -2.363364338485559E-002
   1.89999997615814      -2.984138975237503E-002
   2.01874997466803      -3.602867401021224E-002
   2.13749997317791      -4.219775651547465E-002
   2.25624997168779      -4.835115775306480E-002
   2.37499997019768      -5.449187328335400E-002
   2.49374996870756      -6.062314986371032E-002
   2.61249996721745      -6.674888664384239E-002
   2.73124996572733      -7.287359340124588E-002
   2.84999996423721      -7.900264771698896E-002
   2.96874996274710      -8.514251188419225E-002
   3.08749996125698      -9.130113185308221E-002
   3.20624995976686      -9.748851309359624E-002
   3.32499995827675      -0.103717664645231     
   3.44374995678663      -0.110006250711419     
   3.56249995529652      -0.116379785632223     
   3.68124995380640      -0.122878754848744     
   3.79999995231628      -0.129578682684678     
   3.79999995231628      -0.129578682684678     
   3.82105257636622      -0.130798193839462     
   3.84210520041616      -0.132030910922997     
   3.86315782446610      -0.133279214611329     
   3.88421044851604      -0.134546366602627     
   3.90526307256598      -0.135837092680885     
   3.92631569661592      -0.137158766774433     
   3.94736832066586      -0.138524313956483     
   3.96842094471580      -0.139961247978693     
   3.98947356876574      -0.141561639719338     
   4.01052619281568      -0.125048924714651     
   4.03157881686562      -0.112511166118341     
   4.05263144091556      -0.103996306585636     
   4.07368406496550      -9.707431025665718E-002
   4.09473668901544      -9.107111046553597E-002
   4.11578931306538      -8.566480356816011E-002
   4.13684193711532      -8.068423884152287E-002
   4.15789456116526      -7.602117242243271E-002
   4.17894718521520      -7.160348838466740E-002
   4.19999980926514      -6.738025568302689E-002
   4.19999980926514      -6.738025568302689E-002
   4.31818163033688      -4.590642356678794E-002
   4.43636345140862      -2.631617206527522E-002
   4.55454527248036      -7.347484110460295E-003
   4.67272709355210       1.159216801287376E-002
   4.79090891462384       3.083817858407917E-002
   4.90909073569558       5.060363540257990E-002
   5.02727255676732       7.103545816088416E-002
   5.14545437783906       9.224134507448001E-002
   5.26363619891080       0.114304115288622     
   5.38181801998254       0.137289992553110     
   5.49999984105428       0.161253613895133     
   5.61818166212602       0.186241253871271     
   5.73636348319776       0.212292975493063     
   5.85454530426950       0.239444110411411     
   5.97272712534124       0.267726310460890     
   6.09090894641298       0.297168350460811     
   6.20909076748472       0.327796726687214     
   6.32727258855646       0.359636185539289     
   6.44545440962820       0.392710192654914     
   6.56363623069994       0.427041428936471     
   6.68181805177168       0.462652386364495     
   6.79999987284342       0.499566193546728     
   6.91818169391517       0.537807900512067     
   7.03636351498691       0.577406694645171     
   7.15454533605865       0.618400094235593     
   7.27272715713039       0.660842743912999     
   7.39090897820213       0.704827548168196     
   7.50909079927387       0.750547847208095     
   7.62727262034561       0.798564502674258     
   7.74545444141735       0.854325739655064     
   7.86363626248909       0.897926447608586     
   7.98181808356083       0.942691433527476     
   8.09999990463257       0.988623843151997     
   8.21818172570431        1.03572618197343     
   8.33636354677605        1.08400034583545     
   8.45454536784779        1.13344765422956     
   8.57272718891953        1.18406887739218     
   8.69090900999127        1.23586427325321     
   8.80909083106301        1.28883361652721     
   8.92727265213475        1.34297622273967     
   9.04545447320649        1.39829099578195     
   9.16363629427823        1.45477644395016     
   9.28181811534997        1.51243071256533     
   9.39999993642171        1.57125162750802     
   9.51818175749345        1.63123671754730     
   9.63636357856519        1.69238323581891     
   9.75454539963693        1.75468821617687     
   9.87272722070867        1.81814849300208     
   9.99090904178041        1.88276072538179     
   10.1090908628522        1.94852143557242     
   10.2272726839239        2.01542704695100     
   10.3454545049956        2.08347391180725     
   10.4636363260674        2.15265833500923     
   10.5818181471391        2.22297661622491     
   10.6999999682109        2.29442508038935     
   10.8181817892826        2.36700010396555     
   10.9363636103543        2.44069814813302     
   11.0545454314261        2.51551579196230     
   11.1727272524978        2.59144975994518     
   11.2909090735696        2.66849695153811     
   11.4090908946413        2.74665447605632     
   11.5272727157130        2.82591967781690     
   11.6454545367848        2.90629016225225     
   11.7636363578565        2.98776383060544     
   11.8818181789283        3.07033890868715     
   12.0000000000000        3.15401396928281     


==> data/match/ImMStep2.dat <==
  0.000000000000000E+000  7.127633518525184E-002
  0.118749998509884       6.493510122373958E-002
  0.237499997019768       5.858678842306934E-002
  0.356249995529652       5.223296293808313E-002
  0.474999994039535       4.587627911204914E-002
  0.593749992549419       3.951624576426827E-002
  0.712499991059303       3.315692973324443E-002
  0.831249989569187       2.679973336935493E-002
  0.949999988079071       2.044748221784428E-002
   1.06874998658895       1.410058215670655E-002
   1.18749998509884       7.763315185271008E-003
   1.30624998360872       1.438496939089401E-003
   1.42499998211861      -4.872169646226351E-003
   1.54374998062849      -1.116435599168013E-002
   1.66249997913837      -1.743353032721042E-002
   1.78124997764826      -2.367941789045326E-002
   1.89999997615814      -2.989452528155421E-002
   2.01874997466803      -3.607654829442203E-002
   2.13749997317791      -4.221939758777807E-002
   2.25624997168779      -4.831722924532506E-002
   2.37499997019768      -5.436341566228741E-002
   2.49374996870756      -6.035089505526712E-002
   2.61249996721745      -6.627037724938729E-002
   2.73124996572733      -7.211424191962984E-002
   2.84999996423721      -7.786687156264079E-002
   2.96874996274710      -8.351587479718281E-002
   3.08749996125698      -8.904163813619705E-002
   3.20624995976686      -9.441934334376902E-002
   3.32499995827675      -9.961758865653621E-002
   3.44374995678663      -0.104584853365117     
   3.56249995529652      -0.109246966717816     
   3.68124995380640      -0.113470854357309     
   3.79999995231628      -0.116978604502607     
   3.79999995231628      -0.116978604502607     
   3.82105257636622      -0.117479215209805     
   3.84210520041616      -0.117925571697862     
   3.86315782446610      -0.118309198907309     
   3.88421044851604      -0.118617628036191     
   3.90526307256598      -0.118830898979633     
   3.92631569661592      -0.118913349806869     
   3.94736832066586      -0.118796758330572     
   3.96842094471580      -0.118333986689303     
   3.98947356876574      -0.117022777548444     
   4.01052619281568      -8.767354139885712E-002
   4.03157881686562      -6.904373735535391E-002
   4.05263144091556      -5.641975080552344E-002
   4.07368406496550      -4.622813143429151E-002
   4.09473668901544      -3.743418845700013E-002
   4.11578931306538      -2.957196256579277E-002
   4.13684193711532      -2.238368677936849E-002
   4.15789456116526      -1.571036549516552E-002
   4.17894718521520      -9.442443970442740E-003
   4.19999980926514      -3.499910814117524E-003
   4.19999980926514      -3.499910814117524E-003
   4.31818163033688       2.595672810883531E-002
   4.43636345140862       5.168198347674348E-002
   4.55454527248036       7.561408841813566E-002
   4.67272709355210       9.866604018718513E-002
   4.79090891462384       0.121365742337273     
   4.90909073569558       0.144054365299572     
   5.02727255676732       0.166914202073174     
   5.14545437783906       0.190123537430493     
   5.26363619891080       0.213874798591111     
   5.38181801998254       0.238226482033481     
   5.49999984105428       0.263273720077782     
   5.61818166212602       0.289095040070490     
   5.73636348319776       0.315758729935815     
   5.85454530426950       0.343329675620267     
   5.97272712534124       0.371867070031443     
   6.09090894641298       0.401428941957195     
   6.20909076748472       0.432070983947058     
   6.32727258855646       0.463849719422073     
   6.44545440962820       0.496822675407184     
   6.56363623069994       0.531049527028697     
   6.68181805177168       0.566593837272136     
   6.79999987284342       0.603525134090955     
   6.91818169391517       0.641921983793999     
   7.03636351498691       0.681877588940789     
   7.15454533605865       0.723509907510986     
   7.27272715713039       0.766981918713039     
   7.39090897820213       0.812550892426068     
   7.50909079927387       0.860711264233892     
   7.62727262034561       0.912803498855087     
   7.74545444141735       0.983634901071636     
   7.86363626248909        1.02993681587548     
   7.98181808356083        1.07374856705155     
   8.09999990463257        1.11762496620142     
   8.21818172570431        1.16197567313100     
   8.33636354677605        1.20696671865187     
   8.45454536784779        1.25268728776838     
   8.57272718891953        1.29919275938862     
   8.69090900999127        1.34652448765535     
   8.80909083106301        1.39462989955732     
   8.92727265213475        1.44373207007011     
   9.04545447320649        1.49365380363376     
   9.16363629427823        1.54448306513578     
   9.28181811534997        1.59614535307261     
   9.39999993642171        1.64890535416387     
   9.51818175749345        1.70241914711448     
   9.63636357856519        1.75695232626116     
   9.75454539963693        1.81253646830281     
   9.87272722070867        1.86877268165492     
   9.99090904178041        1.92603376200863     
   10.1090908628522        1.98432555808597     
   10.2272726839239        2.04352272744378     
   10.3454545049956        2.10368467249038     
   10.4636363260674        2.16480574984148     
   10.5818181471391        2.22688118547004     
   10.6999999682109        2.28991808299912     
   10.8181817892826        2.35391896461476     
   10.9363636103543        2.41888257728670     
   11.0545454314261        2.48480789615036     
   11.1727272524978        2.55170737762612     
   11.2909090735696        2.61960519006639     
   11.4090908946413        2.68842378504816     
   11.5272727157130        2.75816887210849     
   11.6454545367848        2.82894203185811     
   11.7636363578565        2.90071983410992     
   11.8818181789283        2.97346171522497     
   12.0000000000000        3.04716356992167     


==> data/match/ImMUpper.dat <==
  0.000000E+00  7.096133E-02
  1.187500E-01  6.468291E-02
  2.375000E-01  5.839255E-02
  3.562500E-01  5.209349E-02
  4.750000E-01  4.578571E-02
  5.937500E-01  3.946943E-02
  7.125000E-01  3.314635E-02
  8.312500E-01  2.681720E-02
  9.500000E-01  2.048282E-02
  1.068750E+00  1.414296E-02
  1.187500E+00  7.798597E-03
  1.306250E+00  1.448609E-03
  1.425000E+00 -4.852429E-03
  1.543750E+00 -1.113185E-02
  1.662500E+00 -1.741573E-02
  1.781250E+00 -2.370129E-02
  1.900000E+00 -2.998240E-02
  2.018750E+00 -3.625494E-02
  2.137500E+00 -4.251517E-02
  2.256250E+00 -4.875847E-02
  2.375000E+00 -5.498076E-02
  2.493750E+00 -6.117700E-02
  2.612500E+00 -6.734400E-02
  2.731250E+00 -7.347499E-02
  2.850000E+00 -7.956364E-02
  2.968750E+00 -8.560125E-02
  3.087500E+00 -9.157755E-02
  3.206250E+00 -9.747861E-02
  3.325000E+00 -1.032874E-01
  3.443750E+00 -1.089743E-01
  3.562500E+00 -1.144958E-01
  3.681250E+00 -1.197719E-01
  3.800000E+00 -1.246356E-01
  3.800000E+00 -1.246356E-01
  3.821053E+00 -1.254242E-01
  3.842105E+00 -1.261784E-01
  3.863158E+00 -1.268939E-01
  3.884210E+00 -1.275640E-01
  3.905263E+00 -1.281771E-01
  3.926316E+00 -1.287107E-01
  3.947368E+00 -1.291194E-01
  3.968421E+00 -1.293091E-01
  3.989474E+00 -1.289517E-01
  4.010526E+00 -1.037092E-01
  4.031579E+00 -8.661230E-02
  4.052631E+00 -7.495245E-02
  4.073684E+00 -6.553009E-02
  4.094737E+00 -5.740119E-02
  4.115789E+00 -5.013791E-02
  4.136842E+00 -4.350313E-02
  4.157895E+00 -3.735061E-02
  4.178947E+00 -3.157798E-02
  4.200000E+00 -2.610972E-02
  4.200000E+00 -2.610972E-02
  4.318182E+00  9.623698E-04
  4.436363E+00  2.459283E-02
  4.554545E+00  4.660540E-02
  4.672727E+00  6.785969E-02
  4.790909E+00  8.886567E-02
  4.909091E+00  1.099253E-01
  5.027273E+00  1.312227E-01
  5.145454E+00  1.529737E-01
  5.263636E+00  1.752919E-01
  5.381818E+00  1.982685E-01
  5.500000E+00  2.219926E-01
  5.618182E+00  2.465398E-01
  5.736363E+00  2.719777E-01
  5.854545E+00  2.983685E-01
  5.972727E+00  3.257702E-01
  6.090909E+00  3.542396E-01
  6.209091E+00  3.838320E-01
  6.327273E+00  4.146023E-01
  6.445454E+00  4.466069E-01
  6.563636E+00  4.799038E-01
  6.681818E+00  5.145547E-01
  6.800000E+00  5.506261E-01
  6.918182E+00  5.881926E-01
  7.036364E+00  6.273408E-01
  7.154545E+00  6.681782E-01
  7.272727E+00  7.108497E-01
  7.390909E+00  7.555781E-01
  7.509091E+00  8.027813E-01
  7.627273E+00  8.535751E-01
  7.745454E+00  9.208083E-01
  7.863636E+00  9.691063E-01
  7.981818E+00  1.014773E+00
  8.100000E+00  1.060575E+00
  8.218182E+00  1.106959E+00
  8.336364E+00  1.154107E+00
  8.454545E+00  1.202119E+00
  8.572727E+00  1.251053E+00
  8.690909E+00  1.300952E+00
  8.809091E+00  1.351844E+00
  8.927273E+00  1.403743E+00
  9.045454E+00  1.456702E+00
  9.163636E+00  1.510707E+00
  9.281818E+00  1.565734E+00
  9.400000E+00  1.621883E+00
  9.518182E+00  1.679048E+00
  9.636364E+00  1.737345E+00
  9.754545E+00  1.796795E+00
  9.872727E+00  1.857247E+00
  9.990909E+00  1.918820E+00
  1.010909E+01  1.981501E+00
  1.022727E+01  2.045265E+00
  1.034545E+01  2.110181E+00
  1.046364E+01  2.176202E+00
  1.058182E+01  2.243319E+00
  1.070000E+01  2.311557E+00
  1.081818E+01  2.380911E+00
  1.093636E+01  2.451379E+00
  1.105455E+01  2.522960E+00
  1.117273E+01  2.595663E+00
  1.129091E+01  2.669516E+00
  1.140909E+01  2.744444E+00
  1.152727E+01  2.820441E+00
  1.164545E+01  2.897596E+00
  1.176364E+01  2.975893E+00
  1.188182E+01  3.055339E+00
  1.200000E+01  3.135899E+00


==> data/match/ImMps.dat <==
  0.000000000000000E+000  6.986852809275729E-002
  0.121212121212121       6.362241285232133E-002
  0.242424242424242       5.734978028198930E-002
  0.363636363636364       5.105456749011587E-002
  0.484848484848485       4.473665799995265E-002
  0.606060606060606       3.839713885390594E-002
  0.727272727272727       3.203790850511921E-002
  0.848484848484849       2.566040810370668E-002
  0.969696969696970       1.926648860998394E-002
   1.09090909090909       1.285667683854701E-002
   1.21212121212121       6.433438492777817E-003
   1.33333333333333      -2.173972949644741E-006
   1.45454545454545      -6.448058993740347E-003
   1.57575757575758      -1.290253304711097E-002
   1.69696969696970      -1.936103041722338E-002
   1.81818181818182      -2.582592757270622E-002
   1.93939393939394      -3.228959669170264E-002
   2.06060606060606      -3.875093902992063E-002
   2.18181818181818      -4.520685238515015E-002
   2.30303030303030      -5.165267436004822E-002
   2.42424242424242      -5.808433192587892E-002
   2.54545454545455      -6.449594249892110E-002
   2.66666666666667      -7.088370724988000E-002
   2.78787878787879      -7.723864947683386E-002
   2.90909090909091      -8.355272968024612E-002
   3.03030303030303      -8.981438105633971E-002
   3.15151515151515      -9.600938241887090E-002
   3.27272727272727      -0.102120569026275     
   3.39393939393939      -0.108117747342245     
   3.51515151515152      -0.113959228119409     
   3.63636363636364      -0.119572298654156     
   3.75757575757576      -0.124810165051787     
   3.87878787878788      -0.129271464084335     
   4.00000000000000      -0.128755202217869     
   4.12121212121212      -5.217309415846571E-002
   4.24242424242424      -2.115665555116972E-002
   4.36363636363636       3.739966809345394E-003
   4.48484848484849       2.608976435873247E-002
   4.60606060606061       4.724937387152816E-002
   4.72727272727273       6.790110464537631E-002
   4.84848484848485       8.843294312517025E-002
   4.96969696969697       0.109188086701105     
   5.09090909090909       0.130217167688317     
   5.21212121212121       0.151761653286856     
   5.33333333333333       0.173913053799833     
   5.45454545454546       0.196759758138481     
   5.57575757575758       0.220379457286130     
   5.69696969696970       0.244841315403037     
   5.81818181818182       0.270207700581584     
   5.93939393939394       0.296536750445313     
   6.06060606060606       0.323883818003478     
   6.18181818181818       0.352302715954228     
   6.30303030303030       0.381846638655046     
   6.42424242424242       0.412569218671499     
   6.54545454545455       0.444525725927769     
   6.66666666666667       0.477774614437948     
   6.78787878787879       0.512379200015013     
   6.90909090909091       0.548410374252901     
   7.03030303030303       0.585951446385367     
   7.15151515151515       0.625106839991428     
   7.27272727272727       0.666020049162702     
   7.39393939393940       0.708917009759094     
   7.51515151515152       0.754235625194890     
   7.63636363636364       0.803214448923300     
   7.75757575757576       0.867756811095040     
   7.87878787878788       0.912670385810936     
   8.00000000000000       0.955836436380680     
   8.12121212121212       0.999150102873596     
   8.24242424242424        1.04299407508357     
   8.36363636363637        1.08752909735224     
   8.48484848484849        1.13284127734929     
   8.60606060606061        1.17898410097029     
   8.72727272727273        1.22599305130383     
   8.84848484848485        1.27389638518016     
   8.96969696969697        1.32284257896394     
   9.09090909090909        1.37242936509556     
   9.21212121212121        1.42309323004496     
   9.33333333333333        1.47472092102151     
   9.45454545454546        1.52727512534668     
   9.57575757575758        1.58075807660818     
   9.69696969696970        1.63530505826781     
   9.81818181818182        1.69077271216191     
   9.93939393939394        1.74715921433747     
   10.0606060606061        1.80455846972047     
   10.1818181818182        1.86291488372660     
   10.3030303030303        1.92224322047891     
   10.4242424242424        1.98255200449004     
   10.5454545454545        2.04383374872279     
   10.6666666666667        2.10609155084960     
   10.7878787878788        2.16932636062779     
   10.9090909090909        2.23353740581307     
   11.0303030303030        2.29872108629460     
   11.1515151515152        2.36487959052308     
   11.2727272727273        2.43204546713173     
   11.3939393939394        2.50016318900064     
   11.5151515151515        2.56920153565132     
   11.6363636363636        2.63924434515521     
   11.7575757575758        2.71028872882886     
   11.8787878787879        2.78233803668577     
   12.0000000000000        2.85536005084145     


==> data/match/ReM0.dat <==
 -1.000000E+00 -6.647265E-01 -6.290335E-01 -7.004195E-01
 -8.686869E-01 -6.419525E-01 -6.073773E-01 -6.765277E-01
 -7.373737E-01 -6.187847E-01 -5.852638E-01 -6.523055E-01
 -6.060606E-01 -5.952063E-01 -5.626737E-01 -6.277388E-01
 -4.747475E-01 -5.712007E-01 -5.395880E-01 -6.028134E-01
 -3.434343E-01 -5.467513E-01 -5.159877E-01 -5.775150E-01
 -2.121212E-01 -5.218415E-01 -4.918543E-01 -5.518286E-01
 -8.080808E-02 -4.964545E-01 -4.671695E-01 -5.257395E-01
  5.050505E-02 -4.705737E-01 -4.419155E-01 -4.992320E-01
  1.818182E-01 -4.441826E-01 -4.160750E-01 -4.722903E-01
  3.131313E-01 -4.172645E-01 -3.896311E-01 -4.448978E-01
  4.444444E-01 -3.898026E-01 -3.625675E-01 -4.170377E-01
  5.757576E-01 -3.617804E-01 -3.348687E-01 -3.886922E-01
  7.070707E-01 -3.331813E-01 -3.065193E-01 -3.598432E-01
  8.383838E-01 -3.039885E-01 -2.775048E-01 -3.304722E-01
  9.696970E-01 -2.741855E-01 -2.478110E-01 -3.005600E-01
  1.101010E+00 -2.437480E-01 -2.174161E-01 -2.700799E-01
  1.232323E+00 -2.126303E-01 -1.862763E-01 -2.389842E-01
  1.363636E+00 -1.807988E-01 -1.543608E-01 -2.072367E-01
  1.494949E+00 -1.482180E-01 -1.216366E-01 -1.747993E-01
  1.626263E+00 -1.148486E-01 -8.806725E-02 -1.416300E-01
  1.757576E+00 -8.064724E-02 -5.361137E-02 -1.076831E-01
  1.888889E+00 -4.556505E-02 -1.822212E-02 -7.290799E-02
  2.020202E+00 -9.547200E-03  1.815408E-02 -3.724848E-02
  2.151515E+00  2.746867E-02  5.557899E-02 -6.416532E-04
  2.282828E+00  6.555414E-02  9.412447E-02  3.698381E-02
  2.414141E+00  1.047919E-01  1.338744E-01  7.570945E-02
  2.545455E+00  1.452797E-01  1.749290E-01  1.156304E-01
  2.676768E+00  1.871338E-01  2.174085E-01  1.568592E-01
  2.808081E+00  2.304956E-01  2.614597E-01  1.995314E-01
  2.939394E+00  2.755405E-01  3.072662E-01  2.438148E-01
  3.070707E+00  3.224928E-01  3.550625E-01  2.899231E-01
  3.202020E+00  3.716487E-01  4.051594E-01  3.381379E-01
  3.333333E+00  4.234176E-01  4.579863E-01  3.888488E-01
  3.464646E+00  4.784013E-01  5.141741E-01  4.426286E-01
  3.595960E+00  5.375660E-01  5.747339E-01  5.003980E-01
  3.727273E+00  6.026944E-01  6.415284E-01  5.638603E-01
  3.858586E+00  6.780610E-01  7.190150E-01  6.371071E-01
  3.989899E+00  7.890264E-01  8.335853E-01  7.444676E-01
  4.121212E+00  8.487952E-01  8.946144E-01  8.029759E-01
  4.252525E+00  8.896095E-01  9.362749E-01  8.429441E-01
  4.383838E+00  9.318120E-01  9.794586E-01  8.841654E-01
  4.515152E+00  9.748418E-01  1.023556E+00  9.261271E-01
  4.646465E+00  1.018498E+00  1.068353E+00  9.686436E-01
  4.777778E+00  1.062686E+00  1.113749E+00  1.011623E+00
  4.909091E+00  1.107350E+00  1.159688E+00  1.055012E+00
  5.040404E+00  1.152455E+00  1.206137E+00  1.098772E+00
  5.171717E+00  1.197976E+00  1.253075E+00  1.142876E+00
  5.303030E+00  1.243894E+00  1.300489E+00  1.187299E+00
  5.434343E+00  1.290193E+00  1.348366E+00  1.232019E+00
  5.565657E+00  1.336858E+00  1.396700E+00  1.277016E+00
  5.696970E+00  1.383876E+00  1.445483E+00  1.322269E+00
  5.828283E+00  1.431234E+00  1.494708E+00  1.367759E+00
  5.959596E+00  1.478918E+00  1.544369E+00  1.413466E+00
  6.090909E+00  1.526915E+00  1.594460E+00  1.459370E+00
  6.222222E+00  1.575211E+00  1.644972E+00  1.505450E+00
  6.353535E+00  1.623793E+00  1.695898E+00  1.551688E+00
  6.484848E+00  1.672646E+00  1.747229E+00  1.598064E+00
  6.616162E+00  1.721756E+00  1.798954E+00  1.644557E+00
  6.747475E+00  1.771106E+00  1.851063E+00  1.691149E+00
  6.878788E+00  1.820681E+00  1.903543E+00  1.737820E+00
  7.010101E+00  1.870466E+00  1.956381E+00  1.784551E+00
  7.141414E+00  1.920444E+00  2.009563E+00  1.831325E+00
  7.272727E+00  1.970598E+00  2.063073E+00  1.878122E+00
  7.404040E+00  2.020911E+00  2.116896E+00  1.924926E+00
  7.535354E+00  2.071367E+00  2.171015E+00  1.971718E+00
  7.666667E+00  2.121947E+00  2.225412E+00  2.018483E+00
  7.797980E+00  2.172635E+00  2.280067E+00  2.065203E+00
  7.929293E+00  2.223413E+00  2.334961E+00  2.111864E+00
  8.060606E+00  2.274262E+00  2.390080E+00  2.158445E+00
  8.191919E+00  2.325166E+00  2.445397E+00  2.204936E+00
  8.323232E+00  2.376107E+00  2.500893E+00  2.251320E+00
  8.454545E+00  2.427066E+00  2.556549E+00  2.297582E+00
  8.585859E+00  2.478026E+00  2.612343E+00  2.343710E+00
  8.717172E+00  2.528971E+00  2.668254E+00  2.389687E+00
  8.848485E+00  2.579882E+00  2.724261E+00  2.435503E+00
  8.979798E+00  2.630741E+00  2.780341E+00  2.481141E+00
  9.111111E+00  2.681540E+00  2.836483E+00  2.526597E+00
  9.242424E+00  2.732253E+00  2.892655E+00  2.571851E+00
  9.373737E+00  2.782819E+00  2.948791E+00  2.616846E+00
  9.505051E+00  2.833330E+00  3.004986E+00  2.661674E+00
  9.636364E+00  2.883749E+00  3.061190E+00  2.706308E+00
  9.767677E+00  2.933889E+00  3.117207E+00  2.750572E+00
  9.898990E+00  2.983956E+00  3.173251E+00  2.794661E+00
  1.003030E+01  3.033826E+00  3.229189E+00  2.838463E+00
  1.016162E+01  3.083500E+00  3.284998E+00  2.882003E+00
  1.029293E+01  3.132974E+00  3.340704E+00  2.925245E+00
  1.042424E+01  3.182228E+00  3.396281E+00  2.968176E+00
  1.055556E+01  3.231251E+00  3.451680E+00  3.010822E+00
  1.068687E+01  3.280030E+00  3.506905E+00  3.053155E+00
  1.081818E+01  3.328558E+00  3.561944E+00  3.095173E+00
  1.094949E+01  3.376814E+00  3.616766E+00  3.136861E+00
  1.108081E+01  3.424796E+00  3.671373E+00  3.178220E+00
  1.121212E+01  3.472502E+00  3.725754E+00  3.219251E+00
  1.134343E+01  3.519880E+00  3.779848E+00  3.259912E+00
  1.147475E+01  3.566902E+00  3.833629E+00  3.300175E+00
  1.160606E+01  3.613699E+00  3.887230E+00  3.340168E+00
  1.173737E+01  3.660181E+00  3.940551E+00  3.379811E+00
  1.186869E+01  3.706311E+00  3.993550E+00  3.419072E+00
  1.200000E+01  3.752142E+00  4.046281E+00  3.458002E+00


==> data/match/ReM0All.dat <==
  0.000000E+00 -4.805874E-01 -4.516970E-01 -5.094777E-01
  1.187500E-01 -4.569227E-01 -4.285601E-01 -4.852853E-01
  2.375000E-01 -4.328336E-01 -4.049364E-01 -4.607308E-01
  3.562500E-01 -4.083077E-01 -3.808134E-01 -4.358019E-01
  4.750000E-01 -3.833327E-01 -3.561795E-01 -4.104859E-01
  5.937500E-01 -3.578963E-01 -3.310230E-01 -3.847695E-01
  7.125000E-01 -3.319861E-01 -3.053329E-01 -3.586393E-01
  8.312500E-01 -3.055900E-01 -2.790984E-01 -3.320816E-01
  9.500000E-01 -2.786955E-01 -2.523089E-01 -3.050821E-01
  1.068750E+00 -2.512873E-01 -2.249511E-01 -2.776236E-01
  1.187500E+00 -2.233307E-01 -1.969914E-01 -2.496700E-01
  1.306250E+00 -1.947997E-01 -1.684059E-01 -2.211935E-01
  1.425000E+00 -1.656691E-01 -1.391713E-01 -1.921668E-01
  1.543750E+00 -1.359111E-01 -1.092619E-01 -1.625602E-01
  1.662500E+00 -1.054955E-01 -7.864921E-02 -1.323417E-01
  1.781250E+00 -7.438893E-02 -4.730153E-02 -1.014763E-01
  1.900000E+00 -4.255445E-02 -1.518317E-02 -6.992574E-02
  2.018750E+00 -9.950816E-03  1.774623E-02 -3.764786E-02
  2.137500E+00  2.346828E-02  5.153252E-02 -4.595962E-03
  2.256250E+00  5.775533E-02  8.622840E-02  2.928226E-02
  2.375000E+00  9.296996E-02  1.218942E-01  6.404575E-02
  2.493750E+00  1.291815E-01  1.586009E-01  9.976214E-02
  2.612500E+00  1.664705E-01  1.964315E-01  1.365096E-01
  2.731250E+00  2.049326E-01  2.354852E-01  1.743801E-01
  2.850000E+00  2.446828E-01  2.758818E-01  2.134838E-01
  2.968750E+00  2.858623E-01  3.177691E-01  2.539556E-01
  3.087500E+00  3.286489E-01  3.613332E-01  2.959646E-01
  3.206250E+00  3.732729E-01  4.068157E-01  3.397300E-01
  3.325000E+00  4.200444E-01  4.545420E-01  3.855467E-01
  3.443750E+00  4.694030E-01  5.049728E-01  4.338332E-01
  3.562500E+00  5.220168E-01  5.588076E-01  4.852260E-01
  3.681250E+00  5.790131E-01  6.172247E-01  5.408016E-01
  3.800000E+00  6.426560E-01  6.825865E-01  6.027255E-01
  3.800000E+00  6.426560E-01  6.825865E-01  6.027255E-01
  3.821053E+00  6.549740E-01  6.952548E-01  6.146932E-01
  3.842105E+00  6.677251E-01  7.083750E-01  6.270753E-01
  3.863158E+00  6.809908E-01  7.220318E-01  6.399497E-01
  3.884210E+00  6.948844E-01  7.363432E-01  6.534255E-01
  3.905263E+00  7.095731E-01  7.514834E-01  6.676628E-01
  3.926316E+00  7.253224E-01  7.677283E-01  6.829165E-01
  3.947368E+00  7.426057E-01  7.855704E-01  6.996409E-01
  3.968421E+00  7.624493E-01  8.060772E-01  7.188214E-01
  3.989474E+00  7.883579E-01  8.328926E-01  7.438231E-01
  4.010526E+00  8.181989E-01  8.636508E-01  7.727471E-01
  4.031579E+00  8.231014E-01  8.685413E-01  7.776615E-01
  4.052631E+00  8.287603E-01  8.742553E-01  7.832652E-01
  4.073684E+00  8.347283E-01  8.803064E-01  7.891502E-01
  4.094737E+00  8.408813E-01  8.865592E-01  7.952035E-01
  4.115789E+00  8.471613E-01  8.929503E-01  8.013722E-01
  4.136842E+00  8.535358E-01  8.994448E-01  8.076269E-01
  4.157895E+00  8.599849E-01  9.060206E-01  8.139492E-01
  4.178947E+00  8.664950E-01  9.126632E-01  8.203268E-01
  4.200000E+00  8.730566E-01  9.193620E-01  8.267511E-01
  4.200000E+00  8.730566E-01  9.193620E-01  8.267511E-01
  4.318182E+00  9.105869E-01  9.577303E-01  8.634435E-01
  4.436363E+00  9.489394E-01  9.970041E-01  9.008748E-01
  4.554545E+00  9.878785E-01  1.036928E+00  9.388290E-01
  4.672727E+00  1.027296E+00  1.077387E+00  9.772046E-01
  4.790909E+00  1.067132E+00  1.118319E+00  1.015944E+00
  4.909091E+00  1.107350E+00  1.159688E+00  1.055012E+00
  5.027273E+00  1.147925E+00  1.201470E+00  1.094380E+00
  5.145454E+00  1.188839E+00  1.243649E+00  1.134029E+00
  5.263636E+00  1.230077E+00  1.286215E+00  1.173940E+00
  5.381818E+00  1.271628E+00  1.329160E+00  1.214096E+00
  5.500000E+00  1.313480E+00  1.372476E+00  1.254484E+00
  5.618182E+00  1.355623E+00  1.416159E+00  1.295088E+00
  5.736363E+00  1.398048E+00  1.460204E+00  1.335892E+00
  5.854545E+00  1.440745E+00  1.504605E+00  1.376884E+00
  5.972727E+00  1.483703E+00  1.549359E+00  1.418048E+00
  6.090909E+00  1.526915E+00  1.594460E+00  1.459369E+00
  6.209091E+00  1.570369E+00  1.639902E+00  1.500835E+00
  6.327273E+00  1.614055E+00  1.685680E+00  1.542429E+00
  6.445454E+00  1.657963E+00  1.731788E+00  1.584138E+00
  6.563636E+00  1.702082E+00  1.778217E+00  1.625947E+00
  6.681818E+00  1.746401E+00  1.824961E+00  1.667842E+00
  6.800000E+00  1.790910E+00  1.872011E+00  1.709808E+00
  6.918182E+00  1.835595E+00  1.919357E+00  1.751833E+00
  7.036364E+00  1.880446E+00  1.966990E+00  1.793903E+00
  7.154545E+00  1.925451E+00  2.014899E+00  1.836003E+00
  7.272727E+00  1.970597E+00  2.063073E+00  1.878122E+00
  7.390909E+00  2.015873E+00  2.111500E+00  1.920245E+00
  7.509091E+00  2.061265E+00  2.160168E+00  1.962361E+00
  7.627273E+00  2.106761E+00  2.209064E+00  2.004457E+00
  7.745454E+00  2.152348E+00  2.258175E+00  2.046521E+00
  7.863636E+00  2.198014E+00  2.307486E+00  2.088541E+00
  7.981818E+00  2.243745E+00  2.356985E+00  2.130505E+00
  8.100000E+00  2.289528E+00  2.406655E+00  2.172402E+00
  8.218182E+00  2.335352E+00  2.456482E+00  2.214221E+00
  8.336364E+00  2.381202E+00  2.506452E+00  2.255952E+00
  8.454545E+00  2.427066E+00  2.556549E+00  2.297582E+00
  8.572727E+00  2.472931E+00  2.606758E+00  2.339103E+00
  8.690909E+00  2.518784E+00  2.657063E+00  2.380504E+00
  8.809091E+00  2.564613E+00  2.707450E+00  2.421776E+00
  8.927273E+00  2.610404E+00  2.757901E+00  2.462907E+00
  9.045454E+00  2.656151E+00  2.808408E+00  2.503894E+00
  9.163636E+00  2.701814E+00  2.858926E+00  2.544703E+00
  9.281818E+00  2.747467E+00  2.909529E+00  2.585405E+00
  9.400000E+00  2.792904E+00  2.960004E+00  2.625804E+00
  9.518182E+00  2.838386E+00  3.010616E+00  2.666156E+00
  9.636364E+00  2.883749E+00  3.061190E+00  2.706308E+00
  9.754545E+00  2.928878E+00  3.111603E+00  2.746153E+00
  9.872727E+00  2.973954E+00  3.162046E+00  2.785863E+00
  9.990909E+00  3.018887E+00  3.212422E+00  2.825353E+00
  1.010909E+01  3.063653E+00  3.262688E+00  2.864617E+00
  1.022727E+01  3.108264E+00  3.312863E+00  2.903666E+00
  1.034545E+01  3.152703E+00  3.362955E+00  2.942451E+00
  1.046364E+01  3.196960E+00  3.412919E+00  2.981001E+00
  1.058182E+01  3.241026E+00  3.462739E+00  3.019314E+00
  1.070000E+01  3.284894E+00  3.512418E+00  3.057371E+00
  1.081818E+01  3.328558E+00  3.561944E+00  3.095173E+00
  1.093636E+01  3.372001E+00  3.611294E+00  3.132707E+00
  1.105455E+01  3.415221E+00  3.660468E+00  3.169974E+00
  1.117273E+01  3.458222E+00  3.709467E+00  3.206978E+00
  1.129091E+01  3.500972E+00  3.758249E+00  3.243696E+00
  1.140909E+01  3.543429E+00  3.806771E+00  3.280088E+00
  1.152727E+01  3.585643E+00  3.855087E+00  3.316200E+00
  1.164545E+01  3.627688E+00  3.903268E+00  3.352108E+00
  1.176364E+01  3.669429E+00  3.951170E+00  3.387688E+00
  1.188182E+01  3.710911E+00  3.998839E+00  3.422983E+00
  1.200000E+01  3.752142E+00  4.046281E+00  3.458002E+00


==> data/match/ReM0Central.dat <==
  0.000000E+00 -4.805874E-01
  1.187500E-01 -4.569227E-01
  2.375000E-01 -4.328336E-01
  3.562500E-01 -4.083077E-01
  4.750000E-01 -3.833327E-01
  5.937500E-01 -3.578963E-01
  7.125000E-01 -3.319861E-01
  8.312500E-01 -3.055900E-01
  9.500000E-01 -2.786955E-01
  1.068750E+00 -2.512873E-01
  1.187500E+00 -2.233307E-01
  1.306250E+00 -1.947997E-01
  1.425000E+00 -1.656691E-01
  1.543750E+00 -1.359111E-01
  1.662500E+00 -1.054955E-01
  1.781250E+00 -7.438893E-02
  1.900000E+00 -4.255445E-02
  2.018750E+00 -9.950816E-03
  2.137500E+00  2.346828E-02
  2.256250E+00  5.775533E-02
  2.375000E+00  9.296996E-02
  2.493750E+00  1.291815E-01
  2.612500E+00  1.664705E-01
  2.731250E+00  2.049326E-01
  2.850000E+00  2.446828E-01
  2.968750E+00  2.858623E-01
  3.087500E+00  3.286489E-01
  3.206250E+00  3.732729E-01
  3.325000E+00  4.200444E-01
  3.443750E+00  4.694030E-01
  3.562500E+00  5.220168E-01
  3.681250E+00  5.790131E-01
  3.800000E+00  6.426560E-01
  3.800000E+00  6.426560E-01
  3.821053E+00  6.549740E-01
  3.842105E+00  6.677251E-01
  3.863158E+00  6.809908E-01
  3.884210E+00  6.948844E-01
  3.905263E+00  7.095731E-01
  3.926316E+00  7.253224E-01
  3.947368E+00  7.426057E-01
  3.968421E+00  7.624493E-01
  3.989474E+00  7.883579E-01
  4.010526E+00  8.181989E-01
  4.031579E+00  8.231014E-01
  4.052631E+00  8.287603E-01
  4.073684E+00  8.347283E-01
  4.094737E+00  8.408813E-01
  4.115789E+00  8.471613E-01
  4.136842E+00  8.535358E-01
  4.157895E+00  8.599849E-01
  4.178947E+00  8.664950E-01
  4.200000E+00  8.730566E-01
  4.200000E+00  8.730566E-01
  4.318182E+00  9.105869E-01
  4.436363E+00  9.489394E-01
  4.554545E+00  9.878785E-01
  4.672727E+00  1.027296E+00
  4.790909E+00  1.067132E+00
  4.909091E+00  1.107350E+00
  5.027273E+00  1.147925E+00
  5.145454E+00  1.188839E+00
  5.263636E+00  1.230077E+00
  5.381818E+00  1.271628E+00
  5.500000E+00  1.313480E+00
  5.618182E+00  1.355623E+00
  5.736363E+00  1.398048E+00
  5.854545E+00  1.440745E+00
  5.972727E+00  1.483703E+00
  6.090909E+00  1.526915E+00
  6.209091E+00  1.570369E+00
  6.327273E+00  1.614055E+00
  6.445454E+00  1.657963E+00
  6.563636E+00  1.702082E+00
  6.681818E+00  1.746401E+00
  6.800000E+00  1.790910E+00
  6.918182E+00  1.835595E+00
  7.036364E+00  1.880446E+00
  7.154545E+00  1.925451E+00
  7.272727E+00  1.970597E+00
  7.390909E+00  2.015873E+00
  7.509091E+00  2.061265E+00
  7.627273E+00  2.106761E+00
  7.745454E+00  2.152348E+00
  7.863636E+00  2.198014E+00
  7.981818E+00  2.243745E+00
  8.100000E+00  2.289528E+00
  8.218182E+00  2.335352E+00
  8.336364E+00  2.381202E+00
  8.454545E+00  2.427066E+00
  8.572727E+00  2.472931E+00
  8.690909E+00  2.518784E+00
  8.809091E+00  2.564613E+00
  8.927273E+00  2.610404E+00
  9.045454E+00  2.656151E+00
  9.163636E+00  2.701814E+00
  9.281818E+00  2.747467E+00
  9.400000E+00  2.792904E+00
  9.518182E+00  2.838386E+00
  9.636364E+00  2.883749E+00
  9.754545E+00  2.928878E+00
  9.872727E+00  2.973954E+00
  9.990909E+00  3.018887E+00
  1.010909E+01  3.063653E+00
  1.022727E+01  3.108264E+00
  1.034545E+01  3.152703E+00
  1.046364E+01  3.196960E+00
  1.058182E+01  3.241026E+00
  1.070000E+01  3.284894E+00
  1.081818E+01  3.328558E+00
  1.093636E+01  3.372001E+00
  1.105455E+01  3.415221E+00
  1.117273E+01  3.458222E+00
  1.129091E+01  3.500972E+00
  1.140909E+01  3.543429E+00
  1.152727E+01  3.585643E+00
  1.164545E+01  3.627688E+00
  1.176364E+01  3.669429E+00
  1.188182E+01  3.710911E+00
  1.200000E+01  3.752142E+00


==> data/match/ReM0Lower.dat <==
  0.000000E+00 -5.094777E-01
  1.187500E-01 -4.852853E-01
  2.375000E-01 -4.607308E-01
  3.562500E-01 -4.358019E-01
  4.750000E-01 -4.104859E-01
  5.937500E-01 -3.847695E-01
  7.125000E-01 -3.586393E-01
  8.312500E-01 -3.320816E-01
  9.500000E-01 -3.050821E-01
  1.068750E+00 -2.776236E-01
  1.187500E+00 -2.496700E-01
  1.306250E+00 -2.211935E-01
  1.425000E+00 -1.921668E-01
  1.543750E+00 -1.625602E-01
  1.662500E+00 -1.323417E-01
  1.781250E+00 -1.014763E-01
  1.900000E+00 -6.992574E-02
  2.018750E+00 -3.764786E-02
  2.137500E+00 -4.595962E-03
  2.256250E+00  2.928226E-02
  2.375000E+00  6.404575E-02
  2.493750E+00  9.976214E-02
  2.612500E+00  1.365096E-01
  2.731250E+00  1.743801E-01
  2.850000E+00  2.134838E-01
  2.968750E+00  2.539556E-01
  3.087500E+00  2.959646E-01
  3.206250E+00  3.397300E-01
  3.325000E+00  3.855467E-01
  3.443750E+00  4.338332E-01
  3.562500E+00  4.852260E-01
  3.681250E+00  5.408016E-01
  3.800000E+00  6.027255E-01
  3.800000E+00  6.027255E-01
  3.821053E+00  6.146932E-01
  3.842105E+00  6.270753E-01
  3.863158E+00  6.399497E-01
  3.884210E+00  6.534255E-01
  3.905263E+00  6.676628E-01
  3.926316E+00  6.829165E-01
  3.947368E+00  6.996409E-01
  3.968421E+00  7.188214E-01
  3.989474E+00  7.438231E-01
  4.010526E+00  7.727471E-01
  4.031579E+00  7.776615E-01
  4.052631E+00  7.832652E-01
  4.073684E+00  7.891502E-01
  4.094737E+00  7.952035E-01
  4.115789E+00  8.013722E-01
  4.136842E+00  8.076269E-01
  4.157895E+00  8.139492E-01
  4.178947E+00  8.203268E-01
  4.200000E+00  8.267511E-01
  4.200000E+00  8.267511E-01
  4.318182E+00  8.634435E-01
  4.436363E+00  9.008748E-01
  4.554545E+00  9.388290E-01
  4.672727E+00  9.772046E-01
  4.790909E+00  1.015944E+00
  4.909091E+00  1.055012E+00
  5.027273E+00  1.094380E+00
  5.145454E+00  1.134029E+00
  5.263636E+00  1.173940E+00
  5.381818E+00  1.214096E+00
  5.500000E+00  1.254484E+00
  5.618182E+00  1.295088E+00
  5.736363E+00  1.335892E+00
  5.854545E+00  1.376884E+00
  5.972727E+00  1.418048E+00
  6.090909E+00  1.459369E+00
  6.209091E+00  1.500835E+00
  6.327273E+00  1.542429E+00
  6.445454E+00  1.584138E+00
  6.563636E+00  1.625947E+00
  6.681818E+00  1.667842E+00
  6.800000E+00  1.709808E+00
  6.918182E+00  1.751833E+00
  7.036364E+00  1.793903E+00
  7.154545E+00  1.836003E+00
  7.272727E+00  1.878122E+00
  7.390909E+00  1.920245E+00
  7.509091E+00  1.962361E+00
  7.627273E+00  2.004457E+00
  7.745454E+00  2.046521E+00
  7.863636E+00  2.088541E+00
  7.981818E+00  2.130505E+00
  8.100000E+00  2.172402E+00
  8.218182E+00  2.214221E+00
  8.336364E+00  2.255952E+00
  8.454545E+00  2.297582E+00
  8.572727E+00  2.339103E+00
  8.690909E+00  2.380504E+00
  8.809091E+00  2.421776E+00
  8.927273E+00  2.462907E+00
  9.045454E+00  2.503894E+00
  9.163636E+00  2.544703E+00
  9.281818E+00  2.585405E+00
  9.400000E+00  2.625804E+00
  9.518182E+00  2.666156E+00
  9.636364E+00  2.706308E+00
  9.754545E+00  2.746153E+00
  9.872727E+00  2.785863E+00
  9.990909E+00  2.825353E+00
  1.010909E+01  2.864617E+00
  1.022727E+01  2.903666E+00
  1.034545E+01  2.942451E+00
  1.046364E+01  2.981001E+00
  1.058182E+01  3.019314E+00
  1.070000E+01  3.057371E+00
  1.081818E+01  3.095173E+00
  1.093636E+01  3.132707E+00
  1.105455E+01  3.169974E+00
  1.117273E+01  3.206978E+00
  1.129091E+01  3.243696E+00
  1.140909E+01  3.280088E+00
  1.152727E+01  3.316200E+00
  1.164545E+01  3.352108E+00
  1.176364E+01  3.387688E+00
  1.188182E+01  3.422983E+00
  1.200000E+01  3.458002E+00


==> data/match/ReM0Step1.dat <==
  0.000000000000000E+000 -0.555931861675132     
  0.118749998509884      -0.528413750796517     
  0.237499997019768      -0.500424711039510     
  0.356249995529652      -0.471951927371612     
  0.474999994039535      -0.442982584760322     
  0.593749992549419      -0.413503868173142     
  0.712499991059303      -0.383502962577570     
  0.831249989569187      -0.352967052941107     
  0.949999988079071      -0.321883324231254     
   1.06874998658895      -0.290236111228823     
   1.18749998509884      -0.257991290679310     
   1.30624998360872      -0.225123236198596     
   1.42499998211861      -0.191607016362386     
   1.54374998062849      -0.157415610141825     
   1.66249997913837      -0.122519611287217     
   1.78124997764826      -8.688686790405344E-002
   1.89999997615814      -5.048204402287537E-002
   2.01874997466803      -1.326607749829644E-002
   2.13749997317791       2.480449172425568E-002
   2.25624997168779       6.377847917006092E-002
   2.37499997019768       0.103710703962217     
   2.49374996870756       0.144664318645733     
   2.61249996721745       0.186711824130451     
   2.73124996572733       0.229938182826143     
   2.84999996423721       0.274444385822641     
   2.96874996274710       0.320352796707002     
   3.08749996125698       0.367815186353985     
   3.20624995976686       0.417025380204385     
   3.32499995827675       0.468240407670393     
   3.44374995678663       0.521818572038634     
   3.56249995529652       0.578295396810227     
   3.68124995380640       0.638558414762820     
   3.79999995231628       0.704356412830016     
   3.79999995231628       0.704356412830016     
   3.82105257636622       0.716859060615612     
   3.84210520041616       0.729705434878441     
   3.86315782446610       0.742956401005822     
   3.88421044851604       0.756696360544030     
   3.90526307256598       0.771048929622678     
   3.92631569661592       0.786209010926449     
   3.94736832066586       0.802520659758734     
   3.96842094471580       0.820717583039143     
   3.98947356876574       0.843206115588961     
   4.01052619281568       0.873627334302335     
   4.03157881686562       0.883007543673513     
   4.05263144091556       0.892073482643577     
   4.07368406496550       0.901704799143741     
   4.09473668901544       0.911148960152657     
   4.11578931306538       0.920663783435743     
   4.13684193711532       0.930173338084576     
   4.15789456116526       0.939693114934215     
   4.17894718521520       0.949223861674608     
   4.19999980926514       0.958764911229574     
   4.19999980926514       0.958764911229574     
   4.31818163033688        1.01255424802125     
   4.43636345140862        1.06676519776140     
   4.55454527248036        1.12141524356773     
   4.67272709355210        1.17650518734955     
   4.79090891462384        1.23202956243106     
   4.90909073569558        1.28797866961569     
   5.02727255676732        1.34434082939925     
   5.14545437783906        1.40110297219019     
   5.26363619891080        1.45825079351596     
   5.38181801998254        1.51576940341596     
   5.49999984105428        1.57364306603075     
   5.61818166212602        1.63185547573205     
   5.73636348319776        1.69038979547550     
   5.85454530426950        1.74922880268978     
   5.97272712534124        1.80835482513044     
   6.09090894641298        1.86774985365023     
   6.20909076748472        1.92739551899321     
   6.32727258855646        1.98727319250447     
   6.44545440962820        2.04736400008866     
   6.56363623069994        2.10764886003560     
   6.68181805177168        2.16810851852340     
   6.79999987284342        2.22872358336888     
   6.91818169391517        2.28947455801395     
   7.03636351498691        2.35034187386800     
   7.15454533605865        2.41130592927991     
   7.27272715713039        2.47234710780103     
   7.39090897820213        2.53344582496600     
   7.50909079927387        2.59458255249947     
   7.62727262034561        2.65573784723216     
   7.74545444141735        2.71689239034538     
   7.86363626248909        2.77802700451310     
   7.98181808356083        2.83912269792187     
   8.09999990463257        2.90016067344088     
   8.21818172570431        2.96112237039340     
   8.33636354677605        3.02198948536439     
   8.45454536784779        3.08274400079933     
   8.57272718891953        3.14336819830012     
   8.69090900999127        3.20384469536279     
   8.80909083106301        3.26415646176653     
   8.92727265213475        3.32428682538839     
   9.04545447320649        3.38421952662392     
   9.16363629427823        3.44393870366029     
   9.28181811534997        3.50342891314687     
   9.39999993642171        3.56267516760272     
   9.51818175749345        3.62166292412293     
   9.63636357856519        3.68037812047679     
   9.75454539963693        3.73880716228272     
   9.87272722070867        3.79693694632455     
   9.99090904178041        3.85475487394764     
   10.1090908628522        3.91224885552107     
   10.2272726839239        3.96940730733715     
   10.3454545049956        4.02621916058890     
   10.4636363260674        4.08267387848493     
   10.5818181471391        4.13876144794303     
   10.6999999682109        4.19447237330825     
   10.8181817892826        4.24979768433204     
   10.9363636103543        4.30472894943971     
   11.0545454314261        4.35925825422483     
   11.1727272524978        4.41337819557573     
   11.2909090735696        4.46708189272006     
   11.4090908946413        4.52036298720531     
   11.5272727157130        4.57321561755093     
   11.6454545367848        4.62563441348584     
   11.7636363578565        4.67761450910478     
   11.8818181789283        4.72915152606601     
   12.0000000000000        4.78024155311136     


==> data/match/ReM0Step2.dat <==
  0.000000000000000E+000 -0.552307476322769     
  0.118749998509884      -0.527577137992431     
  0.237499997019768      -0.502401910955820     
  0.356249995529652      -0.476768760602623     
  0.474999994039535      -0.450664652322523     
  0.593749992549419      -0.424076551505204     
  0.712499991059303      -0.396991423540352     
  0.831249989569187      -0.369396233817651     
  0.949999988079071      -0.341277947726786     
   1.06874998658895      -0.312620296761064     
   1.18749998509884      -0.283386023004100     
   1.30624998360872      -0.253547385934965     
   1.42499998211861      -0.223077321762691     
   1.54374998062849      -0.191946252588299     
   1.66249997913837      -0.160121705650967     
   1.78124997764826      -0.127567846137882     
   1.89999997615814      -9.424490455049475E-002
   2.01874997466803      -6.010846348441182E-002
   2.13749997317791      -2.510856014741597E-002
   2.25624997168779       1.081146385859919E-002
   2.37499997019768       4.771639083449619E-002
   2.49374996870756       8.568121247668634E-002
   2.61249996721745       0.124793607901919     
   2.73124996572733       0.165157656406235     
   2.84999996423721       0.206898932841671     
   2.96874996274710       0.250171985067090     
   3.08749996125698       0.295171678735777     
   3.20624995976686       0.342151204338029     
   3.32499995827675       0.391452432461033     
   3.44374995678663       0.443561052190385     
   3.56249995529652       0.499217272526931     
   3.68124995380640       0.559673583390746     
   3.79999995231628       0.627452374877436     
   3.79999995231628       0.627452374877436     
   3.82105257636622       0.640613853694777     
   3.84210520041616       0.654255944927032     
   3.86315782446610       0.668469704796900     
   3.88421044851604       0.683382120502587     
   3.90526307256598       0.699180321589506     
   3.92631569661592       0.716161705507701     
   3.94736832066586       0.734856693469332     
   3.96842094471580       0.756415943908599     
   3.98947356876574       0.784770069653060     
   4.01052619281568       0.816813002557723     
   4.03157881686562       0.821042255024468     
   4.05263144091556       0.826274557760806     
   4.07368406496550       0.831914271790561     
   4.09473668901544       0.837795352075552     
   4.11578931306538       0.843840422109989     
   4.13684193711532       0.850006516685633     
   4.15789456116526       0.856266891961377     
   4.17894718521520       0.862603595583430     
   4.19999980926514       0.869003891399118     
   4.19999980926514       0.869003891399118     
   4.31818163033688       0.905770249225937     
   4.43636345140862       0.943482613334549     
   4.55454527248036       0.981830729575044     
   4.67272709355210        1.02067370760660     
   4.79090891462384        1.05993565922894     
   4.90909073569558        1.09957107671786     
   5.02727255676732        1.13954998805167     
   5.14545437783906        1.17985176975885     
   5.26363619891080        1.22046102953520     
   5.38181801998254        1.26136571304522     
   5.49999984105428        1.30255531314511     
   5.61818166212602        1.34402100869686     
   5.73636348319776        1.38575413955635     
   5.85454530426950        1.42774684665779     
   5.97272712534124        1.46999098806219     
   6.09090894641298        1.51247867837698     
   6.20909076748472        1.55520167225458     
   6.32727258855646        1.59815158401516     
   6.44545440962820        1.64131987359523     
   6.56363623069994        1.68469755314465     
   6.68181805177168        1.72827548015361     
   6.79999987284342        1.77204423552753     
   6.91818169391517        1.81599403797114     
   7.03636351498691        1.86011484784853     
   7.15454533605865        1.90439643635532     
   7.27272715713039        1.94882823598090     
   7.39090897820213        1.99339963965016     
   7.50909079927387        2.03809957292385     
   7.62727262034561        2.08291698292048     
   7.74545444141735        2.12784059797398     
   7.86363626248909        2.17285891593513     
   7.98181808356083        2.21796040077247     
   8.09999990463257        2.26313349283664     
   8.21818172570431        2.30836643480230     
   8.33636354677605        2.35364772005424     
   8.45454536784779        2.39896508035953     
   8.57272718891953        2.44430837772236     
   8.69090900999127        2.48967594064562     
   8.80909083106301        2.53488091864832     
   8.92727265213475        2.58035904481777     
   9.04545447320649        2.62569005827593     
   9.16363629427823        2.67095673573536     
   9.28181811534997        2.71623463794827     
   9.39999993642171        2.76138031145762     
   9.51818175749345        2.80653725375451     
   9.63636357856519        2.85173816513998     
   9.75454539963693        2.89675722427483     
   9.87272722070867        2.94143706024732     
   9.99090904178041        2.98611843789330     
   10.1090908628522        3.03077337873597     
   10.2272726839239        3.07526383593892     
   10.3454545049956        3.11962112326207     
   10.4636363260674        3.16383257334124     
   10.5818181471391        3.20788362779968     
   10.6999999682109        3.25176967465754     
   10.8181817892826        3.29548610702786     
   10.9363636103543        3.33901276359661     
   11.0545454314261        3.38235104473840     
   11.1727272524978        3.42550290130017     
   11.2909090735696        3.46842421099551     
   11.4090908946413        3.51109642957154     
   11.5272727157130        3.55357250898136     
   11.6454545367848        3.59590335707631     
   11.7636363578565        3.63796445785790     
   11.8818181789283        3.67975474675197     
   12.0000000000000        3.72131189463771     


==> data/match/ReM0Upper.dat <==
  0.000000E+00 -4.516970E-01
  1.187500E-01 -4.285601E-01
  2.375000E-01 -4.049364E-01
  3.562500E-01 -3.808134E-01
  4.750000E-01 -3.561795E-01
  5.937500E-01 -3.310230E-01
  7.125000E-01 -3.053329E-01
  8.312500E-01 -2.790984E-01
  9.500000E-01 -2.523089E-01
  1.068750E+00 -2.249511E-01
  1.187500E+00 -1.969914E-01
  1.306250E+00 -1.684059E-01
  1.425000E+00 -1.391713E-01
  1.543750E+00 -1.092619E-01
  1.662500E+00 -7.864921E-02
  1.781250E+00 -4.730153E-02
  1.900000E+00 -1.518317E-02
  2.018750E+00  1.774623E-02
  2.137500E+00  5.153252E-02
  2.256250E+00  8.622840E-02
  2.375000E+00  1.218942E-01
  2.493750E+00  1.586009E-01
  2.612500E+00  1.964315E-01
  2.731250E+00  2.354852E-01
  2.850000E+00  2.758818E-01
  2.968750E+00  3.177691E-01
  3.087500E+00  3.613332E-01
  3.206250E+00  4.068157E-01
  3.325000E+00  4.545420E-01
  3.443750E+00  5.049728E-01
  3.562500E+00  5.588076E-01
  3.681250E+00  6.172247E-01
  3.800000E+00  6.825865E-01
  3.800000E+00  6.825865E-01
  3.821053E+00  6.952548E-01
  3.842105E+00  7.083750E-01
  3.863158E+00  7.220318E-01
  3.884210E+00  7.363432E-01
  3.905263E+00  7.514834E-01
  3.926316E+00  7.677283E-01
  3.947368E+00  7.855704E-01
  3.968421E+00  8.060772E-01
  3.989474E+00  8.328926E-01
  4.010526E+00  8.636508E-01
  4.031579E+00  8.685413E-01
  4.052631E+00  8.742553E-01
  4.073684E+00  8.803064E-01
  4.094737E+00  8.865592E-01
  4.115789E+00  8.929503E-01
  4.136842E+00  8.994448E-01
  4.157895E+00  9.060206E-01
  4.178947E+00  9.126632E-01
  4.200000E+00  9.193620E-01
  4.200000E+00  9.193620E-01
  4.318182E+00  9.577303E-01
  4.436363E+00  9.970041E-01
  4.554545E+00  1.036928E+00
  4.672727E+00  1.077387E+00
  4.790909E+00  1.118319E+00
  4.909091E+00  1.159688E+00
  5.027273E+00  1.201470E+00
  5.145454E+00  1.243649E+00
  5.263636E+00  1.286215E+00
  5.381818E+00  1.329160E+00
  5.500000E+00  1.372476E+00
  5.618182E+00  1.416159E+00
  5.736363E+00  1.460204E+00
  5.854545E+00  1.504605E+00
  5.972727E+00  1.549359E+00
  6.090909E+00  1.594460E+00
  6.209091E+00  1.639902E+00
  6.327273E+00  1.685680E+00
  6.445454E+00  1.731788E+00
  6.563636E+00  1.778217E+00
  6.681818E+00  1.824961E+00
  6.800000E+00  1.872011E+00
  6.918182E+00  1.919357E+00
  7.036364E+00  1.966990E+00
  7.154545E+00  2.014899E+00
  7.272727E+00  2.063073E+00
  7.390909E+00  2.111500E+00
  7.509091E+00  2.160168E+00
  7.627273E+00  2.209064E+00
  7.745454E+00  2.258175E+00
  7.863636E+00  2.307486E+00
  7.981818E+00  2.356985E+00
  8.100000E+00  2.406655E+00
  8.218182E+00  2.456482E+00
  8.336364E+00  2.506452E+00
  8.454545E+00  2.556549E+00
  8.572727E+00  2.606758E+00
  8.690909E+00  2.657063E+00
  8.809091E+00  2.707450E+00
  8.927273E+00  2.757901E+00
  9.045454E+00  2.808408E+00
  9.163636E+00  2.858926E+00
  9.281818E+00  2.909529E+00
  9.400000E+00  2.960004E+00
  9.518182E+00  3.010616E+00
  9.636364E+00  3.061190E+00
  9.754545E+00  3.111603E+00
  9.872727E+00  3.162046E+00
  9.990909E+00  3.212422E+00
  1.010909E+01  3.262688E+00
  1.022727E+01  3.312863E+00
  1.034545E+01  3.362955E+00
  1.046364E+01  3.412919E+00
  1.058182E+01  3.462739E+00
  1.070000E+01  3.512418E+00
  1.081818E+01  3.561944E+00
  1.093636E+01  3.611294E+00
  1.105455E+01  3.660468E+00
  1.117273E+01  3.709467E+00
  1.129091E+01  3.758249E+00
  1.140909E+01  3.806771E+00
  1.152727E+01  3.855087E+00
  1.164545E+01  3.903268E+00
  1.176364E+01  3.951170E+00
  1.188182E+01  3.998839E+00
  1.200000E+01  4.046281E+00


==> data/match/ReM0ps.dat <==
  0.000000000000000E+000 -0.480587369407711     
  0.121212121212121      -0.456427625408691     
  0.242424242424242      -0.431825349377472     
  0.363636363636364      -0.406767450879848     
  0.484848484848485      -0.381240839481610     
  0.606060606060606      -0.355232424748554     
  0.727272727272727      -0.328729116246471     
  0.848484848484849      -0.301717823541155     
  0.969696969696970      -0.274185456198400     
   1.09090909090909      -0.246113039318265     
   1.21212121212121      -0.217463219274788     
   1.33333333333333      -0.188209644460237     
   1.45454545454545      -0.158324900735968     
   1.57575757575758      -0.127778978279275     
   1.69696969696970      -9.653887028242690E-002
   1.81818181818182      -6.456807608844747E-002
   1.93939393939394      -3.182598797894674E-002
   2.06060606060606       1.732876936393951E-003
   2.18181818181818       3.615989089734023E-002
   2.30303030303030       7.151349924717337E-002
   2.42424242424242       0.107860627631202     
   2.54545454545455       0.145279735272420     
   2.66666666666667       0.183862747612153     
   2.78787878787879       0.223719835168823     
   2.90909090909091       0.264985321716163     
   3.03030303030303       0.307826721745744     
   3.15151515151515       0.352458838330486     
   3.27272727272727       0.399167013399401     
   3.39393939393939       0.448348277426506     
   3.51515151515152       0.500590708234506     
   3.63636363636364       0.556849221317557     
   3.75757575757576       0.618916413397087     
   3.87878787878788       0.691237665216377     
   4.00000000000000       0.817796533744671     
   4.12121212121212       0.848795151056477     
   4.24242424242424       0.886408457539467     
   4.36363636363636       0.925258017478821     
   4.48484848484849       0.964851316519475     
   4.60606060606061        1.00500575776506     
   4.72727272727273        1.04563208834969     
   4.84848484848485        1.08667915138484     
   4.96969696969697        1.12811437586903     
   5.09090909090909        1.16991460775155     
   5.21212121212121        1.21206278735506     
   5.33333333333333        1.25454473893121     
   5.45454545454546        1.29734825025065     
   5.57575757575758        1.34046218320774     
   5.69696969696970        1.38387595922118     
   5.81818181818182        1.42757891248298     
   5.93939393939394        1.47156086258525     
   6.06060606060606        1.51581136953023     
   6.18181818181818        1.56031983396191     
   6.30303030303030        1.60507517281022     
   6.42424242424242        1.65006612531532     
   6.54545454545455        1.69528125301333     
   6.66666666666667        1.74070868881253     
   6.78787878787879        1.78633638487328     
   6.90909090909091        1.83215190326984     
   7.03030303030303        1.87814255906630     
   7.15151515151515        1.92429549166112     
   7.27272727272727        1.97059752185569     
   7.39393939393940        2.01703545103338     
   7.51515151515152        2.06359563971915     
   7.63636363636364        2.11026452046806     
   7.75757575757576        2.15702840980018     
   7.87878787878788        2.20387334038450     
   8.00000000000000        2.25078536609405     
   8.12121212121212        2.29775064958741     
   8.24242424242424        2.34475518099653     
   8.36363636363637        2.39178527484310     
   8.48484848484849        2.43882639696509     
   8.60606060606061        2.48586539386037     
   8.72727272727273        2.53288819733544     
   8.84848484848485        2.57988205545027     
   8.96969696969697        2.62683067249686     
   9.09090909090909        2.67373354361725     
   9.21212121212121        2.72054153172278     
   9.33333333333333        2.76730031751586     
   9.45454545454546        2.81388031542418     
   9.57575757575758        2.86052668699018     
   9.69696969696970        2.90690459627704     
   9.81818181818182        2.95315996373745     
   9.93939393939394        2.99932395126082     
   10.0606060606061        3.04530532808731     
   10.1818181818182        3.09112539261902     
   10.3030303030303        3.13677116499429     
   10.4242424242424        3.18222835940576     
   10.5454545454545        3.22748857318806     
   10.6666666666667        3.27254160120057     
   10.7878787878788        3.31738278022168     
   10.9090909090909        3.36199594746783     
   11.0303030303030        3.40637254213356     
   11.1515151515152        3.45052128032305     
   11.2727272727273        3.49441350679145     
   11.3939393939394        3.53800283336786     
   11.5151515151515        3.58132033445444     
   11.6363636363636        3.62446239328856     
   11.7575757575758        3.66729601011951     
   11.8787878787879        3.70984944898578     
   12.0000000000000        3.75214165262642     


==> data/match/ReM1.dat <==
 -1.000000E+00 -1.009575E-01 -6.759153E-02 -1.343235E-01
 -8.686869E-01 -8.824735E-02 -5.913046E-02 -1.173642E-01
 -7.373737E-01 -7.538318E-02 -5.055379E-02 -1.002126E-01
 -6.060606E-01 -6.235995E-02 -4.185724E-02 -8.286266E-02
 -4.747475E-01 -4.917261E-02 -3.303651E-02 -6.530871E-02
 -3.434343E-01 -3.581612E-02 -2.408733E-02 -4.754492E-02
 -2.121212E-01 -2.228544E-02 -1.500541E-02 -2.956548E-02
 -8.080808E-02 -8.575523E-03 -5.786451E-03 -1.136460E-02
  5.050505E-02  5.318680E-03  7.077273E-03  3.560087E-03
  1.818182E-01  1.940221E-02  2.577410E-02  1.303033E-02
  3.131313E-01  3.368012E-02  4.470980E-02  2.265043E-02
  4.444444E-01  4.815744E-02  6.389018E-02  3.242470E-02
  5.757576E-01  6.283922E-02  8.332104E-02  4.235741E-02
  7.070707E-01  7.773051E-02  1.030082E-01  5.245284E-02
  8.383838E-01  9.283636E-02  1.229574E-01  6.271530E-02
  9.696970E-01  1.081618E-01  1.431745E-01  7.314904E-02
  1.101010E+00  1.237136E-01  1.636672E-01  8.375995E-02
  1.232323E+00  1.395034E-01  1.844485E-01  9.455836E-02
  1.363636E+00  1.555400E-01  2.055281E-01  1.055520E-01
  1.494949E+00  1.718325E-01  2.269161E-01  1.167488E-01
  1.626263E+00  1.883905E-01  2.486236E-01  1.281574E-01
  1.757576E+00  2.052247E-01  2.706622E-01  1.397873E-01
  1.888889E+00  2.223466E-01  2.930445E-01  1.516486E-01
  2.020202E+00  2.397686E-01  3.157845E-01  1.637526E-01
  2.151515E+00  2.575043E-01  3.388971E-01  1.761116E-01
  2.282828E+00  2.755690E-01  3.623988E-01  1.887391E-01
  2.414141E+00  2.939793E-01  3.863080E-01  2.016506E-01
  2.545455E+00  3.127539E-01  4.106450E-01  2.148629E-01
  2.676768E+00  3.319142E-01  4.354326E-01  2.283957E-01
  2.808081E+00  3.514842E-01  4.606971E-01  2.422713E-01
  2.939394E+00  3.714920E-01  4.864684E-01  2.565156E-01
  3.070707E+00  3.919707E-01  5.127819E-01  2.711595E-01
  3.202020E+00  4.129600E-01  5.396798E-01  2.862402E-01
  3.333333E+00  4.345093E-01  5.672142E-01  3.018043E-01
  3.464646E+00  4.566817E-01  5.954517E-01  3.179118E-01
  3.595960E+00  4.795632E-01  6.244820E-01  3.346444E-01
  3.727273E+00  5.032799E-01  6.544364E-01  3.521235E-01
  3.858586E+00  5.280481E-01  6.855383E-01  3.705579E-01
  3.989899E+00  5.544167E-01  7.183513E-01  3.904821E-01
  4.121212E+00  5.814604E-01  7.519415E-01  4.109793E-01
  4.252525E+00  6.067886E-01  7.838780E-01  4.296992E-01
  4.383838E+00  6.310507E-01  8.148187E-01  4.472828E-01
  4.515152E+00  6.545093E-01  8.450290E-01  4.639896E-01
  4.646465E+00  6.773131E-01  8.746591E-01  4.799672E-01
  4.777778E+00  6.995732E-01  9.038211E-01  4.953253E-01
  4.909091E+00  7.213727E-01  9.325991E-01  5.101464E-01
  5.040404E+00  7.427792E-01  9.610616E-01  5.244967E-01
  5.171717E+00  7.638513E-01  9.892683E-01  5.384342E-01
  5.303030E+00  7.846323E-01  1.017263E+00  5.520015E-01
  5.434343E+00  8.051646E-01  1.045089E+00  5.652399E-01
  5.565657E+00  8.254832E-01  1.072783E+00  5.781835E-01
  5.696970E+00  8.456191E-01  1.100376E+00  5.908625E-01
  5.828283E+00  8.656002E-01  1.127896E+00  6.033042E-01
  5.959596E+00  8.854512E-01  1.155371E+00  6.155316E-01
  6.090909E+00  9.051946E-01  1.182821E+00  6.275682E-01
  6.222222E+00  9.248508E-01  1.210269E+00  6.394327E-01
  6.353535E+00  9.444382E-01  1.237735E+00  6.511413E-01
  6.484848E+00  9.639738E-01  1.265237E+00  6.627109E-01
  6.616162E+00  9.834736E-01  1.292790E+00  6.741566E-01
  6.747475E+00  1.002952E+00  1.320412E+00  6.854914E-01
  6.878788E+00  1.022422E+00  1.348116E+00  6.967285E-01
  7.010101E+00  1.041897E+00  1.375916E+00  7.078792E-01
  7.141414E+00  1.061389E+00  1.403823E+00  7.189561E-01
  7.272727E+00  1.080909E+00  1.431855E+00  7.299631E-01
  7.404040E+00  1.100467E+00  1.460017E+00  7.409165E-01
  7.535354E+00  1.120073E+00  1.488325E+00  7.518210E-01
  7.666667E+00  1.139736E+00  1.516786E+00  7.626859E-01
  7.797980E+00  1.159465E+00  1.545411E+00  7.735194E-01
  7.929293E+00  1.179270E+00  1.574211E+00  7.843294E-01
  8.060606E+00  1.199159E+00  1.603195E+00  7.951225E-01
  8.191919E+00  1.219139E+00  1.632373E+00  8.059050E-01
  8.323232E+00  1.239218E+00  1.661752E+00  8.166833E-01
  8.454545E+00  1.259402E+00  1.691342E+00  8.274620E-01
  8.585859E+00  1.279699E+00  1.721151E+00  8.382480E-01
  8.717172E+00  1.300116E+00  1.751186E+00  8.490456E-01
  8.848485E+00  1.320658E+00  1.781457E+00  8.598587E-01
  8.979798E+00  1.341282E+00  1.811965E+00  8.705987E-01
  9.111111E+00  1.362155E+00  1.842743E+00  8.815671E-01
  9.242424E+00  1.383074E+00  1.873725E+00  8.924238E-01
  9.373737E+00  1.404463E+00  1.905298E+00  9.036282E-01
  9.505051E+00  1.425801E+00  1.936925E+00  9.146777E-01
  9.636364E+00  1.447072E+00  1.968604E+00  9.255394E-01
  9.767677E+00  1.468593E+00  2.000666E+00  9.365200E-01
  9.898990E+00  1.490384E+00  2.033113E+00  9.476556E-01
  1.003030E+01  1.512341E+00  2.065850E+00  9.588325E-01
  1.016162E+01  1.534480E+00  2.098895E+00  9.700648E-01
  1.029293E+01  1.556815E+00  2.132263E+00  9.813672E-01
  1.042424E+01  1.579347E+00  2.165958E+00  9.927368E-01
  1.055556E+01  1.602081E+00  2.199985E+00  1.004176E+00
  1.068687E+01  1.625022E+00  2.234354E+00  1.015690E+00
  1.081818E+01  1.648177E+00  2.269071E+00  1.027282E+00
  1.094949E+01  1.671548E+00  2.304142E+00  1.038954E+00
  1.108081E+01  1.695141E+00  2.339575E+00  1.050708E+00
  1.121212E+01  1.718956E+00  2.375371E+00  1.062542E+00
  1.134343E+01  1.742993E+00  2.411532E+00  1.074454E+00
  1.147475E+01  1.767272E+00  2.448081E+00  1.086462E+00
  1.160606E+01  1.791827E+00  2.485056E+00  1.098598E+00
  1.173737E+01  1.816620E+00  2.522419E+00  1.110821E+00
  1.186869E+01  1.841636E+00  2.560158E+00  1.123115E+00
  1.200000E+01  1.866922E+00  2.598321E+00  1.135522E+00


==> data/match/ReM1All.dat <==
  0.000000E+00 -8.631046E-07 -7.797859E-07 -9.464232E-07
  1.187500E-01  2.298124E-04  3.054321E-04  1.541927E-04
  2.375000E-01  4.633478E-04  6.153188E-04  3.113768E-04
  3.562500E-01  6.998111E-04  9.288013E-04  4.708210E-04
  4.750000E-01  9.392703E-04  1.245958E-03  6.325829E-04
  5.937500E-01  1.181793E-03  1.566866E-03  7.967205E-04
  7.125000E-01  1.427448E-03  1.891605E-03  9.632913E-04
  8.312500E-01  1.676303E-03  2.220253E-03  1.132353E-03
  9.500000E-01  1.928425E-03  2.552887E-03  1.303964E-03
  1.068750E+00  2.183896E-03  2.889600E-03  1.478192E-03
  1.187500E+00  2.442876E-03  3.230570E-03  1.655182E-03
  1.306250E+00  2.705489E-03  3.575937E-03  1.835041E-03
  1.425000E+00  2.971853E-03  3.925832E-03  2.017874E-03
  1.543750E+00  3.242095E-03  4.280397E-03  2.203794E-03
  1.662500E+00  3.516352E-03  4.639784E-03  2.392920E-03
  1.781250E+00  3.794769E-03  5.004156E-03  2.585383E-03
  1.900000E+00  4.077504E-03  5.373685E-03  2.781323E-03
  2.018750E+00  4.364727E-03  5.748560E-03  2.980894E-03
  2.137500E+00  4.656622E-03  6.128984E-03  3.184260E-03
  2.256250E+00  4.953392E-03  6.515178E-03  3.391606E-03
  2.375000E+00  5.255259E-03  6.907385E-03  3.603132E-03
  2.493750E+00  5.562467E-03  7.305870E-03  3.819063E-03
  2.612500E+00  5.875290E-03  7.710931E-03  4.039649E-03
  2.731250E+00  6.194035E-03  8.122899E-03  4.265171E-03
  2.850000E+00  6.519050E-03  8.542147E-03  4.495953E-03
  2.968750E+00  6.850735E-03  8.969104E-03  4.732366E-03
  3.087500E+00  7.189556E-03  9.404268E-03  4.974845E-03
  3.206250E+00  7.536069E-03  9.848227E-03  5.223911E-03
  3.325000E+00  7.890948E-03  1.030169E-02  5.480201E-03
  3.443750E+00  8.255039E-03  1.076556E-02  5.744517E-03
  3.562500E+00  8.629452E-03  1.124099E-02  6.017916E-03
  3.681250E+00  9.015733E-03  1.172958E-02  6.301882E-03
  3.800000E+00  9.416271E-03  1.223382E-02  6.598718E-03
  3.800000E+00  9.416271E-03  1.223382E-02  6.598718E-03
  3.821053E+00  9.489048E-03  1.232514E-02  6.652957E-03
  3.842105E+00  9.562436E-03  1.241711E-02  6.707758E-03
  3.863158E+00  9.636478E-03  1.250979E-02  6.763163E-03
  3.884210E+00  9.711228E-03  1.260323E-02  6.819225E-03
  3.905263E+00  9.786752E-03  1.269749E-02  6.876009E-03
  3.926316E+00  9.863139E-03  1.279268E-02  6.933601E-03
  3.947368E+00  9.940512E-03  1.288890E-02  6.992122E-03
  3.968421E+00  1.001906E-02  1.298637E-02  7.051759E-03
  3.989474E+00  1.009911E-02  1.308540E-02  7.112820E-03
  4.010526E+00  1.018230E-02  1.318766E-02  7.176951E-03
  4.031579E+00  1.026270E-02  1.328714E-02  7.238271E-03
  4.052631E+00  1.034191E-02  1.338544E-02  7.298369E-03
  4.073684E+00  1.042018E-02  1.348284E-02  7.357516E-03
  4.094737E+00  1.049743E-02  1.357925E-02  7.415620E-03
  4.115789E+00  1.057392E-02  1.367492E-02  7.472928E-03
  4.136842E+00  1.064965E-02  1.376986E-02  7.529443E-03
  4.157895E+00  1.072472E-02  1.386416E-02  7.585266E-03
  4.178947E+00  1.079915E-02  1.395787E-02  7.640426E-03
  4.200000E+00  1.087293E-02  1.405096E-02  7.694904E-03
  4.200000E+00  1.087293E-02  1.405096E-02  7.694904E-03
  4.318182E+00  1.127795E-02  1.456496E-02  7.990940E-03
  4.436363E+00  1.166947E-02  1.506652E-02  8.272417E-03
  4.554545E+00  1.205008E-02  1.555826E-02  8.541895E-03
  4.672727E+00  1.242160E-02  1.604202E-02  8.801180E-03
  4.790909E+00  1.278537E-02  1.651915E-02  9.051593E-03
  4.909091E+00  1.314246E-02  1.699073E-02  9.294195E-03
  5.027273E+00  1.349375E-02  1.745765E-02  9.529852E-03
  5.145454E+00  1.384004E-02  1.792073E-02  9.759348E-03
  5.263636E+00  1.418190E-02  1.838054E-02  9.983249E-03
  5.381818E+00  1.451990E-02  1.883768E-02  1.020212E-02
  5.500000E+00  1.485458E-02  1.929268E-02  1.041647E-02
  5.618182E+00  1.518633E-02  1.974596E-02  1.062669E-02
  5.736363E+00  1.551555E-02  2.019793E-02  1.083317E-02
  5.854545E+00  1.584260E-02  2.064895E-02  1.103626E-02
  5.972727E+00  1.616781E-02  2.109936E-02  1.123625E-02
  6.090909E+00  1.649145E-02  2.154944E-02  1.143346E-02
  6.209091E+00  1.681381E-02  2.199949E-02  1.162814E-02
  6.327273E+00  1.713513E-02  2.244978E-02  1.182048E-02
  6.445454E+00  1.745564E-02  2.290055E-02  1.201073E-02
  6.563636E+00  1.777555E-02  2.335201E-02  1.219909E-02
  6.681818E+00  1.809506E-02  2.380438E-02  1.238574E-02
  6.800000E+00  1.841435E-02  2.425787E-02  1.257084E-02
  6.918182E+00  1.873361E-02  2.471264E-02  1.275458E-02
  7.036364E+00  1.905299E-02  2.516890E-02  1.293708E-02
  7.154545E+00  1.937265E-02  2.562675E-02  1.311856E-02
  7.272727E+00  1.969274E-02  2.608651E-02  1.329897E-02
  7.390909E+00  2.001339E-02  2.654816E-02  1.347861E-02
  7.509091E+00  2.033474E-02  2.701196E-02  1.365752E-02
  7.627273E+00  2.065690E-02  2.747799E-02  1.383582E-02
  7.745454E+00  2.098000E-02  2.794638E-02  1.401361E-02
  7.863636E+00  2.130416E-02  2.841729E-02  1.419102E-02
  7.981818E+00  2.162950E-02  2.889086E-02  1.436813E-02
  8.100000E+00  2.195612E-02  2.936720E-02  1.454503E-02
  8.218182E+00  2.228412E-02  2.984643E-02  1.472180E-02
  8.336364E+00  2.261360E-02  3.032866E-02  1.489853E-02
  8.454545E+00  2.294465E-02  3.081402E-02  1.507527E-02
  8.572727E+00  2.327736E-02  3.130261E-02  1.525212E-02
  8.690909E+00  2.361183E-02  3.179453E-02  1.542913E-02
  8.809091E+00  2.394812E-02  3.228989E-02  1.560635E-02
  8.927273E+00  2.428626E-02  3.278879E-02  1.578373E-02
  9.045454E+00  2.462656E-02  3.329131E-02  1.596181E-02
  9.163636E+00  2.496881E-02  3.379755E-02  1.614007E-02
  9.281818E+00  2.531394E-02  3.430839E-02  1.631950E-02
  9.400000E+00  2.566567E-02  3.482757E-02  1.650376E-02
  9.518182E+00  2.601488E-02  3.534573E-02  1.668403E-02
  9.636364E+00  2.636374E-02  3.586537E-02  1.686211E-02
  9.754545E+00  2.671637E-02  3.639074E-02  1.704200E-02
  9.872727E+00  2.707315E-02  3.692194E-02  1.722435E-02
  9.990909E+00  2.743255E-02  3.745759E-02  1.740751E-02
  1.010909E+01  2.779443E-02  3.799757E-02  1.759129E-02
  1.022727E+01  2.815922E-02  3.854232E-02  1.777611E-02
  1.034545E+01  2.852689E-02  3.909186E-02  1.796193E-02
  1.046364E+01  2.889749E-02  3.964624E-02  1.814874E-02
  1.058182E+01  2.927109E-02  4.020556E-02  1.833661E-02
  1.070000E+01  2.964777E-02  4.076995E-02  1.852560E-02
  1.081818E+01  3.002760E-02  4.133948E-02  1.871573E-02
  1.093636E+01  3.041064E-02  4.191424E-02  1.890704E-02
  1.105455E+01  3.079695E-02  4.249433E-02  1.909956E-02
  1.117273E+01  3.118654E-02  4.307979E-02  1.929329E-02
  1.129091E+01  3.157937E-02  4.367060E-02  1.948814E-02
  1.140909E+01  3.197561E-02  4.426695E-02  1.968426E-02
  1.152727E+01  3.237569E-02  4.486933E-02  1.988206E-02
  1.164545E+01  3.277985E-02  4.547798E-02  2.008172E-02
  1.176364E+01  3.318721E-02  4.609207E-02  2.028235E-02
  1.188182E+01  3.359803E-02  4.671188E-02  2.048418E-02
  1.200000E+01  3.401286E-02  4.733799E-02  2.068772E-02


==> data/match/ReM1Central.dat <==
  0.000000E+00 -8.631046E-07
  1.187500E-01  2.298124E-04
  2.375000E-01  4.633478E-04
  3.562500E-01  6.998111E-04
  4.750000E-01  9.392703E-04
  5.937500E-01  1.181793E-03
  7.125000E-01  1.427448E-03
  8.312500E-01  1.676303E-03
  9.500000E-01  1.928425E-03
  1.068750E+00  2.183896E-03
  1.187500E+00  2.442876E-03
  1.306250E+00  2.705489E-03
  1.425000E+00  2.971853E-03
  1.543750E+00  3.242095E-03
  1.662500E+00  3.516352E-03
  1.781250E+00  3.794769E-03
  1.900000E+00  4.077504E-03
  2.018750E+00  4.364727E-03
  2.137500E+00  4.656622E-03
  2.256250E+00  4.953392E-03
  2.375000E+00  5.255259E-03
  2.493750E+00  5.562467E-03
  2.612500E+00  5.875290E-03
  2.731250E+00  6.194035E-03
  2.850000E+00  6.519050E-03
  2.968750E+00  6.850735E-03
  3.087500E+00  7.189556E-03
  3.206250E+00  7.536069E-03
  3.325000E+00  7.890948E-03
  3.443750E+00  8.255039E-03
  3.562500E+00  8.629452E-03
  3.681250E+00  9.015733E-03
  3.800000E+00  9.416271E-03
  3.800000E+00  9.416271E-03
  3.821053E+00  9.489048E-03
  3.842105E+00  9.562436E-03
  3.863158E+00  9.636478E-03
  3.884210E+00  9.711228E-03
  3.905263E+00  9.786752E-03
  3.926316E+00  9.863139E-03
  3.947368E+00  9.940512E-03
  3.968421E+00  1.001906E-02
  3.989474E+00  1.009911E-02
  4.010526E+00  1.018230E-02
  4.031579E+00  1.026270E-02
  4.052631E+00  1.034191E-02
  4.073684E+00  1.042018E-02
  4.094737E+00  1.049743E-02
  4.115789E+00  1.057392E-02
  4.136842E+00  1.064965E-02
  4.157895E+00  1.072472E-02
  4.178947E+00  1.079915E-02
  4.200000E+00  1.087293E-02
  4.200000E+00  1.087293E-02
  4.318182E+00  1.127795E-02
  4.436363E+00  1.166947E-02
  4.554545E+00  1.205008E-02
  4.672727E+00  1.242160E-02
  4.790909E+00  1.278537E-02
  4.909091E+00  1.314246E-02
  5.027273E+00  1.349375E-02
  5.145454E+00  1.384004E-02
  5.263636E+00  1.418190E-02
  5.381818E+00  1.451990E-02
  5.500000E+00  1.485458E-02
  5.618182E+00  1.518633E-02
  5.736363E+00  1.551555E-02
  5.854545E+00  1.584260E-02
  5.972727E+00  1.616781E-02
  6.090909E+00  1.649145E-02
  6.209091E+00  1.681381E-02
  6.327273E+00  1.713513E-02
  6.445454E+00  1.745564E-02
  6.563636E+00  1.777555E-02
  6.681818E+00  1.809506E-02
  6.800000E+00  1.841435E-02
  6.918182E+00  1.873361E-02
  7.036364E+00  1.905299E-02
  7.154545E+00  1.937265E-02
  7.272727E+00  1.969274E-02
  7.390909E+00  2.001339E-02
  7.509091E+00  2.033474E-02
  7.627273E+00  2.065690E-02
  7.745454E+00  2.098000E-02
  7.863636E+00  2.130416E-02
  7.981818E+00  2.162950E-02
  8.100000E+00  2.195612E-02
  8.218182E+00  2.228412E-02
  8.336364E+00  2.261360E-02
  8.454545E+00  2.294465E-02
  8.572727E+00  2.327736E-02
  8.690909E+00  2.361183E-02
  8.809091E+00  2.394812E-02
  8.927273E+00  2.428626E-02
  9.045454E+00  2.462656E-02
  9.163636E+00  2.496881E-02
  9.281818E+00  2.531394E-02
  9.400000E+00  2.566567E-02
  9.518182E+00  2.601488E-02
  9.636364E+00  2.636374E-02
  9.754545E+00  2.671637E-02
  9.872727E+00  2.707315E-02
  9.990909E+00  2.743255E-02
  1.010909E+01  2.779443E-02
  1.022727E+01  2.815922E-02
  1.034545E+01  2.852689E-02
  1.046364E+01  2.889749E-02
  1.058182E+01  2.927109E-02
  1.070000E+01  2.964777E-02
  1.081818E+01  3.002760E-02
  1.093636E+01  3.041064E-02
  1.105455E+01  3.079695E-02
  1.117273E+01  3.118654E-02
  1.129091E+01  3.157937E-02
  1.140909E+01  3.197561E-02
  1.152727E+01  3.237569E-02
  1.164545E+01  3.277985E-02
  1.176364E+01  3.318721E-02
  1.188182E+01  3.359803E-02
  1.200000E+01  3.401286E-02


==> data/match/ReM1Lower.dat <==
  0.000000E+00 -9.464232E-07
  1.187500E-01  1.541927E-04
  2.375000E-01  3.113768E-04
  3.562500E-01  4.708210E-04
  4.750000E-01  6.325829E-04
  5.937500E-01  7.967205E-04
  7.125000E-01  9.632913E-04
  8.312500E-01  1.132353E-03
  9.500000E-01  1.303964E-03
  1.068750E+00  1.478192E-03
  1.187500E+00  1.655182E-03
  1.306250E+00  1.835041E-03
  1.425000E+00  2.017874E-03
  1.543750E+00  2.203794E-03
  1.662500E+00  2.392920E-03
  1.781250E+00  2.585383E-03
  1.900000E+00  2.781323E-03
  2.018750E+00  2.980894E-03
  2.137500E+00  3.184260E-03
  2.256250E+00  3.391606E-03
  2.375000E+00  3.603132E-03
  2.493750E+00  3.819063E-03
  2.612500E+00  4.039649E-03
  2.731250E+00  4.265171E-03
  2.850000E+00  4.495953E-03
  2.968750E+00  4.732366E-03
  3.087500E+00  4.974845E-03
  3.206250E+00  5.223911E-03
  3.325000E+00  5.480201E-03
  3.443750E+00  5.744517E-03
  3.562500E+00  6.017916E-03
  3.681250E+00  6.301882E-03
  3.800000E+00  6.598718E-03
  3.800000E+00  6.598718E-03
  3.821053E+00  6.652957E-03
  3.842105E+00  6.707758E-03
  3.863158E+00  6.763163E-03
  3.884210E+00  6.819225E-03
  3.905263E+00  6.876009E-03
  3.926316E+00  6.933601E-03
  3.947368E+00  6.992122E-03
  3.968421E+00  7.051759E-03
  3.989474E+00  7.112820E-03
  4.010526E+00  7.176951E-03
  4.031579E+00  7.238271E-03
  4.052631E+00  7.298369E-03
  4.073684E+00  7.357516E-03
  4.094737E+00  7.415620E-03
  4.115789E+00  7.472928E-03
  4.136842E+00  7.529443E-03
  4.157895E+00  7.585266E-03
  4.178947E+00  7.640426E-03
  4.200000E+00  7.694904E-03
  4.200000E+00  7.694904E-03
  4.318182E+00  7.990940E-03
  4.436363E+00  8.272417E-03
  4.554545E+00  8.541895E-03
  4.672727E+00  8.801180E-03
  4.790909E+00  9.051593E-03
  4.909091E+00  9.294195E-03
  5.027273E+00  9.529852E-03
  5.145454E+00  9.759348E-03
  5.263636E+00  9.983249E-03
  5.381818E+00  1.020212E-02
  5.500000E+00  1.041647E-02
  5.618182E+00  1.062669E-02
  5.736363E+00  1.083317E-02
  5.854545E+00  1.103626E-02
  5.972727E+00  1.123625E-02
  6.090909E+00  1.143346E-02
  6.209091E+00  1.162814E-02
  6.327273E+00  1.182048E-02
  6.445454E+00  1.201073E-02
  6.563636E+00  1.219909E-02
  6.681818E+00  1.238574E-02
  6.800000E+00  1.257084E-02
  6.918182E+00  1.275458E-02
  7.036364E+00  1.293708E-02
  7.154545E+00  1.311856E-02
  7.272727E+00  1.329897E-02
  7.390909E+00  1.347861E-02
  7.509091E+00  1.365752E-02
  7.627273E+00  1.383582E-02
  7.745454E+00  1.401361E-02
  7.863636E+00  1.419102E-02
  7.981818E+00  1.436813E-02
  8.100000E+00  1.454503E-02
  8.218182E+00  1.472180E-02
  8.336364E+00  1.489853E-02
  8.454545E+00  1.507527E-02
  8.572727E+00  1.525212E-02
  8.690909E+00  1.542913E-02
  8.809091E+00  1.560635E-02
  8.927273E+00  1.578373E-02
  9.045454E+00  1.596181E-02
  9.163636E+00  1.614007E-02
  9.281818E+00  1.631950E-02
  9.400000E+00  1.650376E-02
  9.518182E+00  1.668403E-02
  9.636364E+00  1.686211E-02
  9.754545E+00  1.704200E-02
  9.872727E+00  1.722435E-02
  9.990909E+00  1.740751E-02
  1.010909E+01  1.759129E-02
  1.022727E+01  1.777611E-02
  1.034545E+01  1.796193E-02
  1.046364E+01  1.814874E-02
  1.058182E+01  1.833661E-02
  1.070000E+01  1.852560E-02
  1.081818E+01  1.871573E-02
  1.093636E+01  1.890704E-02
  1.105455E+01  1.909956E-02
  1.117273E+01  1.929329E-02
  1.129091E+01  1.948814E-02
  1.140909E+01  1.968426E-02
  1.152727E+01  1.988206E-02
  1.164545E+01  2.008172E-02
  1.176364E+01  2.028235E-02
  1.188182E+01  2.048418E-02
  1.200000E+01  2.068772E-02


==> data/match/ReM1Step1.dat <==
  0.000000000000000E+000 -5.600353521443023E-007
  0.118749998509884       2.313835130534221E-004
  0.237499997019768       4.658813295062376E-004
  0.356249995529652       7.029849808148044E-004
  0.474999994039535       9.427460337876242E-004
  0.593749992549419       1.185216055233200E-003
  0.712499991059303       1.430446611960031E-003
  0.831249989569187       1.678489270776622E-003
  0.949999988079071       1.929395598491475E-003
   1.06874998658895       2.183225266695264E-003
   1.18749998509884       2.440090128855619E-003
   1.30624998360872       2.700077066608080E-003
   1.42499998211861       2.963270255688521E-003
   1.54374998062849       3.229758885195758E-003
   1.66249997913837       3.499637711443337E-003
   1.78124997764826       3.773007716305052E-003
   1.89999997615814       4.049976882705653E-003
   2.01874997466803       4.330661122558778E-003
   2.13749997317791       4.615185392407298E-003
   2.25624997168779       4.903685055220570E-003
   2.37499997019768       5.196307558231223E-003
   2.49374996870756       5.493214533949590E-003
   2.61249996721745       5.794584468533416E-003
   2.73124996572733       6.100616158406559E-003
   2.84999996423721       6.411533280154819E-003
   2.96874996274710       6.727590584159231E-003
   3.08749996125698       7.049082511113256E-003
   3.20624995976686       7.376356115848454E-003
   3.32499995827675       7.709828657765783E-003
   3.44374995678663       8.050020527876709E-003
   3.56249995529652       8.397605948371658E-003
   3.68124995380640       8.753516566430728E-003
   3.79999995231628       9.119177383979582E-003
   3.79999995231628       9.119177383979582E-003
   3.82105257636622       9.185186700855332E-003
   3.84210520041616       9.251598751619411E-003
   3.86315782446610       9.318439053031343E-003
   3.88421044851604       9.385738906244633E-003
   3.90526307256598       9.453537880784443E-003
   3.92631569661592       9.521888284793681E-003
   3.94736832066586       9.590864840364500E-003
   3.96842094471580       9.660585013399361E-003
   3.98947356876574       9.731288108042465E-003
   4.01052619281568       9.803704370725544E-003
   4.03157881686562       9.876685642212743E-003
   4.05263144091556       9.949679849978578E-003
   4.07368406496550       1.002264812515406E-002
   4.09473668901544       1.009561886745535E-002
   4.11578931306538       1.016858431545660E-002
   4.13684193711532       1.024154836381477E-002
   4.15789456116526       1.031451159832403E-002
   4.17894718521520       1.038747462106196E-002
   4.19999980926514       1.046043999493527E-002
   4.19999980926514       1.046043999493527E-002
   4.31818163033688       1.087011170027083E-002
   4.43636345140862       1.128003311777714E-002
   4.55454527248036       1.169036726620519E-002
   4.67272709355210       1.210126675864241E-002
   4.79090891462384       1.251287348720602E-002
   4.90909073569558       1.292532189232496E-002
   5.02727255676732       1.333873960918551E-002
   5.14545437783906       1.375324495540366E-002
   5.26363619891080       1.416895324140241E-002
   5.38181801998254       1.458597270936984E-002
   5.49999984105428       1.500440724954535E-002
   5.61818166212602       1.542435588998278E-002
   5.73636348319776       1.584591388772861E-002
   5.85454530426950       1.626917328154380E-002
   5.97272712534124       1.669422242212507E-002
   6.09090894641298       1.712114690436777E-002
   6.20909076748472       1.755002983582527E-002
   6.32727258855646       1.798095167762693E-002
   6.44545440962820       1.841399096590792E-002
   6.56363623069994       1.884922399235033E-002
   6.68181805177168       1.928672569153710E-002
   6.79999987284342       1.972656915848567E-002
   6.91818169391517       2.016882607249644E-002
   7.03636351498691       2.061356684021311E-002
   7.15454533605865       2.106086083332075E-002
   7.27272715713039       2.151077625059024E-002
   7.39090897820213       2.196338036294782E-002
   7.50909079927387       2.241873979583135E-002
   7.62727262034561       2.287692022787167E-002
   7.74545444141735       2.333798680877567E-002
   7.86363626248909       2.380200417857852E-002
   7.98181808356083       2.426903627368511E-002
   8.09999990463257       2.473914687824622E-002
   8.21818172570431       2.521239928838041E-002
   8.33636354677605       2.568885650865757E-002
   8.45454536784779       2.616858132156159E-002
   8.57272718891953       2.665163628066677E-002
   8.69090900999127       2.713808380513271E-002
   8.80909083106301       2.762798635427447E-002
   8.92727265213475       2.812140596683925E-002
   9.04545447320649       2.861840515288542E-002
   9.16363629427823       2.911904599987396E-002
   9.28181811534997       2.962339081592797E-002
   9.39999993642171       3.013150204252314E-002
   9.51818175749345       3.064344211220857E-002
   9.63636357856519       3.115927364535476E-002
   9.75454539963693       3.167905938993473E-002
   9.87272722070867       3.220286218211509E-002
   9.99090904178041       3.273074508243411E-002
   10.1090908628522       3.326277145778189E-002
   10.2272726839239       3.379900486219783E-002
   10.3454545049956       3.433950896989960E-002
   10.4636363260674       3.488434769626602E-002
   10.5818181471391       3.543358527785534E-002
   10.6999999682109       3.598728623717325E-002
   10.8181817892826       3.654551532079528E-002
   10.9363636103543       3.710833748589045E-002
   11.0545454314261       3.767581795866515E-002
   11.1727272524978       3.824802225119312E-002
   11.2909090735696       3.882501614691145E-002
   11.4090908946413       3.940686566671283E-002
   11.5272727157130       3.999363705814155E-002
   11.6454545367848       4.058539679441046E-002
   11.7636363578565       4.118221158369179E-002
   11.8818181789283       4.178414841775276E-002
   12.0000000000000       4.239127444987851E-002


==> data/match/ReM1Step2.dat <==
  0.000000000000000E+000 -1.110285513308661E-006
  0.118749998509884       2.411987071442608E-004
  0.237499997019768       4.867072107339385E-004
  0.356249995529652       7.354965820953625E-004
  0.474999994039535       9.876481780681703E-004
  0.593749992549419       1.243243355492000E-003
  0.712499991059303       1.502363471206488E-003
  0.831249989569187       1.765089882051273E-003
  0.949999988079071       2.031503944865993E-003
   1.06874998658895       2.301703420709432E-003
   1.18749998509884       2.575890588355971E-003
   1.30624998360872       2.854217859927868E-003
   1.42499998211861       3.136833112670373E-003
   1.54374998062849       3.423894883827197E-003
   1.66249997913837       3.715573631533707E-003
   1.78124997764826       4.012053269168511E-003
   1.89999997615814       4.313532942080358E-003
   2.01874997466803       4.620229180214783E-003
   2.13749997317791       4.932378490181439E-003
   2.25624997168779       5.250240527891605E-003
   2.37499997019768       5.574102018392477E-003
   2.49374996870756       5.904281676429361E-003
   2.61249996721745       6.241136472687286E-003
   2.73124996572733       6.585069766867887E-003
   2.84999996423721       6.936542086239502E-003
   2.96874996274710       7.296085760581754E-003
   3.08749996125698       7.664325428958246E-003
   3.20624995976686       8.042007742357521E-003
   3.32499995827675       8.430046528647508E-003
   3.44374995678663       8.829595342176585E-003
   3.56249995529652       9.242173710670834E-003
   3.68124995380640       9.669911901910147E-003
   3.79999995231628       1.011611417834483E-002
   3.79999995231628       1.011611417834483E-002
   3.82105257636622       1.019753367206836E-002
   3.84210520041616       1.027975932518381E-002
   3.86315782446610       1.036285168198729E-002
   3.88421044851604       1.044688440430402E-002
   3.90526307256598       1.053195074873636E-002
   3.92631569661592       1.061817373351052E-002
   3.94736832066586       1.070572447303324E-002
   3.96842094471580       1.079487018368522E-002
   3.98947356876574       1.088604801374348E-002
   4.01052619281568       1.098165203374249E-002
   4.03157881686562       1.107375641195538E-002
   4.05263144091556       1.116442459809993E-002
   4.07368406496550       1.125378054443832E-002
   4.09473668901544       1.134190758388992E-002
   4.11578931306538       1.142905588362059E-002
   4.13684193711532       1.151522423466590E-002
   4.15789456116526       1.160054180903053E-002
   4.17894718521520       1.168504661572159E-002
   4.19999980926514       1.176870587800706E-002
   4.19999980926514       1.176870587800706E-002
   4.31818163033688       1.222648781676165E-002
   4.43636345140862       1.266670221452385E-002
   4.55454527248036       1.309263611346703E-002
   4.67272709355210       1.350659535760841E-002
   4.79090891462384       1.391027638769040E-002
   4.90909073569558       1.430502652009065E-002
   5.02727255676732       1.469196139607319E-002
   5.14545437783906       1.507208570761551E-002
   5.26363619891080       1.544611556918620E-002
   5.38181801998254       1.581476251181119E-002
   5.49999984105428       1.617870253299091E-002
   5.61818166212602       1.653841694200914E-002
   5.73636348319776       1.689441298324878E-002
   5.85454530426950       1.724712239620329E-002
   5.97272712534124       1.759694515043244E-002
   6.09090894641298       1.794423660336015E-002
   6.20909076748472       1.828932779498417E-002
   6.32727258855646       1.863251962534011E-002
   6.44545440962820       1.897408853602336E-002
   6.56363623069994       1.931429538390203E-002
   6.68181805177168       1.965337321628173E-002
   6.79999987284342       1.999154952436480E-002
   6.91818169391517       2.032902748979938E-002
   7.03636351498691       2.066601347659732E-002
   7.15454533605865       2.100267456122372E-002
   7.27272715713039       2.133916389960956E-002
   7.39090897820213       2.167570919175841E-002
   7.50909079927387       2.201253188602040E-002
   7.62727262034561       2.234966634167530E-002
   7.74545444141735       2.268716833291249E-002
   7.86363626248909       2.302528948761116E-002
   7.98181808356083       2.336427476747439E-002
   8.09999990463257       2.370410701336511E-002
   8.21818172570431       2.404473202088967E-002
   8.33636354677605       2.438642426957394E-002
   8.45454536784779       2.472930603798468E-002
   8.57272718891953       2.507347607365479E-002
   8.69090900999127       2.541902039747214E-002
   8.80909083106301       2.576603845589761E-002
   8.92727265213475       2.611461572867524E-002
   9.04545447320649       2.646484082514440E-002
   9.16363629427823       2.681640909793544E-002
   9.28181811534997       2.717071890423011E-002
   9.39999993642171       2.753123191296173E-002
   9.51818175749345       2.788997299012693E-002
   9.63636357856519       2.824745780981837E-002
   9.75454539963693       2.860769413478564E-002
   9.87272722070867       2.897228644033249E-002
   9.99090904178041       2.933917038333153E-002
   10.1090908628522       2.970813085543869E-002
   10.2272726839239       3.007975672944967E-002
   10.3454545049956       3.045396219801565E-002
   10.4636363260674       3.083078559604305E-002
   10.5818181471391       3.121031638217666E-002
   10.6999999682109       3.159263752130594E-002
   10.8181817892826       3.197780997162052E-002
   10.9363636103543       3.236589411099989E-002
   11.0545454314261       3.275696241853881E-002
   11.1727272524978       3.315105396717942E-002
   11.2909090735696       3.354813761954816E-002
   11.4090908946413       3.394835718447622E-002
   11.5272727157130       3.435190384234935E-002
   11.6454545367848       3.475907155896067E-002
   11.7636363578565       3.517013711680531E-002
   11.8818181789283       3.558182454471114E-002
   12.0000000000000       3.599592956681043E-002


==> data/match/ReM1Upper.dat <==
  0.000000E+00 -7.797859E-07
  1.187500E-01  3.054321E-04
  2.375000E-01  6.153188E-04
  3.562500E-01  9.288013E-04
  4.750000E-01  1.245958E-03
  5.937500E-01  1.566866E-03
  7.125000E-01  1.891605E-03
  8.312500E-01  2.220253E-03
  9.500000E-01  2.552887E-03
  1.068750E+00  2.889600E-03
  1.187500E+00  3.230570E-03
  1.306250E+00  3.575937E-03
  1.425000E+00  3.925832E-03
  1.543750E+00  4.280397E-03
  1.662500E+00  4.639784E-03
  1.781250E+00  5.004156E-03
  1.900000E+00  5.373685E-03
  2.018750E+00  5.748560E-03
  2.137500E+00  6.128984E-03
  2.256250E+00  6.515178E-03
  2.375000E+00  6.907385E-03
  2.493750E+00  7.305870E-03
  2.612500E+00  7.710931E-03
  2.731250E+00  8.122899E-03
  2.850000E+00  8.542147E-03
  2.968750E+00  8.969104E-03
  3.087500E+00  9.404268E-03
  3.206250E+00  9.848227E-03
  3.325000E+00  1.030169E-02
  3.443750E+00  1.076556E-02
  3.562500E+00  1.124099E-02
  3.681250E+00  1.172958E-02
  3.800000E+00  1.223382E-02
  3.800000E+00  1.223382E-02
  3.821053E+00  1.232514E-02
  3.842105E+00  1.241711E-02
  3.863158E+00  1.250979E-02
  3.884210E+00  1.260323E-02
  3.905263E+00  1.269749E-02
  3.926316E+00  1.279268E-02
  3.947368E+00  1.288890E-02
  3.968421E+00  1.298637E-02
  3.989474E+00  1.308540E-02
  4.010526E+00  1.318766E-02
  4.031579E+00  1.328714E-02
  4.052631E+00  1.338544E-02
  4.073684E+00  1.348284E-02
  4.094737E+00  1.357925E-02
  4.115789E+00  1.367492E-02
  4.136842E+00  1.376986E-02
  4.157895E+00  1.386416E-02
  4.178947E+00  1.395787E-02
  4.200000E+00  1.405096E-02
  4.200000E+00  1.405096E-02
  4.318182E+00  1.456496E-02
  4.436363E+00  1.506652E-02
  4.554545E+00  1.555826E-02
  4.672727E+00  1.604202E-02
  4.790909E+00  1.651915E-02
  4.909091E+00  1.699073E-02
  5.027273E+00  1.745765E-02
  5.145454E+00  1.792073E-02
  5.263636E+00  1.838054E-02
  5.381818E+00  1.883768E-02
  5.500000E+00  1.929268E-02
  5.618182E+00  1.974596E-02
  5.736363E+00  2.019793E-02
  5.854545E+00  2.064895E-02
  5.972727E+00  2.109936E-02
  6.090909E+00  2.154944E-02
  6.209091E+00  2.199949E-02
  6.327273E+00  2.244978E-02
  6.445454E+00  2.290055E-02
  6.563636E+00  2.335201E-02
  6.681818E+00  2.380438E-02
  6.800000E+00  2.425787E-02
  6.918182E+00  2.471264E-02
  7.036364E+00  2.516890E-02
  7.154545E+00  2.562675E-02
  7.272727E+00  2.608651E-02
  7.390909E+00  2.654816E-02
  7.509091E+00  2.701196E-02
  7.627273E+00  2.747799E-02
  7.745454E+00  2.794638E-02
  7.863636E+00  2.841729E-02
  7.981818E+00  2.889086E-02
  8.100000E+00  2.936720E-02
  8.218182E+00  2.984643E-02
  8.336364E+00  3.032866E-02
  8.454545E+00  3.081402E-02
  8.572727E+00  3.130261E-02
  8.690909E+00  3.179453E-02
  8.809091E+00  3.228989E-02
  8.927273E+00  3.278879E-02
  9.045454E+00  3.329131E-02
  9.163636E+00  3.379755E-02
  9.281818E+00  3.430839E-02
  9.400000E+00  3.482757E-02
  9.518182E+00  3.534573E-02
  9.636364E+00  3.586537E-02
  9.754545E+00  3.639074E-02
  9.872727E+00  3.692194E-02
  9.990909E+00  3.745759E-02
  1.010909E+01  3.799757E-02
  1.022727E+01  3.854232E-02
  1.034545E+01  3.909186E-02
  1.046364E+01  3.964624E-02
  1.058182E+01  4.020556E-02
  1.070000E+01  4.076995E-02
  1.081818E+01  4.133948E-02
  1.093636E+01  4.191424E-02
  1.105455E+01  4.249433E-02
  1.117273E+01  4.307979E-02
  1.129091E+01  4.367060E-02
  1.140909E+01  4.426695E-02
  1.152727E+01  4.486933E-02
  1.164545E+01  4.547798E-02
  1.176364E+01  4.609207E-02
  1.188182E+01  4.671188E-02
  1.200000E+01  4.733799E-02


==> data/match/ReM1ps.dat <==
  0.000000000000000E+000 -8.631045778126511E-007
  0.121212121212121       2.346251573480165E-004
  0.242424242424242       4.730946454704330E-004
  0.363636363636364       7.146176475483087E-004
  0.484848484848485       9.592664513405161E-004
  0.606060606060606       1.207113344605928E-003
  0.727272727272727       1.458230615103419E-003
  0.848484848484849       1.712690550591859E-003
  0.969696969696970       1.970565438830121E-003
   1.09090909090909       2.231952094780948E-003
   1.21212121212121       2.497023097914457E-003
   1.33333333333333       2.765903937786513E-003
   1.45454545454545       3.038722815899448E-003
   1.57575757575758       3.315616951255827E-003
   1.69696969696970       3.596733553663824E-003
   1.81818181818182       3.882231090366589E-003
   1.93939393939394       4.172280794198348E-003
   2.06060606060606       4.467068479858879E-003
   2.18181818181818       4.766796751969424E-003
   2.30303030303030       5.071687716814008E-003
   2.42424242424242       5.381986371519730E-003
   2.54545454545455       5.697964884065710E-003
   2.66666666666667       6.019928117819302E-003
   2.78787878787879       6.348220891075507E-003
   2.90909090909091       6.683237745168171E-003
   3.03030303030303       7.025436493325333E-003
   3.15151515151515       7.375357607882131E-003
   3.27272727272727       7.733653233913931E-003
   3.39393939393939       8.101132931450893E-003
   3.51515151515152       8.478841067070640E-003
   3.63636363636364       8.868201442678619E-003
   3.75757575757576       9.271329356500454E-003
   3.87878787878788       9.691903231053622E-003
   4.00000000000000       1.014106390409444E-002
   4.12121212121212       1.059344229238579E-002
   4.24242424242424       1.102015294986397E-002
   4.36363636363636       1.142993932795936E-002
   4.48484848484849       1.182682174671951E-002
   4.60606060606061       1.221305503603071E-002
   4.72727272727273       1.259038733143892E-002
   4.84848484848485       1.296009888187041E-002
   4.96969696969697       1.332330110080823E-002
   5.09090909090909       1.368079595892003E-002
   5.21212121212121       1.403338172329016E-002
   5.33333333333333       1.438165820500909E-002
   5.45454545454546       1.472622887818516E-002
   5.57575757575758       1.506754661940315E-002
   5.69696969696970       1.540606626902666E-002
   5.81818181818182       1.574218185235629E-002
   5.93939393939394       1.607625176139789E-002
   6.06060606060606       1.640859860598222E-002
   6.18181818181818       1.673952254841233E-002
   6.30303030303030       1.706929562060447E-002
   6.42424242424242       1.739816260575154E-002
   6.54545454545455       1.772636331651043E-002
   6.66666666666667       1.805411163246448E-002
   6.78787878787879       1.838161055143924E-002
   6.90909090909091       1.870905009536714E-002
   7.03030303030303       1.903660688256653E-002
   7.15151515151515       1.936444989346293E-002
   7.27272727272727       1.969273815849638E-002
   7.39393939393940       2.002161634092215E-002
   7.51515151515152       2.035123873615629E-002
   7.63636363636364       2.068172304167898E-002
   7.75757575757576       2.101319240022682E-002
   7.87878787878788       2.134579899458002E-002
   8.00000000000000       2.167966041627230E-002
   8.12121212121212       2.201488412119158E-002
   8.24242424242424       2.235157895350294E-002
   8.36363636363637       2.268985132270166E-002
   8.48484848484849       2.302979494472508E-002
   8.60606060606061       2.337151781149456E-002
   8.72727272727273       2.371510428746424E-002
   8.84848484848485       2.406064427089084E-002
   8.96969696969697       2.440740070584613E-002
   9.09090909090909       2.475819990875003E-002
   9.21212121212121       2.510932644475044E-002
   9.33333333333333       2.546704604807360E-002
   9.45454545454546       2.582732124684200E-002
   9.57575757575758       2.618448104177346E-002
   9.69696969696970       2.654403060574262E-002
   9.81818181818182       2.690805526614128E-002
   9.93939393939394       2.727562486815641E-002
   10.0606060606061       2.764562225857120E-002
   10.1818181818182       2.801857090253372E-002
   10.3030303030303       2.839457285578444E-002
   10.4242424242424       2.877363002936886E-002
   10.5454545454545       2.915581014552169E-002
   10.6666666666667       2.954121167734268E-002
   10.7878787878788       2.992990870915672E-002
   10.9090909090909       3.032196123106168E-002
   11.0303030303030       3.071743364196808E-002
   11.1515151515152       3.111637374624956E-002
   11.2727272727273       3.151872082288105E-002
   11.3939393939394       3.192460584670478E-002
   11.5151515151515       3.233446381646377E-002
   11.6363636363636       3.274863770825617E-002
   11.7575757575758       3.316624432735824E-002
   11.8787878787879       3.358744758677636E-002
   12.0000000000000       3.401285576653909E-002


==> data/match/ReM2.dat <==
 -1.000000E+00 -4.857084E-04 -4.131044E-04 -5.583125E-04
 -8.686869E-01 -3.699405E-04 -3.149438E-04 -4.249373E-04
 -7.373737E-01 -2.665066E-04 -2.268350E-04 -3.061783E-04
 -6.060606E-01 -1.767101E-04 -1.500178E-04 -2.034025E-04
 -4.747475E-01 -1.018545E-04 -8.573155E-05 -1.179774E-04
 -3.434343E-01 -4.324300E-05 -3.521342E-05 -5.127258E-05
 -2.121212E-01 -2.179160E-06  3.148570E-07 -4.673177E-06
 -8.080808E-02  2.003365E-05  2.069832E-05  1.936898E-05
  5.050505E-02  2.209201E-05  2.300028E-05  2.118374E-05
  1.818182E-01  2.692531E-06  4.354761E-06  1.030302E-06
  3.131313E-01 -3.946820E-05 -3.262984E-05 -4.630656E-05
  4.444444E-01 -1.056936E-04 -9.079052E-05 -1.205967E-04
  5.757576E-01 -1.972871E-04 -1.713959E-04 -2.231783E-04
  7.070707E-01 -3.155520E-04 -2.756883E-04 -3.554157E-04
  8.383838E-01 -4.617918E-04 -4.049078E-04 -5.186759E-04
  9.696970E-01 -6.373100E-04 -5.602937E-04 -7.143262E-04
  1.101010E+00 -8.443129E-04 -7.439486E-04 -9.446771E-04
  1.232323E+00 -1.087628E-03 -9.604794E-04 -1.214776E-03
  1.363636E+00 -1.370658E-03 -1.213131E-03 -1.528186E-03
  1.494949E+00 -1.697102E-03 -1.505428E-03 -1.888775E-03
  1.626263E+00 -2.071167E-03 -1.841382E-03 -2.300952E-03
  1.757576E+00 -2.497680E-03 -2.225593E-03 -2.769767E-03
  1.888889E+00 -2.982209E-03 -2.663369E-03 -3.301049E-03
  2.020202E+00 -3.531228E-03 -3.160879E-03 -3.901576E-03
  2.151515E+00 -4.152333E-03 -3.725364E-03 -4.579303E-03
  2.282828E+00 -4.854525E-03 -4.365397E-03 -5.343653E-03
  2.414141E+00 -5.648587E-03 -5.091251E-03 -6.205923E-03
  2.545455E+00 -6.547613E-03 -5.915400E-03 -7.179826E-03
  2.676768E+00 -7.567747E-03 -6.853223E-03 -8.282271E-03
  2.808081E+00 -8.729262E-03 -7.924020E-03 -9.534504E-03
  2.939394E+00 -1.005818E-02 -9.152567E-03 -1.096380E-02
  3.070707E+00 -1.158884E-02 -1.057153E-02 -1.260616E-02
  3.202020E+00 -1.336812E-02 -1.222551E-02 -1.451073E-02
  3.333333E+00 -1.546291E-02 -1.417811E-02 -1.674771E-02
  3.464646E+00 -1.797475E-02 -1.652585E-02 -1.942365E-02
  3.595960E+00 -2.107171E-02 -1.942842E-02 -2.271500E-02
  3.727273E+00 -2.507353E-02 -2.318946E-02 -2.695760E-02
  3.858586E+00 -3.076926E-02 -2.855795E-02 -3.298057E-02
  3.989899E+00 -4.298904E-02 -4.011560E-02 -4.586249E-02
  4.121212E+00 -4.016144E-02 -3.740440E-02 -4.291849E-02
  4.252525E+00 -3.575660E-02 -3.319713E-02 -3.831607E-02
  4.383838E+00 -3.179755E-02 -2.940894E-02 -3.418615E-02
  4.515152E+00 -2.797896E-02 -2.574924E-02 -3.020869E-02
  4.646465E+00 -2.420263E-02 -2.212389E-02 -2.628138E-02
  4.777778E+00 -2.042864E-02 -1.849409E-02 -2.236319E-02
  4.909091E+00 -1.663987E-02 -1.484257E-02 -1.843717E-02
  5.040404E+00 -1.282968E-02 -1.116200E-02 -1.449736E-02
  5.171717E+00 -8.996691E-03 -7.449869E-03 -1.054351E-02
  5.303030E+00 -5.142266E-03 -3.706179E-03 -6.578354E-03
  5.434343E+00 -1.269248E-03  6.776467E-05 -2.606261E-03
  5.565657E+00  2.618834E-03  3.870009E-03  1.367660E-03
  5.696970E+00  6.518161E-03  7.698323E-03  5.337999E-03
  5.828283E+00  1.042471E-02  1.154997E-02  9.299459E-03
  5.959596E+00  1.433470E-02  1.542196E-02  1.324744E-02
  6.090909E+00  1.824432E-02  1.931057E-02  1.717807E-02
  6.222222E+00  2.215006E-02  2.321153E-02  2.108859E-02
  6.353535E+00  2.604855E-02  2.711995E-02  2.497715E-02
  6.484848E+00  2.993666E-02  3.103069E-02  2.884263E-02
  6.616162E+00  3.381152E-02  3.493853E-02  3.268452E-02
  6.747475E+00  3.767044E-02  3.883849E-02  3.650238E-02
  6.878788E+00  4.151092E-02  4.272604E-02  4.029581E-02
  7.010101E+00  4.533072E-02  4.659711E-02  4.406434E-02
  7.141414E+00  4.912773E-02  5.044816E-02  4.780730E-02
  7.272727E+00  5.290003E-02  5.427633E-02  5.152373E-02
  7.404040E+00  5.664587E-02  5.808027E-02  5.521146E-02
  7.535354E+00  6.036367E-02  6.185811E-02  5.886922E-02
  7.666667E+00  6.405191E-02  6.560797E-02  6.249584E-02
  7.797980E+00  6.770927E-02  6.932836E-02  6.609017E-02
  7.929293E+00  7.133462E-02  7.301786E-02  6.965137E-02
  8.060606E+00  7.492686E-02  7.667647E-02  7.317724E-02
  8.191919E+00  7.848497E-02  8.030179E-02  7.666814E-02
  8.323232E+00  8.200801E-02  8.389412E-02  8.012191E-02
  8.454545E+00  8.549541E-02  8.745295E-02  8.353788E-02
  8.585859E+00  8.894620E-02  9.097765E-02  8.691476E-02
  8.717172E+00  9.236000E-02  9.446818E-02  9.025182E-02
  8.848485E+00  9.573577E-02  9.792322E-02  9.354831E-02
  8.979798E+00  9.907506E-02  1.013439E-01  9.680623E-02
  9.111111E+00  1.023705E-01  1.047094E-01  1.000315E-01
  9.242424E+00  1.056424E-01  1.080824E-01  1.032023E-01
  9.373737E+00  1.088600E-01  1.113918E-01  1.063283E-01
  9.505051E+00  1.120183E-01  1.146449E-01  1.093917E-01
  9.636364E+00  1.151496E-01  1.178753E-01  1.124240E-01
  9.767677E+00  1.182712E-01  1.211004E-01  1.154420E-01
  9.898990E+00  1.213290E-01  1.242670E-01  1.183910E-01
  1.003030E+01  1.243482E-01  1.274003E-01  1.212961E-01
  1.016162E+01  1.273289E-01  1.305007E-01  1.241572E-01
  1.029293E+01  1.302680E-01  1.335653E-01  1.269708E-01
  1.042424E+01  1.331662E-01  1.365950E-01  1.297373E-01
  1.055556E+01  1.360241E-01  1.395907E-01  1.324574E-01
  1.068687E+01  1.388413E-01  1.425522E-01  1.351303E-01
  1.081818E+01  1.416164E-01  1.454782E-01  1.377546E-01
  1.094949E+01  1.443526E-01  1.483719E-01  1.403334E-01
  1.108081E+01  1.470442E-01  1.512278E-01  1.428607E-01
  1.121212E+01  1.496849E-01  1.540396E-01  1.453301E-01
  1.134343E+01  1.523014E-01  1.568336E-01  1.477691E-01
  1.147475E+01  1.549391E-01  1.596549E-01  1.502233E-01
  1.160606E+01  1.574681E-01  1.623759E-01  1.525603E-01
  1.173737E+01  1.599253E-01  1.650323E-01  1.548183E-01
  1.186869E+01  1.623790E-01  1.676911E-01  1.570669E-01
  1.200000E+01  1.647958E-01  1.703199E-01  1.592717E-01


==> data/match/ReM2All.dat <==
  0.000000E+00  2.376853E-05  2.486368E-05  2.267338E-05
  1.187500E-01  1.477035E-05  1.518984E-05  1.435085E-05
  2.375000E-01 -1.233020E-05 -8.828735E-06 -1.583167E-05
  3.562500E-01 -5.849706E-05 -4.932944E-05 -6.766468E-05
  4.750000E-01 -1.246942E-04 -1.074974E-04 -1.418910E-04
  5.937500E-01 -2.118855E-04 -1.842577E-04 -2.395134E-04
  7.125000E-01 -3.210351E-04 -2.805285E-04 -3.615417E-04
  8.312500E-01 -4.531067E-04 -3.972267E-04 -5.089868E-04
  9.500000E-01 -6.090645E-04 -5.352690E-04 -6.828600E-04
  1.068750E+00 -7.902321E-04 -6.959157E-04 -8.845484E-04
  1.187500E+00 -1.000281E-03 -8.826712E-04 -1.117890E-03
  1.306250E+00 -1.241857E-03 -1.098059E-03 -1.385655E-03
  1.425000E+00 -1.517561E-03 -1.344557E-03 -1.690565E-03
  1.543750E+00 -1.830314E-03 -1.624951E-03 -2.035677E-03
  1.662500E+00 -2.183407E-03 -1.942377E-03 -2.424437E-03
  1.781250E+00 -2.580573E-03 -2.300394E-03 -2.860752E-03
  1.900000E+00 -3.026068E-03 -2.703059E-03 -3.349078E-03
  2.018750E+00 -3.524778E-03 -3.155026E-03 -3.894529E-03
  2.137500E+00 -4.082348E-03 -3.661678E-03 -4.503019E-03
  2.256250E+00 -4.705362E-03 -4.229285E-03 -5.181438E-03
  2.375000E+00 -5.401558E-03 -4.865221E-03 -5.937896E-03
  2.493750E+00 -6.180140E-03 -5.578251E-03 -6.782029E-03
  2.612500E+00 -7.052175E-03 -6.378920E-03 -7.725429E-03
  2.731250E+00 -8.031166E-03 -7.280087E-03 -8.782245E-03
  2.850000E+00 -9.133860E-03 -8.297695E-03 -9.970026E-03
  2.968750E+00 -1.038144E-02 -9.451907E-03 -1.131098E-02
  3.087500E+00 -1.180136E-02 -1.076884E-02 -1.283388E-02
  3.206250E+00 -1.343024E-02 -1.228334E-02 -1.457715E-02
  3.325000E+00 -1.531889E-02 -1.404370E-02 -1.659408E-02
  3.443750E+00 -1.754137E-02 -1.612034E-02 -1.896240E-02
  3.562500E+00 -2.021345E-02 -1.862325E-02 -2.180365E-02
  3.681250E+00 -2.353588E-02 -2.174311E-02 -2.532866E-02
  3.800000E+00 -2.792252E-02 -2.587280E-02 -2.997223E-02
  3.800000E+00 -2.792252E-02 -2.587280E-02 -2.997223E-02
  3.821053E+00 -2.887476E-02 -2.677058E-02 -3.097893E-02
  3.842105E+00 -2.990239E-02 -2.773991E-02 -3.206487E-02
  3.863158E+00 -3.102084E-02 -2.879541E-02 -3.324626E-02
  3.884210E+00 -3.225164E-02 -2.995752E-02 -3.454576E-02
  3.905263E+00 -3.362666E-02 -3.125646E-02 -3.599686E-02
  3.926316E+00 -3.519668E-02 -3.274040E-02 -3.765296E-02
  3.947368E+00 -3.705250E-02 -3.449545E-02 -3.960954E-02
  3.968421E+00 -3.939161E-02 -3.670890E-02 -4.207431E-02
  3.989474E+00 -4.289044E-02 -4.002219E-02 -4.575869E-02
  4.010526E+00 -4.580414E-02 -4.277963E-02 -4.882864E-02
  4.031579E+00 -4.421346E-02 -4.126642E-02 -4.716050E-02
  4.052631E+00 -4.305726E-02 -4.016539E-02 -4.594912E-02
  4.073684E+00 -4.207317E-02 -3.922763E-02 -4.491871E-02
  4.094737E+00 -4.118720E-02 -3.838290E-02 -4.399149E-02
  4.115789E+00 -4.036527E-02 -3.759888E-02 -4.313167E-02
  4.136842E+00 -3.958858E-02 -3.685771E-02 -4.231946E-02
  4.157895E+00 -3.884546E-02 -3.614831E-02 -4.154261E-02
  4.178947E+00 -3.812813E-02 -3.546331E-02 -4.079295E-02
  4.200000E+00 -3.743110E-02 -3.479748E-02 -4.006472E-02
  4.200000E+00 -3.743110E-02 -3.479748E-02 -4.006472E-02
  4.318182E+00 -3.374889E-02 -3.127684E-02 -3.622093E-02
  4.436363E+00 -3.026082E-02 -2.793688E-02 -3.258477E-02
  4.554545E+00 -2.684410E-02 -2.466041E-02 -2.902780E-02
  4.672727E+00 -2.344842E-02 -2.139906E-02 -2.549779E-02
  4.790909E+00 -2.005060E-02 -1.813009E-02 -2.197111E-02
  4.909091E+00 -1.663988E-02 -1.484257E-02 -1.843718E-02
  5.027273E+00 -1.321174E-02 -1.153147E-02 -1.489201E-02
  5.145454E+00 -9.765076E-03 -8.194846E-03 -1.133531E-02
  5.263636E+00 -6.300696E-03 -4.832540E-03 -7.768851E-03
  5.381818E+00 -2.820478E-03 -1.445335E-03 -4.195621E-03
  5.500000E+00  6.731435E-04  1.965481E-03 -6.191944E-04
  5.618182E+00  4.177433E-03  5.398342E-03  2.956524E-03
  5.736363E+00  7.689546E-03  8.851497E-03  6.527594E-03
  5.854545E+00  1.120655E-02  1.232284E-02  1.009026E-02
  5.972727E+00  1.472574E-02  1.581014E-02  1.364134E-02
  6.090909E+00  1.824431E-02  1.931057E-02  1.717806E-02
  6.209091E+00  2.175975E-02  2.282100E-02  2.069849E-02
  6.327273E+00  2.526958E-02  2.633791E-02  2.420125E-02
  6.445454E+00  2.877148E-02  2.985753E-02  2.768544E-02
  6.563636E+00  3.226334E-02  3.337606E-02  3.115062E-02
  6.681818E+00  3.574313E-02  3.688978E-02  3.459647E-02
  6.800000E+00  3.920897E-02  4.039523E-02  3.802270E-02
  6.918182E+00  4.265913E-02  4.388926E-02  4.142900E-02
  7.036364E+00  4.609201E-02  4.736902E-02  4.481500E-02
  7.154545E+00  4.950610E-02  5.083204E-02  4.818016E-02
  7.272727E+00  5.290002E-02  5.427632E-02  5.152372E-02
  7.390909E+00  5.627252E-02  5.770102E-02  5.484402E-02
  7.509091E+00  5.962242E-02  6.110472E-02  5.814012E-02
  7.627273E+00  6.294862E-02  6.448604E-02  6.141119E-02
  7.745454E+00  6.625009E-02  6.784382E-02  6.465637E-02
  7.863636E+00  6.952601E-02  7.117717E-02  6.787485E-02
  7.981818E+00  7.277555E-02  7.448320E-02  7.106789E-02
  8.100000E+00  7.599792E-02  7.776740E-02  7.422843E-02
  8.218182E+00  7.919242E-02  8.102293E-02  7.736190E-02
  8.336364E+00  8.235834E-02  8.425148E-02  8.046519E-02
  8.454545E+00  8.549541E-02  8.745295E-02  8.353787E-02
  8.572727E+00  8.860278E-02  9.062671E-02  8.657885E-02
  8.690909E+00  9.168022E-02  9.377280E-02  8.958763E-02
  8.809091E+00  9.472704E-02  9.689048E-02  9.256359E-02
  8.927273E+00  9.774401E-02  9.997991E-02  9.550811E-02
  9.045454E+00  1.007276E-01  1.030382E-01  9.841710E-02
  9.163636E+00  1.036908E-01  1.060773E-01  1.013044E-01
  9.281818E+00  1.066101E-01  1.090770E-01  1.041432E-01
  9.400000E+00  1.094982E-01  1.120486E-01  1.069478E-01
  9.518182E+00  1.123310E-01  1.149673E-01  1.096947E-01
  9.636364E+00  1.151496E-01  1.178753E-01  1.124239E-01
  9.754545E+00  1.179620E-01  1.207806E-01  1.151434E-01
  9.872727E+00  1.207213E-01  1.236371E-01  1.178055E-01
  9.990909E+00  1.234460E-01  1.264633E-01  1.204287E-01
  1.010909E+01  1.261417E-01  1.292648E-01  1.230185E-01
  1.022727E+01  1.288036E-01  1.320374E-01  1.255699E-01
  1.034545E+01  1.314322E-01  1.347813E-01  1.280830E-01
  1.046364E+01  1.340278E-01  1.374973E-01  1.305582E-01
  1.058182E+01  1.365908E-01  1.401858E-01  1.329958E-01
  1.070000E+01  1.391207E-01  1.428464E-01  1.353949E-01
  1.081818E+01  1.416164E-01  1.454782E-01  1.377546E-01
  1.093636E+01  1.440808E-01  1.480840E-01  1.400776E-01
  1.105455E+01  1.465101E-01  1.506602E-01  1.423600E-01
  1.117273E+01  1.488978E-01  1.532005E-01  1.445951E-01
  1.129091E+01  1.512527E-01  1.557132E-01  1.467922E-01
  1.140909E+01  1.536230E-01  1.582462E-01  1.489998E-01
  1.152727E+01  1.559698E-01  1.607613E-01  1.511783E-01
  1.164545E+01  1.582054E-01  1.631723E-01  1.532384E-01
  1.176364E+01  1.604176E-01  1.655651E-01  1.552701E-01
  1.188182E+01  1.626225E-01  1.679555E-01  1.572895E-01
  1.200000E+01  1.647958E-01  1.703199E-01  1.592717E-01


==> data/match/ReM2Central.dat <==
  0.000000E+00  2.376853E-05
  1.187500E-01  1.477035E-05
  2.375000E-01 -1.233020E-05
  3.562500E-01 -5.849706E-05
  4.750000E-01 -1.246942E-04
  5.937500E-01 -2.118855E-04
  7.125000E-01 -3.210351E-04
  8.312500E-01 -4.531067E-04
  9.500000E-01 -6.090645E-04
  1.068750E+00 -7.902321E-04
  1.187500E+00 -1.000281E-03
  1.306250E+00 -1.241857E-03
  1.425000E+00 -1.517561E-03
  1.543750E+00 -1.830314E-03
  1.662500E+00 -2.183407E-03
  1.781250E+00 -2.580573E-03
  1.900000E+00 -3.026068E-03
  2.018750E+00 -3.524778E-03
  2.137500E+00 -4.082348E-03
  2.256250E+00 -4.705362E-03
  2.375000E+00 -5.401558E-03
  2.493750E+00 -6.180140E-03
  2.612500E+00 -7.052175E-03
  2.731250E+00 -8.031166E-03
  2.850000E+00 -9.133860E-03
  2.968750E+00 -1.038144E-02
  3.087500E+00 -1.180136E-02
  3.206250E+00 -1.343024E-02
  3.325000E+00 -1.531889E-02
  3.443750E+00 -1.754137E-02
  3.562500E+00 -2.021345E-02
  3.681250E+00 -2.353588E-02
  3.800000E+00 -2.792252E-02
  3.800000E+00 -2.792252E-02
  3.821053E+00 -2.887476E-02
  3.842105E+00 -2.990239E-02
  3.863158E+00 -3.102084E-02
  3.884210E+00 -3.225164E-02
  3.905263E+00 -3.362666E-02
  3.926316E+00 -3.519668E-02
  3.947368E+00 -3.705250E-02
  3.968421E+00 -3.939161E-02
  3.989474E+00 -4.289044E-02
  4.010526E+00 -4.580414E-02
  4.031579E+00 -4.421346E-02
  4.052631E+00 -4.305726E-02
  4.073684E+00 -4.207317E-02
  4.094737E+00 -4.118720E-02
  4.115789E+00 -4.036527E-02
  4.136842E+00 -3.958858E-02
  4.157895E+00 -3.884546E-02
  4.178947E+00 -3.812813E-02
  4.200000E+00 -3.743110E-02
  4.200000E+00 -3.743110E-02
  4.318182E+00 -3.374889E-02
  4.436363E+00 -3.026082E-02
  4.554545E+00 -2.684410E-02
  4.672727E+00 -2.344842E-02
  4.790909E+00 -2.005060E-02
  4.909091E+00 -1.663988E-02
  5.027273E+00 -1.321174E-02
  5.145454E+00 -9.765076E-03
  5.263636E+00 -6.300696E-03
  5.381818E+00 -2.820478E-03
  5.500000E+00  6.731435E-04
  5.618182E+00  4.177433E-03
  5.736363E+00  7.689546E-03
  5.854545E+00  1.120655E-02
  5.972727E+00  1.472574E-02
  6.090909E+00  1.824431E-02
  6.209091E+00  2.175975E-02
  6.327273E+00  2.526958E-02
  6.445454E+00  2.877148E-02
  6.563636E+00  3.226334E-02
  6.681818E+00  3.574313E-02
  6.800000E+00  3.920897E-02
  6.918182E+00  4.265913E-02
  7.036364E+00  4.609201E-02
  7.154545E+00  4.950610E-02
  7.272727E+00  5.290002E-02
  7.390909E+00  5.627252E-02
  7.509091E+00  5.962242E-02
  7.627273E+00  6.294862E-02
  7.745454E+00  6.625009E-02
  7.863636E+00  6.952601E-02
  7.981818E+00  7.277555E-02
  8.100000E+00  7.599792E-02
  8.218182E+00  7.919242E-02
  8.336364E+00  8.235834E-02
  8.454545E+00  8.549541E-02
  8.572727E+00  8.860278E-02
  8.690909E+00  9.168022E-02
  8.809091E+00  9.472704E-02
  8.927273E+00  9.774401E-02
  9.045454E+00  1.007276E-01
  9.163636E+00  1.036908E-01
  9.281818E+00  1.066101E-01
  9.400000E+00  1.094982E-01
  9.518182E+00  1.123310E-01
  9.636364E+00  1.151496E-01
  9.754545E+00  1.179620E-01
  9.872727E+00  1.207213E-01
  9.990909E+00  1.234460E-01
  1.010909E+01  1.261417E-01
  1.022727E+01  1.288036E-01
  1.034545E+01  1.314322E-01
  1.046364E+01  1.340278E-01
  1.058182E+01  1.365908E-01
  1.070000E+01  1.391207E-01
  1.081818E+01  1.416164E-01
  1.093636E+01  1.440808E-01
  1.105455E+01  1.465101E-01
  1.117273E+01  1.488978E-01
  1.129091E+01  1.512527E-01
  1.140909E+01  1.536230E-01
  1.152727E+01  1.559698E-01
  1.164545E+01  1.582054E-01
  1.176364E+01  1.604176E-01
  1.188182E+01  1.626225E-01
  1.200000E+01  1.647958E-01


==> data/match/ReM2Lower.dat <==
  0.000000E+00  2.267338E-05
  1.187500E-01  1.435085E-05
  2.375000E-01 -1.583167E-05
  3.562500E-01 -6.766468E-05
  4.750000E-01 -1.418910E-04
  5.937500E-01 -2.395134E-04
  7.125000E-01 -3.615417E-04
  8.312500E-01 -5.089868E-04
  9.500000E-01 -6.828600E-04
  1.068750E+00 -8.845484E-04
  1.187500E+00 -1.117890E-03
  1.306250E+00 -1.385655E-03
  1.425000E+00 -1.690565E-03
  1.543750E+00 -2.035677E-03
  1.662500E+00 -2.424437E-03
  1.781250E+00 -2.860752E-03
  1.900000E+00 -3.349078E-03
  2.018750E+00 -3.894529E-03
  2.137500E+00 -4.503019E-03
  2.256250E+00 -5.181438E-03
  2.375000E+00 -5.937896E-03
  2.493750E+00 -6.782029E-03
  2.612500E+00 -7.725429E-03
  2.731250E+00 -8.782245E-03
  2.850000E+00 -9.970026E-03
  2.968750E+00 -1.131098E-02
  3.087500E+00 -1.283388E-02
  3.206250E+00 -1.457715E-02
  3.325000E+00 -1.659408E-02
  3.443750E+00 -1.896240E-02
  3.562500E+00 -2.180365E-02
  3.681250E+00 -2.532866E-02
  3.800000E+00 -2.997223E-02
  3.800000E+00 -2.997223E-02
  3.821053E+00 -3.097893E-02
  3.842105E+00 -3.206487E-02
  3.863158E+00 -3.324626E-02
  3.884210E+00 -3.454576E-02
  3.905263E+00 -3.599686E-02
  3.926316E+00 -3.765296E-02
  3.947368E+00 -3.960954E-02
  3.968421E+00 -4.207431E-02
  3.989474E+00 -4.575869E-02
  4.010526E+00 -4.882864E-02
  4.031579E+00 -4.716050E-02
  4.052631E+00 -4.594912E-02
  4.073684E+00 -4.491871E-02
  4.094737E+00 -4.399149E-02
  4.115789E+00 -4.313167E-02
  4.136842E+00 -4.231946E-02
  4.157895E+00 -4.154261E-02
  4.178947E+00 -4.079295E-02
  4.200000E+00 -4.006472E-02
  4.200000E+00 -4.006472E-02
  4.318182E+00 -3.622093E-02
  4.436363E+00 -3.258477E-02
  4.554545E+00 -2.902780E-02
  4.672727E+00 -2.549779E-02
  4.790909E+00 -2.197111E-02
  4.909091E+00 -1.843718E-02
  5.027273E+00 -1.489201E-02
  5.145454E+00 -1.133531E-02
  5.263636E+00 -7.768851E-03
  5.381818E+00 -4.195621E-03
  5.500000E+00 -6.191944E-04
  5.618182E+00  2.956524E-03
  5.736363E+00  6.527594E-03
  5.854545E+00  1.009026E-02
  5.972727E+00  1.364134E-02
  6.090909E+00  1.717806E-02
  6.209091E+00  2.069849E-02
  6.327273E+00  2.420125E-02
  6.445454E+00  2.768544E-02
  6.563636E+00  3.115062E-02
  6.681818E+00  3.459647E-02
  6.800000E+00  3.802270E-02
  6.918182E+00  4.142900E-02
  7.036364E+00  4.481500E-02
  7.154545E+00  4.818016E-02
  7.272727E+00  5.152372E-02
  7.390909E+00  5.484402E-02
  7.509091E+00  5.814012E-02
  7.627273E+00  6.141119E-02
  7.745454E+00  6.465637E-02
  7.863636E+00  6.787485E-02
  7.981818E+00  7.106789E-02
  8.100000E+00  7.422843E-02
  8.218182E+00  7.736190E-02
  8.336364E+00  8.046519E-02
  8.454545E+00  8.353787E-02
  8.572727E+00  8.657885E-02
  8.690909E+00  8.958763E-02
  8.809091E+00  9.256359E-02
  8.927273E+00  9.550811E-02
  9.045454E+00  9.841710E-02
  9.163636E+00  1.013044E-01
  9.281818E+00  1.041432E-01
  9.400000E+00  1.069478E-01
  9.518182E+00  1.096947E-01
  9.636364E+00  1.124239E-01
  9.754545E+00  1.151434E-01
  9.872727E+00  1.178055E-01
  9.990909E+00  1.204287E-01
  1.010909E+01  1.230185E-01
  1.022727E+01  1.255699E-01
  1.034545E+01  1.280830E-01
  1.046364E+01  1.305582E-01
  1.058182E+01  1.329958E-01
  1.070000E+01  1.353949E-01
  1.081818E+01  1.377546E-01
  1.093636E+01  1.400776E-01
  1.105455E+01  1.423600E-01
  1.117273E+01  1.445951E-01
  1.129091E+01  1.467922E-01
  1.140909E+01  1.489998E-01
  1.152727E+01  1.511783E-01
  1.164545E+01  1.532384E-01
  1.176364E+01  1.552701E-01
  1.188182E+01  1.572895E-01
  1.200000E+01  1.592717E-01


==> data/match/ReM2Step1.dat <==
  0.000000000000000E+000  1.408870465423836E-005
  0.118749998509884       1.188178817327024E-005
  0.237499997019768       5.199854463188213E-006
  0.356249995529652      -6.529509945227938E-006
  0.474999994039535      -2.387871852119840E-005
  0.593749992549419      -4.742018473394344E-005
  0.712499991059303      -7.772632205268329E-005
  0.831249989569187      -1.153695439466380E-004
  0.949999988079071      -1.609222638850281E-004
   1.06874998658895      -2.151695629627803E-004
   1.18749998509884      -2.802832993391223E-004
   1.30624998360872      -3.578266157253932E-004
   1.42499998211861      -4.493335950855749E-004
   1.54374998062849      -5.565233207214187E-004
   1.66249997913837      -6.813309881532969E-004
   1.78124997764826      -8.259463798560160E-004
   1.89999997615814      -9.928614623401393E-004
   2.01874997466803      -1.184930185197501E-003
   2.13749997317791      -1.405444272746016E-003
   2.25624997168779      -1.658230870260764E-003
   2.37499997019768      -1.947780036350793E-003
   2.49374996870756      -2.279414353243224E-003
   2.61249996721745      -2.659518922746589E-003
   2.73124996572733      -3.095860514973577E-003
   2.84999996423721      -3.598042556387516E-003
   2.96874996274710      -4.178173996952834E-003
   3.08749996125698      -4.851891624206043E-003
   3.20624995976686      -5.639994142318243E-003
   3.32499995827675      -6.571214251541472E-003
   3.44374995678663      -7.687277615113722E-003
   3.56249995529652      -9.053134695023007E-003
   3.68124995380640      -1.078083594920246E-002
   3.79999995231628      -1.309986147963207E-002
   3.79999995231628      -1.309986147963207E-002
   3.82105257636622      -1.360768072531286E-002
   3.84210520041616      -1.415711496537200E-002
   3.86315782446610      -1.475654086262341E-002
   3.88421044851604      -1.541761997474024E-002
   3.90526307256598      -1.615746219227183E-002
   3.92631569661592      -1.700306658826050E-002
   3.94736832066586      -1.800191444810361E-002
   3.96842094471580      -1.925416817230291E-002
   3.98947356876574      -2.107517775026721E-002
   4.01052619281568      -2.422018094383672E-002
   4.03157881686562      -2.403422242263478E-002
   4.05263144091556      -2.378780622214999E-002
   4.07368406496550      -2.371962107663035E-002
   4.09473668901544      -2.359594685642603E-002
   4.11578931306538      -2.349100775896752E-002
   4.13684193711532      -2.338030490110628E-002
   4.15789456116526      -2.326745135737442E-002
   4.17894718521520      -2.315200948504011E-002
   4.19999980926514      -2.303334406685278E-002
   4.19999980926514      -2.303334406685278E-002
   4.31818163033688      -2.230812858887625E-002
   4.43636345140862      -2.148178979927113E-002
   4.55454527248036      -2.055799045733079E-002
   4.67272709355210      -1.954132872833770E-002
   4.79090891462384      -1.843654128636033E-002
   4.90909073569558      -1.724795777386791E-002
   5.02727255676732      -1.597968920572312E-002
   5.14545437783906      -1.463558585588814E-002
   5.26363619891080      -1.321923977474499E-002
   5.38181801998254      -1.173401826760892E-002
   5.49999984105428      -1.018307713838883E-002
   5.61818166212602      -8.569374660671520E-003
   5.73636348319776      -6.895689132542587E-003
   5.85454530426950      -5.164632048675013E-003
   5.97272712534124      -3.378661482053818E-003
   6.09090894641298      -1.540094064757233E-003
   6.20909076748472       3.488849822165103E-004
   6.32727258855646       2.286212398403415E-003
   6.44545440962820       4.269936766773987E-003
   6.56363623069994       6.298210229173850E-003
   6.68181805177168       8.369286406348911E-003
   6.79999987284342       1.048149852095437E-002
   6.91818169391517       1.263327825203978E-002
   7.03636351498691       1.482312395015209E-002
   7.15454533605865       1.704961523312972E-002
   7.27272715713039       1.931139586856025E-002
   7.39090897820213       2.160717933933241E-002
   7.50909079927387       2.393573135784526E-002
   7.62727262034561       2.629588262512089E-002
   7.74545444141735       2.868651318541193E-002
   7.86363626248909       3.110655489918360E-002
   7.98181808356083       3.355498259031423E-002
   8.09999990463257       3.603082308473587E-002
   8.21818172570431       3.853314020052429E-002
   8.33636354677605       4.106103713222357E-002
   8.45454536784779       4.361365706808138E-002
   8.57272718891953       4.619017812855465E-002
   8.69090900999127       4.878981162625851E-002
   8.80909083106301       5.141179952273255E-002
   8.92727265213475       5.405541865414102E-002
   9.04545447320649       5.671996854531140E-002
   9.16363629427823       5.940477828703040E-002
   9.28181811534997       6.210920612984318E-002
   9.39999993642171       6.483262819131792E-002
   9.51818175749345       6.757445033316734E-002
   9.63636357856519       7.033409888080722E-002
   9.75454539963693       7.311101977296339E-002
   9.87272722070867       7.590467977484534E-002
   9.99090904178041       7.871456304341005E-002
   10.1090908628522       8.154017844025398E-002
   10.2272726839239       8.438104971162722E-002
   10.3454545049956       8.723671105977070E-002
   10.4636363260674       9.010671975229101E-002
   10.5818181471391       9.299064706375683E-002
   10.6999999682109       9.588807773574104E-002
   10.8181817892826       9.879861190294746E-002
   10.9363636103543       0.101721861174521     
   11.0545454314261       0.104657451455293     
   11.1727272524978       0.107605022371439     
   11.2909090735696       0.110564224196019     
   11.4090908946413       0.113534716772136     
   11.5272727157130       0.116516171580826     
   11.6454545367848       0.119508272006296     
   11.7636363578565       0.122510711030420     
   11.8818181789283       0.125523191550457     
   12.0000000000000       0.128545424738776     


==> data/match/ReM2Step2.dat <==
  0.000000000000000E+000  2.926695076756318E-005
  0.118749998509884       1.838821828941582E-005
  0.237499997019768      -1.437577437628781E-005
  0.356249995529652      -7.020640953336871E-005
  0.474999994039535      -1.502850694856481E-004
  0.593749992549419      -2.557931365369470E-004
  0.712499991059303      -3.879119929910867E-004
  0.831249989569187      -5.478230211518884E-004
  0.949999988079071      -7.367076033231733E-004
   1.06874998658895      -9.561903039647902E-004
   1.18749998509884      -1.210788120151758E-003
   1.30624998360872      -1.503756176482487E-003
   1.42499998211861      -1.838295137015168E-003
   1.54374998062849      -2.217999059931112E-003
   1.66249997913837      -2.646922823097780E-003
   1.78124997764826      -3.129665658508635E-003
   1.89999997615814      -3.671474714802444E-003
   2.01874997466803      -4.278375441954961E-003
   2.13749997317791      -4.957337193142400E-003
   2.25624997168779      -5.716487031382300E-003
   2.37499997019768      -6.565389481461145E-003
   2.49374996870756      -7.515419492526493E-003
   2.61249996721745      -8.580269276757181E-003
   2.73124996572733      -9.776653148428367E-003
   2.84999996423721      -1.112531458326516E-002
   2.96874996274710      -1.265251004083721E-002
   3.08749996125698      -1.439228217687268E-002
   3.20624995976686      -1.639010230139399E-002
   3.32499995827675      -1.870906567277792E-002
   3.44374995678663      -2.144123052053557E-002
   3.56249995529652      -2.473062811823206E-002
   3.68124995380640      -2.882718622959237E-002
   3.79999995231628      -3.424658867881462E-002
   3.79999995231628      -3.424658867881462E-002
   3.82105257636622      -3.542458517624971E-002
   3.84210520041616      -3.669647576209457E-002
   3.86315782446610      -3.808148152834078E-002
   3.88421044851604      -3.960650251146435E-002
   3.90526307256598      -4.131129401613035E-002
   3.92631569661592      -4.325924810895735E-002
   3.94736832066586      -4.556371478355507E-002
   3.96842094471580      -4.847130071264725E-002
   3.98947356876574      -5.282677372381470E-002
   4.01052619281568      -5.699048774021018E-002
   4.03157881686562      -5.538581878898584E-002
   4.05263144091556      -5.420247211857967E-002
   4.07368406496550      -5.318450627719263E-002
   4.09473668901544      -5.226022173165162E-002
   4.11578931306538      -5.139653014593188E-002
   4.13684193711532      -5.057515827721606E-002
   4.15789456116526      -4.978480061249081E-002
   4.17894718521520      -4.901791817559781E-002
   4.19999980926514      -4.826920905203225E-002
   4.19999980926514      -4.826920905203225E-002
   4.31818163033688      -4.426277563095575E-002
   4.43636345140862      -4.040138005708784E-002
   4.55454527248036      -3.656978560595799E-002
   4.67272709355210      -3.272272556832918E-002
   4.79090891462384      -2.884098931726444E-002
   4.90909073569558      -2.491706463192759E-002
   5.02727255676732      -2.094920870239941E-002
   5.14545437783906      -1.693878059065955E-002
   5.26363619891080      -1.288878078289760E-002
   5.38181801998254      -8.803044304446558E-003
   5.49999984105428      -4.685750943836335E-003
   5.61818166212602      -5.413149689348772E-004
   5.73636348319776       3.625964978536710E-003
   5.85454530426950       7.811857053971675E-003
   5.97272712534124       1.201232003334779E-002
   6.09090894641298       1.622348352782435E-002
   6.20909076748472       2.044174003461274E-002
   6.32727258855646       2.466367296798972E-002
   6.44545440962820       2.888606902682930E-002
   6.56363623069994       3.310597279381857E-002
   6.68181805177168       3.732059335296708E-002
   6.79999987284342       4.152733129526793E-002
   6.91818169391517       4.572378840065030E-002
   7.03636351498691       4.990777412127736E-002
   7.15454533605865       5.407716226437073E-002
   7.27272715713039       5.823001063428034E-002
   7.39090897820213       6.236468992462469E-002
   7.50909079927387       6.647967997962134E-002
   7.62727262034561       7.057328770573595E-002
   7.74545444141735       7.464388477075630E-002
   7.86363626248909       7.869051293403589E-002
   7.98181808356083       8.271196028807427E-002
   8.09999990463257       8.670696843707459E-002
   8.21818172570431       9.067437484880876E-002
   8.33636354677605       9.461324304123203E-002
   8.45454536784779       9.852342858778984E-002
   8.57272718891953       0.102403580266685     
   8.69090900999127       0.106253080510510     
   8.80909083106301       0.110071082446014     
   8.92727265213475       0.113857645838460     
   9.04545447320649       0.117609879723764     
   9.16363629427823       0.121336469432655     
   9.28181811534997       0.125007904157506     
   9.39999993642171       0.128698998248396     
   9.51818175749345       0.132321289881596     
   9.63636357856519       0.135816717821652     
   9.75454539963693       0.139313799587681     
   9.87272722070867       0.142927679114956     
   9.99090904178041       0.146444381121459     
   10.1090908628522       0.149872397804787     
   10.2272726839239       0.153287845475935     
   10.3454545049956       0.156663386371971     
   10.4636363260674       0.160001916895569     
   10.5818181471391       0.163306369661477     
   10.6999999682109       0.166574412539878     
   10.8181817892826       0.169805775060400     
   10.9363636103543       0.173002257592906     
   11.0545454314261       0.176161710708152     
   11.1727272524978       0.179278435211082     
   11.2909090735696       0.182354467379447     
   11.4090908946413       0.185434990986514     
   11.5272727157130       0.188492581965706     
   11.6454545367848       0.191451959006549     
   11.7636363578565       0.194378311948364     
   11.8818181789283       0.197287296767441     
   12.0000000000000       0.200163249531956     


==> data/match/ReM2Upper.dat <==
  0.000000E+00  2.486368E-05
  1.187500E-01  1.518984E-05
  2.375000E-01 -8.828735E-06
  3.562500E-01 -4.932944E-05
  4.750000E-01 -1.074974E-04
  5.937500E-01 -1.842577E-04
  7.125000E-01 -2.805285E-04
  8.312500E-01 -3.972267E-04
  9.500000E-01 -5.352690E-04
  1.068750E+00 -6.959157E-04
  1.187500E+00 -8.826712E-04
  1.306250E+00 -1.098059E-03
  1.425000E+00 -1.344557E-03
  1.543750E+00 -1.624951E-03
  1.662500E+00 -1.942377E-03
  1.781250E+00 -2.300394E-03
  1.900000E+00 -2.703059E-03
  2.018750E+00 -3.155026E-03
  2.137500E+00 -3.661678E-03
  2.256250E+00 -4.229285E-03
  2.375000E+00 -4.865221E-03
  2.493750E+00 -5.578251E-03
  2.612500E+00 -6.378920E-03
  2.731250E+00 -7.280087E-03
  2.850000E+00 -8.297695E-03
  2.968750E+00 -9.451907E-03
  3.087500E+00 -1.076884E-02
  3.206250E+00 -1.228334E-02
  3.325000E+00 -1.404370E-02
  3.443750E+00 -1.612034E-02
  3.562500E+00 -1.862325E-02
  3.681250E+00 -2.174311E-02
  3.800000E+00 -2.587280E-02
  3.800000E+00 -2.587280E-02
  3.821053E+00 -2.677058E-02
  3.842105E+00 -2.773991E-02
  3.863158E+00 -2.879541E-02
  3.884210E+00 -2.995752E-02
  3.905263E+00 -3.125646E-02
  3.926316E+00 -3.274040E-02
  3.947368E+00 -3.449545E-02
  3.968421E+00 -3.670890E-02
  3.989474E+00 -4.002219E-02
  4.010526E+00 -4.277963E-02
  4.031579E+00 -4.126642E-02
  4.052631E+00 -4.016539E-02
  4.073684E+00 -3.922763E-02
  4.094737E+00 -3.838290E-02
  4.115789E+00 -3.759888E-02
  4.136842E+00 -3.685771E-02
  4.157895E+00 -3.614831E-02
  4.178947E+00 -3.546331E-02
  4.200000E+00 -3.479748E-02
  4.200000E+00 -3.479748E-02
  4.318182E+00 -3.127684E-02
  4.436363E+00 -2.793688E-02
  4.554545E+00 -2.466041E-02
  4.672727E+00 -2.139906E-02
  4.790909E+00 -1.813009E-02
  4.909091E+00 -1.484257E-02
  5.027273E+00 -1.153147E-02
  5.145454E+00 -8.194846E-03
  5.263636E+00 -4.832540E-03
  5.381818E+00 -1.445335E-03
  5.500000E+00  1.965481E-03
  5.618182E+00  5.398342E-03
  5.736363E+00  8.851497E-03
  5.854545E+00  1.232284E-02
  5.972727E+00  1.581014E-02
  6.090909E+00  1.931057E-02
  6.209091E+00  2.282100E-02
  6.327273E+00  2.633791E-02
  6.445454E+00  2.985753E-02
  6.563636E+00  3.337606E-02
  6.681818E+00  3.688978E-02
  6.800000E+00  4.039523E-02
  6.918182E+00  4.388926E-02
  7.036364E+00  4.736902E-02
  7.154545E+00  5.083204E-02
  7.272727E+00  5.427632E-02
  7.390909E+00  5.770102E-02
  7.509091E+00  6.110472E-02
  7.627273E+00  6.448604E-02
  7.745454E+00  6.784382E-02
  7.863636E+00  7.117717E-02
  7.981818E+00  7.448320E-02
  8.100000E+00  7.776740E-02
  8.218182E+00  8.102293E-02
  8.336364E+00  8.425148E-02
  8.454545E+00  8.745295E-02
  8.572727E+00  9.062671E-02
  8.690909E+00  9.377280E-02
  8.809091E+00  9.689048E-02
  8.927273E+00  9.997991E-02
  9.045454E+00  1.030382E-01
  9.163636E+00  1.060773E-01
  9.281818E+00  1.090770E-01
  9.400000E+00  1.120486E-01
  9.518182E+00  1.149673E-01
  9.636364E+00  1.178753E-01
  9.754545E+00  1.207806E-01
  9.872727E+00  1.236371E-01
  9.990909E+00  1.264633E-01
  1.010909E+01  1.292648E-01
  1.022727E+01  1.320374E-01
  1.034545E+01  1.347813E-01
  1.046364E+01  1.374973E-01
  1.058182E+01  1.401858E-01
  1.070000E+01  1.428464E-01
  1.081818E+01  1.454782E-01
  1.093636E+01  1.480840E-01
  1.105455E+01  1.506602E-01
  1.117273E+01  1.532005E-01
  1.129091E+01  1.557132E-01
  1.140909E+01  1.582462E-01
  1.152727E+01  1.607613E-01
  1.164545E+01  1.631723E-01
  1.176364E+01  1.655651E-01
  1.188182E+01  1.679555E-01
  1.200000E+01  1.703199E-01


==> data/match/ReM2ps.dat <==
  0.000000000000000E+000  2.376853130647769E-005
  0.121212121212121       1.439555511790066E-005
  0.242424242424242      -1.385904383185884E-005
  0.363636363636364      -6.202043082001098E-005
  0.484848484848485      -1.311137711237658E-004
  0.606060606060606      -2.221642300203336E-004
  0.727272727272727      -3.361969727869246E-004
  0.848484848484849      -4.742371647007485E-004
  0.969696969696970      -6.373099710390158E-004
   1.09090909090909      -8.271456927833794E-004
   1.21212121212121      -1.047695848102762E-003
   1.33333333333333      -1.301632664030357E-003
   1.45454545454545      -1.591791835510463E-003
   1.57575757575758      -1.921367464208426E-003
   1.69696969696970      -2.293975186168356E-003
   1.81818181818182      -2.713731087408639E-003
   1.93939393939394      -3.185350297534409E-003
   2.06060606060606      -3.714271983382833E-003
   2.18181818181818      -4.306819803755853E-003
   2.30303030303030      -4.970410645441153E-003
   2.42424242424242      -5.713831560965083E-003
   2.54545454545455      -6.547613005804535E-003
   2.66666666666667      -7.484544293879823E-003
   2.78787878787879      -8.540403008590483E-003
   2.90909090909091      -9.735017845224174E-003
   3.03030303030303      -1.109387645100360E-002
   3.15151515151515      -1.265065966363114E-002
   3.27272727272727      -1.445146498577331E-002
   3.39393939393939      -1.656234071967756E-002
   3.51515151515152      -1.908401305845258E-002
   3.63636363636364      -2.218466847665772E-002
   3.75757575757576      -2.618878185623092E-002
   3.87878787878788      -3.192234480070748E-002
   4.00000000000000      -4.783107525897295E-002
   4.12121212121212      -4.016144331278079E-002
   4.24242424242424      -3.607280485197444E-002
   4.36363636363636      -3.239363180386200E-002
   4.48484848484849      -2.885422233478674E-002
   4.60606060606061      -2.536310002462247E-002
   4.72727272727273      -2.188131014255352E-002
   4.84848484848485      -1.839095249055961E-002
   4.96969696969697      -1.488415737856298E-002
   5.09090909090909      -1.135811451382104E-002
   5.21212121212121      -7.812883895551702E-003
   5.33333333333333      -4.250023985767530E-003
   5.45454545454546      -6.719665723730641E-004
   5.57575757575758       2.918433474636705E-003
   5.69696969696970       6.518160942852999E-003
   5.81818181818182       1.012403956909709E-002
   5.93939393939394       1.373309002585090E-002
   6.06060606060606       1.734231949344840E-002
   6.18181818181818       2.094890312050236E-002
   6.30303030303030       2.455019439838208E-002
   6.42424242424242       2.814361776865591E-002
   6.54545454545455       3.172687130228970E-002
   6.66666666666667       3.529774815272294E-002
   6.78787878787879       3.885419511133389E-002
   6.90909090909091       4.239433247160026E-002
   7.03030303030303       4.591641218660217E-002
   7.15151515151515       4.941880705490823E-002
   7.27272727272727       5.290002649792120E-002
   7.39393939393940       5.635870149415571E-002
   7.51515151515152       5.979358074429286E-002
   7.63636363636364       6.320346906546664E-002
   7.75757575757576       6.658727817053608E-002
   7.87878787878788       6.994410987056889E-002
   8.00000000000000       7.327308554520917E-002
   8.12121212121212       7.657336123736094E-002
   8.24242424242424       7.984420669012111E-002
   8.36363636363637       8.308483414960376E-002
   8.48484848484849       8.629501448596684E-002
   8.60606060606061       8.947382122977036E-002
   8.72727272727273       9.262104443553686E-002
   8.84848484848485       9.573576628439083E-002
   8.96969696969697       9.881962341296023E-002
   9.09090909090909       0.101864113351418     
   9.21212121212121       0.104895674486111     
   9.33333333333333       0.107873153564538     
   9.45454545454546       0.110812401772464     
   9.57575757575758       0.113701696343409     
   9.69696969696970       0.116596893189220     
   9.81818181818182       0.119453788876482     
   9.93939393939394       0.122261485723374     
   10.0606060606061       0.125039757869372     
   10.1818181818182       0.127783797332127     
   10.3030303030303       0.130492402464041     
   10.4242424242424       0.133166185485072     
   10.5454545454545       0.135805645523182     
   10.6666666666667       0.138410591558150     
   10.7878787878788       0.140979594331812     
   10.9090909090909       0.143514819787719     
   11.0303030303030       0.146015118552383     
   11.1515151515152       0.148472204191673     
   11.2727272727273       0.150890866559935     
   11.3939393939394       0.153317516551333     
   11.5151515151515       0.155734468357942     
   11.6363636363636       0.158035512245008     
   11.7575757575758       0.160304017399156     
   11.8787878787879       0.162566323556294     
   12.0000000000000       0.164795790426745     


==> data/match/ReMAll.dat <==
  0.000000E+00 -2.352475E-01 -2.316392E-01 -2.388558E-01
  1.187500E-01 -2.170672E-01 -2.140113E-01 -2.201231E-01
  2.375000E-01 -1.984417E-01 -1.958108E-01 -2.010726E-01
  3.562500E-01 -1.793580E-01 -1.769928E-01 -1.817232E-01
  4.750000E-01 -1.598048E-01 -1.575262E-01 -1.620834E-01
  5.937500E-01 -1.397656E-01 -1.374068E-01 -1.421244E-01
  7.125000E-01 -1.192316E-01 -1.166685E-01 -1.217946E-01
  8.312500E-01 -9.818911E-02 -9.534607E-02 -1.010322E-01
  9.500000E-01 -7.662567E-02 -7.346433E-02 -7.978701E-02
  1.068750E+00 -5.452264E-02 -5.102867E-02 -5.801661E-02
  1.187500E+00 -3.185100E-02 -2.802379E-02 -3.567822E-02
  1.306250E+00 -8.582944E-03 -4.428605E-03 -1.273728E-02
  1.425000E+00  1.530586E-02  1.978163E-02  1.083009E-02
  1.543750E+00  3.984439E-02  4.462677E-02  3.506200E-02
  1.662500E+00  6.505653E-02  7.013816E-02  5.997490E-02
  1.781250E+00  9.098316E-02  9.636420E-02  8.560212E-02
  1.900000E+00  1.176571E-01  1.233426E-01  1.119717E-01
  2.018750E+00  1.451151E-01  1.511176E-01  1.391127E-01
  2.137500E+00  1.734110E-01  1.797528E-01  1.670692E-01
  2.256250E+00  2.025876E-01  2.093017E-01  1.958735E-01
  2.375000E+00  2.327062E-01  2.398373E-01  2.255750E-01
  2.493750E+00  2.638347E-01  2.714403E-01  2.562291E-01
  2.612500E+00  2.960447E-01  3.041951E-01  2.878943E-01
  2.731250E+00  3.294424E-01  3.382231E-01  3.206617E-01
  2.850000E+00  3.641243E-01  3.736282E-01  3.546204E-01
  2.968750E+00  4.002320E-01  4.105710E-01  3.898930E-01
  3.087500E+00  4.379318E-01  4.492296E-01  4.266341E-01
  3.206250E+00  4.774405E-01  4.898360E-01  4.650449E-01
  3.325000E+00  5.190634E-01  5.327144E-01  5.054123E-01
  3.443750E+00  5.632025E-01  5.782913E-01  5.481137E-01
  3.562500E+00  6.104905E-01  6.272283E-01  5.937527E-01
  3.681250E+00  6.619839E-01  6.806402E-01  6.433276E-01
  3.800000E+00  7.198033E-01  7.407562E-01  6.988503E-01
  3.800000E+00  7.198033E-01  7.407562E-01  6.988503E-01
  3.821053E+00  7.310325E-01  7.524483E-01  7.096167E-01
  3.842105E+00  7.426702E-01  7.645713E-01  7.207691E-01
  3.863158E+00  7.547941E-01  7.772070E-01  7.323813E-01
  3.884210E+00  7.675122E-01  7.904688E-01  7.445556E-01
  3.905263E+00  7.809824E-01  8.045227E-01  7.574421E-01
  3.926316E+00  7.954519E-01  8.196284E-01  7.712754E-01
  3.947368E+00  8.113573E-01  8.362448E-01  7.864699E-01
  3.968421E+00  8.296519E-01  8.553734E-01  8.039303E-01
  3.989474E+00  8.536066E-01  8.804516E-01  8.267615E-01
  4.010526E+00  8.816588E-01  9.096613E-01  8.536564E-01
  4.031579E+00  8.862952E-01  9.143224E-01  8.582681E-01
  4.052631E+00  8.915595E-01  9.196869E-01  8.634320E-01
  4.073684E+00  8.970964E-01  9.253574E-01  8.688355E-01
  4.094737E+00  9.028079E-01  9.312236E-01  8.743921E-01
  4.115789E+00  9.086421E-01  9.372279E-01  8.800563E-01
  4.136842E+00  9.145698E-01  9.433379E-01  8.858017E-01
  4.157895E+00  9.205710E-01  9.495314E-01  8.916105E-01
  4.178947E+00  9.266335E-01  9.557949E-01  8.974720E-01
  4.200000E+00  9.327493E-01  9.621196E-01  9.033790E-01
  4.200000E+00  9.327493E-01  9.621196E-01  9.033790E-01
  4.318182E+00  9.678397E-01  9.984981E-01  9.371814E-01
  4.436363E+00  1.003925E+00  1.036033E+00  9.718176E-01
  4.554545E+00  1.040781E+00  1.074473E+00  1.007090E+00
  4.672727E+00  1.078296E+00  1.113698E+00  1.042895E+00
  4.790909E+00  1.116403E+00  1.153604E+00  1.079202E+00
  4.909091E+00  1.155039E+00  1.194192E+00  1.115887E+00
  5.027273E+00  1.194228E+00  1.235415E+00  1.153040E+00
  5.145454E+00  1.233884E+00  1.277208E+00  1.190561E+00
  5.263636E+00  1.273987E+00  1.319562E+00  1.228412E+00
  5.381818E+00  1.314547E+00  1.362465E+00  1.266629E+00
  5.500000E+00  1.355541E+00  1.405903E+00  1.305179E+00
  5.618182E+00  1.396957E+00  1.449863E+00  1.344051E+00
  5.736363E+00  1.438783E+00  1.494334E+00  1.383233E+00
  5.854545E+00  1.481012E+00  1.539306E+00  1.422717E+00
  5.972727E+00  1.523635E+00  1.584773E+00  1.462497E+00
  6.090909E+00  1.566648E+00  1.630729E+00  1.502566E+00
  6.209091E+00  1.610046E+00  1.677172E+00  1.542921E+00
  6.327273E+00  1.653828E+00  1.724099E+00  1.583557E+00
  6.445454E+00  1.697993E+00  1.771511E+00  1.624476E+00
  6.563636E+00  1.742544E+00  1.819412E+00  1.665677E+00
  6.681818E+00  1.787485E+00  1.867807E+00  1.707163E+00
  6.800000E+00  1.832822E+00  1.916703E+00  1.748941E+00
  6.918182E+00  1.878564E+00  1.966112E+00  1.791017E+00
  7.036364E+00  1.924722E+00  2.016045E+00  1.833399E+00
  7.154545E+00  1.971306E+00  2.066516E+00  1.876097E+00
  7.272727E+00  2.018322E+00  2.117531E+00  1.919112E+00
  7.390909E+00  2.065755E+00  2.169081E+00  1.962430E+00
  7.509091E+00  2.113535E+00  2.221090E+00  2.005980E+00
  7.627273E+00  2.161342E+00  2.273230E+00  2.049455E+00
  7.745454E+00  2.211674E+00  2.328085E+00  2.095264E+00
  7.863636E+00  2.283091E+00  2.405218E+00  2.160963E+00
  7.981818E+00  2.345723E+00  2.473270E+00  2.218177E+00
  8.100000E+00  2.406332E+00  2.539313E+00  2.273352E+00
  8.218182E+00  2.465995E+00  2.604474E+00  2.327517E+00
  8.336364E+00  2.525143E+00  2.669203E+00  2.381083E+00
  8.454545E+00  2.583995E+00  2.733730E+00  2.434260E+00
  8.572727E+00  2.642680E+00  2.798189E+00  2.487171E+00
  8.690909E+00  2.701277E+00  2.862662E+00  2.539891E+00
  8.809091E+00  2.759840E+00  2.927207E+00  2.592472E+00
  8.927273E+00  2.818402E+00  2.991859E+00  2.644945E+00
  9.045454E+00  2.876996E+00  3.056648E+00  2.697345E+00
  9.163636E+00  2.935614E+00  3.121570E+00  2.749658E+00
  9.281818E+00  2.994352E+00  3.186722E+00  2.801982E+00
  9.400000E+00  3.053066E+00  3.251958E+00  2.854175E+00
  9.518182E+00  3.111945E+00  3.317469E+00  2.906421E+00
  9.636364E+00  3.170862E+00  3.383127E+00  2.958597E+00
  9.754545E+00  3.229753E+00  3.448867E+00  3.010639E+00
  9.872727E+00  3.288799E+00  3.514872E+00  3.062726E+00
  9.990909E+00  3.347911E+00  3.581061E+00  3.114761E+00
  1.010909E+01  3.407076E+00  3.647407E+00  3.166746E+00
  1.022727E+01  3.466322E+00  3.713939E+00  3.218704E+00
  1.034545E+01  3.525638E+00  3.780674E+00  3.270603E+00
  1.046364E+01  3.585024E+00  3.847586E+00  3.322462E+00
  1.058182E+01  3.644476E+00  3.914673E+00  3.374280E+00
  1.070000E+01  3.703993E+00  3.981941E+00  3.426046E+00
  1.081818E+01  3.763575E+00  4.049390E+00  3.477761E+00
  1.093636E+01  3.823212E+00  4.117010E+00  3.529414E+00
  1.105455E+01  3.882908E+00  4.184809E+00  3.581007E+00
  1.117273E+01  3.942669E+00  4.252793E+00  3.632545E+00
  1.129091E+01  4.002472E+00  4.320939E+00  3.684006E+00
  1.140909E+01  4.062298E+00  4.389229E+00  3.735367E+00
  1.152727E+01  4.122196E+00  4.457718E+00  3.786673E+00
  1.164545E+01  4.182218E+00  4.526460E+00  3.837975E+00
  1.176364E+01  4.242251E+00  4.595341E+00  3.889161E+00
  1.188182E+01  4.302354E+00  4.664424E+00  3.940284E+00
  1.200000E+01  4.362540E+00  4.733725E+00  3.991355E+00


==> data/match/ReMCentral.dat <==
  0.000000E+00 -2.352475E-01
  1.187500E-01 -2.170672E-01
  2.375000E-01 -1.984417E-01
  3.562500E-01 -1.793580E-01
  4.750000E-01 -1.598048E-01
  5.937500E-01 -1.397656E-01
  7.125000E-01 -1.192316E-01
  8.312500E-01 -9.818911E-02
  9.500000E-01 -7.662567E-02
  1.068750E+00 -5.452264E-02
  1.187500E+00 -3.185100E-02
  1.306250E+00 -8.582944E-03
  1.425000E+00  1.530586E-02
  1.543750E+00  3.984439E-02
  1.662500E+00  6.505653E-02
  1.781250E+00  9.098316E-02
  1.900000E+00  1.176571E-01
  2.018750E+00  1.451151E-01
  2.137500E+00  1.734110E-01
  2.256250E+00  2.025876E-01
  2.375000E+00  2.327062E-01
  2.493750E+00  2.638347E-01
  2.612500E+00  2.960447E-01
  2.731250E+00  3.294424E-01
  2.850000E+00  3.641243E-01
  2.968750E+00  4.002320E-01
  3.087500E+00  4.379318E-01
  3.206250E+00  4.774405E-01
  3.325000E+00  5.190634E-01
  3.443750E+00  5.632025E-01
  3.562500E+00  6.104905E-01
  3.681250E+00  6.619839E-01
  3.800000E+00  7.198033E-01
  3.800000E+00  7.198033E-01
  3.821053E+00  7.310325E-01
  3.842105E+00  7.426702E-01
  3.863158E+00  7.547941E-01
  3.884210E+00  7.675122E-01
  3.905263E+00  7.809824E-01
  3.926316E+00  7.954519E-01
  3.947368E+00  8.113573E-01
  3.968421E+00  8.296519E-01
  3.989474E+00  8.536066E-01
  4.010526E+00  8.816588E-01
  4.031579E+00  8.862952E-01
  4.052631E+00  8.915595E-01
  4.073684E+00  8.970964E-01
  4.094737E+00  9.028079E-01
  4.115789E+00  9.086421E-01
  4.136842E+00  9.145698E-01
  4.157895E+00  9.205710E-01
  4.178947E+00  9.266335E-01
  4.200000E+00  9.327493E-01
  4.200000E+00  9.327493E-01
  4.318182E+00  9.678397E-01
  4.436363E+00  1.003925E+00
  4.554545E+00  1.040781E+00
  4.672727E+00  1.078296E+00
  4.790909E+00  1.116403E+00
  4.909091E+00  1.155039E+00
  5.027273E+00  1.194228E+00
  5.145454E+00  1.233884E+00
  5.263636E+00  1.273987E+00
  5.381818E+00  1.314547E+00
  5.500000E+00  1.355541E+00
  5.618182E+00  1.396957E+00
  5.736363E+00  1.438783E+00
  5.854545E+00  1.481012E+00
  5.972727E+00  1.523635E+00
  6.090909E+00  1.566648E+00
  6.209091E+00  1.610046E+00
  6.327273E+00  1.653828E+00
  6.445454E+00  1.697993E+00
  6.563636E+00  1.742544E+00
  6.681818E+00  1.787485E+00
  6.800000E+00  1.832822E+00
  6.918182E+00  1.878564E+00
  7.036364E+00  1.924722E+00
  7.154545E+00  1.971306E+00
  7.272727E+00  2.018322E+00
  7.390909E+00  2.065755E+00
  7.509091E+00  2.113535E+00
  7.627273E+00  2.161342E+00
  7.745454E+00  2.211674E+00
  7.863636E+00  2.283091E+00
  7.981818E+00  2.345723E+00
  8.100000E+00  2.406332E+00
  8.218182E+00  2.465995E+00
  8.336364E+00  2.525143E+00
  8.454545E+00  2.583995E+00
  8.572727E+00  2.642680E+00
  8.690909E+00  2.701277E+00
  8.809091E+00  2.759840E+00
  8.927273E+00  2.818402E+00
  9.045454E+00  2.876996E+00
  9.163636E+00  2.935614E+00
  9.281818E+00  2.994352E+00
  9.400000E+00  3.053066E+00
  9.518182E+00  3.111945E+00
  9.636364E+00  3.170862E+00
  9.754545E+00  3.229753E+00
  9.872727E+00  3.288799E+00
  9.990909E+00  3.347911E+00
  1.010909E+01  3.407076E+00
  1.022727E+01  3.466322E+00
  1.034545E+01  3.525638E+00
  1.046364E+01  3.585024E+00
  1.058182E+01  3.644476E+00
  1.070000E+01  3.703993E+00
  1.081818E+01  3.763575E+00
  1.093636E+01  3.823212E+00
  1.105455E+01  3.882908E+00
  1.117273E+01  3.942669E+00
  1.129091E+01  4.002472E+00
  1.140909E+01  4.062298E+00
  1.152727E+01  4.122196E+00
  1.164545E+01  4.182218E+00
  1.176364E+01  4.242251E+00
  1.188182E+01  4.302354E+00
  1.200000E+01  4.362540E+00


==> data/match/ReMLower.dat <==
  0.000000E+00 -2.388558E-01
  1.187500E-01 -2.201231E-01
  2.375000E-01 -2.010726E-01
  3.562500E-01 -1.817232E-01
  4.750000E-01 -1.620834E-01
  5.937500E-01 -1.421244E-01
  7.125000E-01 -1.217946E-01
  8.312500E-01 -1.010322E-01
  9.500000E-01 -7.978701E-02
  1.068750E+00 -5.801661E-02
  1.187500E+00 -3.567822E-02
  1.306250E+00 -1.273728E-02
  1.425000E+00  1.083009E-02
  1.543750E+00  3.506200E-02
  1.662500E+00  5.997490E-02
  1.781250E+00  8.560212E-02
  1.900000E+00  1.119717E-01
  2.018750E+00  1.391127E-01
  2.137500E+00  1.670692E-01
  2.256250E+00  1.958735E-01
  2.375000E+00  2.255750E-01
  2.493750E+00  2.562291E-01
  2.612500E+00  2.878943E-01
  2.731250E+00  3.206617E-01
  2.850000E+00  3.546204E-01
  2.968750E+00  3.898930E-01
  3.087500E+00  4.266341E-01
  3.206250E+00  4.650449E-01
  3.325000E+00  5.054123E-01
  3.443750E+00  5.481137E-01
  3.562500E+00  5.937527E-01
  3.681250E+00  6.433276E-01
  3.800000E+00  6.988503E-01
  3.800000E+00  6.988503E-01
  3.821053E+00  7.096167E-01
  3.842105E+00  7.207691E-01
  3.863158E+00  7.323813E-01
  3.884210E+00  7.445556E-01
  3.905263E+00  7.574421E-01
  3.926316E+00  7.712754E-01
  3.947368E+00  7.864699E-01
  3.968421E+00  8.039303E-01
  3.989474E+00  8.267615E-01
  4.010526E+00  8.536564E-01
  4.031579E+00  8.582681E-01
  4.052631E+00  8.634320E-01
  4.073684E+00  8.688355E-01
  4.094737E+00  8.743921E-01
  4.115789E+00  8.800563E-01
  4.136842E+00  8.858017E-01
  4.157895E+00  8.916105E-01
  4.178947E+00  8.974720E-01
  4.200000E+00  9.033790E-01
  4.200000E+00  9.033790E-01
  4.318182E+00  9.371814E-01
  4.436363E+00  9.718176E-01
  4.554545E+00  1.007090E+00
  4.672727E+00  1.042895E+00
  4.790909E+00  1.079202E+00
  4.909091E+00  1.115887E+00
  5.027273E+00  1.153040E+00
  5.145454E+00  1.190561E+00
  5.263636E+00  1.228412E+00
  5.381818E+00  1.266629E+00
  5.500000E+00  1.305179E+00
  5.618182E+00  1.344051E+00
  5.736363E+00  1.383233E+00
  5.854545E+00  1.422717E+00
  5.972727E+00  1.462497E+00
  6.090909E+00  1.502566E+00
  6.209091E+00  1.542921E+00
  6.327273E+00  1.583557E+00
  6.445454E+00  1.624476E+00
  6.563636E+00  1.665677E+00
  6.681818E+00  1.707163E+00
  6.800000E+00  1.748941E+00
  6.918182E+00  1.791017E+00
  7.036364E+00  1.833399E+00
  7.154545E+00  1.876097E+00
  7.272727E+00  1.919112E+00
  7.390909E+00  1.962430E+00
  7.509091E+00  2.005980E+00
  7.627273E+00  2.049455E+00
  7.745454E+00  2.095264E+00
  7.863636E+00  2.160963E+00
  7.981818E+00  2.218177E+00
  8.100000E+00  2.273352E+00
  8.218182E+00  2.327517E+00
  8.336364E+00  2.381083E+00
  8.454545E+00  2.434260E+00
  8.572727E+00  2.487171E+00
  8.690909E+00  2.539891E+00
  8.809091E+00  2.592472E+00
  8.927273E+00  2.644945E+00
  9.045454E+00  2.697345E+00
  9.163636E+00  2.749658E+00
  9.281818E+00  2.801982E+00
  9.400000E+00  2.854175E+00
  9.518182E+00  2.906421E+00
  9.636364E+00  2.958597E+00
  9.754545E+00  3.010639E+00
  9.872727E+00  3.062726E+00
  9.990909E+00  3.114761E+00
  1.010909E+01  3.166746E+00
  1.022727E+01  3.218704E+00
  1.034545E+01  3.270603E+00
  1.046364E+01  3.322462E+00
  1.058182E+01  3.374280E+00
  1.070000E+01  3.426046E+00
  1.081818E+01  3.477761E+00
  1.093636E+01  3.529414E+00
  1.105455E+01  3.581007E+00
  1.117273E+01  3.632545E+00
  1.129091E+01  3.684006E+00
  1.140909E+01  3.735367E+00
  1.152727E+01  3.786673E+00
  1.164545E+01  3.837975E+00
  1.176364E+01  3.889161E+00
  1.188182E+01  3.940284E+00
  1.200000E+01  3.991355E+00


==> data/match/ReMStep1.dat <==
  0.000000000000000E+000 -0.224764853368691     
  0.118749998509884      -0.208305266928495     
  0.237499997019768      -0.191253790396801     
  0.356249995529652      -0.173595368519203     
  0.474999994039535      -0.155315032460296     
  0.593749992549419      -0.136397713506455     
  0.712499991059303      -0.116828200190589     
  0.831249989569187      -9.659121158387363E-002
  0.949999988079071      -7.567133620496991E-002
   1.06874998658895      -5.405045625324295E-002
   1.18749998509884      -3.169314089746946E-002
   1.30624998360872      -8.571741263740502E-003
   1.42499998211861       1.534097991725517E-002
   1.54374998062849       4.007432833601048E-002
   1.66249997913837       6.566001500745930E-002
   1.78124997764826       9.213249518125816E-002
   1.89999997615814       0.119529389896406     
   2.01874997466803       0.147892032522004     
   2.13749997317791       0.177266080065988     
   2.25624997168779       0.207702477988681     
   2.37499997019768       0.239258046953883     
   2.49374996870756       0.271997754766288     
   2.61249996721745       0.305995692648161     
   2.73124996572733       0.341337943555372     
   2.84999996423721       0.378126227090169     
   2.96874996274710       0.416482770516721     
   3.08749996125698       0.456558098611160     
   3.20624995976686       0.498543054904396     
   3.32499995827675       0.542688962781077     
   3.44374995678663       0.589343840058983     
   3.56249995529652       0.639024679886227     
   3.68124995380640       0.692583690656501     
   3.79999995231628       0.751692660186200     
   3.79999995231628       0.751692660186200     
   3.82105257636622       0.762998974900708     
   3.84210520041616       0.774641534473967     
   3.86315782446610       0.786678300369291     
   3.88421044851604       0.799189636494526     
   3.90526307256598       0.812293248988702     
   3.92631569661592       0.826174746332659     
   3.94736832066586       0.841161904732174     
   3.96842094471580       0.857954287014407     
   3.98947356876574       0.878851469874807     
   4.01052619281568       0.907237549515565     
   4.03157881686562       0.915699294311732     
   4.05263144091556       0.923877435943612     
   4.07368406496550       0.932572358272809     
   4.09473668901544       0.941109240793566     
   4.11578931306538       0.949721230896994     
   4.13684193711532       0.958340550701831     
   4.15789456116526       0.966981497616170     
   4.17894718521520       0.975644976535317     
   4.19999980926514       0.984330530275560     
   4.19999980926514       0.984330530275560     
   4.31818163033688        1.03353629533142     
   4.43636345140862        1.08353695446003     
   4.55454527248036        1.13435122485468     
   4.67272709355210        1.18598133685967     
   4.79090891462384        1.23842373035572     
   4.90909073569558        1.29167123830964     
   5.02727255676732        1.34571531112966     
   5.14545437783906        1.40054663190919     
   5.26363619891080        1.45615526835928     
   5.38181801998254        1.51253135462039     
   5.49999984105428        1.56966484990178     
   5.61818166212602        1.62754585163632     
   5.73636348319776        1.68616466357051     
   5.85454530426950        1.74551200464227     
   5.97272712534124        1.80557899600954     
   6.09090894641298        1.86635734645145     
   6.20909076748472        1.92783942456672     
   6.32727258855646        1.99001845377093     
   6.44545440962820        2.05288866026399     
   6.56363623069994        2.11644545205085     
   6.68181805177168        2.18068564309912     
   6.79999987284342        2.24560769113351     
   6.91818169391517        2.31121201308040     
   7.03636351498691        2.37750131732993     
   7.15454533605865        2.44448104037560     
   7.27272715713039        2.51215981937003     
   7.39090897820213        2.58055008377849     
   7.50909079927387        2.64966854322045     
   7.62727262034561        2.71953476379080     
   7.74545444141735        2.79379094165358     
   7.86363626248909        2.87440455701261     
   7.98181808356083        2.95039209180164     
   8.09999990463257        3.02539566815139     
   8.21818172570431        3.10001016072071     
   8.33636354677605        3.17446963354455     
   8.45454536784779        3.24889094990927     
   8.57272718891953        3.32333944523145     
   8.69090900999127        3.39785379342969     
   8.80909083106301        3.47245737173615     
   8.92727265213475        3.54716413832047     
   9.04545447320649        3.62198201136227     
   9.16363629427823        3.69691485997509     
   9.28181811534997        3.77196431207597     
   9.39999993642171        3.84713249623432     
   9.51818175749345        3.92241503744780     
   9.63636357856519        3.99780685944847     
   9.75454539963693        4.07330345041151     
   9.87272722070867        4.14890088650230     
   9.99090904178041        4.22459584571364     
   10.1090908628522        4.30038561605302     
   10.2272726839239        4.37626808837591     
   10.3454545049956        4.45224139186839     
   10.4636363260674        4.52830210832422     
   10.5818181471391        4.60444664978351     
   10.6999999682109        4.68067204378190     
   10.8181817892826        4.75697594280554     
   10.9363636103543        4.83335663646984     
   11.0545454314261        4.90981303212774     
   11.1727272524978        4.98634464951792     
   11.2909090735696        5.06295162556848     
   11.4090908946413        5.13963446099310     
   11.5272727157130        5.21639389053706     
   11.6454545367848        5.29323121420355     
   11.7636363578565        5.37014833754814     
   11.8818181789283        5.44714775618540     
   12.0000000000000        5.52423253324751     


==> data/match/ReMStep2.dat <==
  0.000000000000000E+000 -0.234377554452967     
  0.118749998509884      -0.216330270329825     
  0.237499997019768      -0.197828882824544     
  0.356249995529652      -0.178859781147337     
  0.474999994039535      -0.159413626398609     
  0.593749992549419      -0.139466730917413     
  0.712499991059303      -0.119015868722337     
  0.831249989569187      -9.804403386820812E-002
  0.949999988079071      -7.654087371138077E-002
   1.06874998658895      -5.448064784977168E-002
   1.18749998509884      -3.183646787586367E-002
   1.30624998360872      -8.581919160994440E-003
   1.42499998211861       1.531670684410402E-002
   1.54374998062849       3.988074009336903E-002
   1.66249997913837       6.513767722151600E-002
   1.78124997764826       9.113970884041953E-002
   1.89999997615814       0.117909102708928     
   2.01874997466803       0.145500537114412     
   2.13749997317791       0.173957607865938     
   2.25624997168779       0.203334513702175     
   2.37499997019768       0.233693266043916     
   2.49374996870756       0.265107450348432     
   2.61249996721745       0.297657083402792     
   2.73124996572733       0.331453313048363     
   2.84999996423721       0.366601182536311     
   2.96874996274710       0.403255023619183     
   3.08749996125698       0.441596453192209     
   3.20624995976686       0.481865160715707     
   3.32499995827675       0.524388893800421     
   3.44374995678663       0.569607986129575     
   3.56249995529652       0.618220312204256     
   3.68124995380640       0.671395486984489     
   3.79999995231628       0.731461750266803     
   3.79999995231628       0.731461750266803     
   3.82105257636622       0.743183542574093     
   3.84210520041616       0.755354515677188     
   3.86315782446610       0.768060063211323     
   3.88421044851604       0.781418992445806     
   3.90526307256598       0.795605809135852     
   3.92631569661592       0.810895189659958     
   3.94736832066586       0.827774404114709     
   3.96842094471580       0.847305519667141     
   3.98947356876574       0.873130143703975     
   4.01052619281568       0.902671754643096     
   4.03157881686562       0.906351798394202     
   4.05263144091556       0.910914006873755     
   4.07368406496550       0.915852487664794     
   4.09473668901544       0.921024782996963     
   4.11578931306538       0.926359539605800     
   4.13684193711532       0.931816644678619     
   4.15789456116526       0.937369260486149     
   4.17894718521520       0.943000827010463     
   4.19999980926514       0.948700658025060     
   4.19999980926514       0.948700658025060     
   4.31818163033688       0.981647101858649     
   4.43636345140862        1.01578019476215     
   4.55454527248036        1.05079003338576     
   4.67272709355210        1.08651983503348     
   4.79090891462384        1.12288783389999     
   4.90909073569558        1.15975624216965     
   5.02727255676732        1.19734955707150     
   5.14545437783906        1.23530547900063     
   5.26363619891080        1.27376091182986     
   5.38181801998254        1.31268259904832     
   5.49999984105428        1.35204985205166     
   5.61818166212602        1.39185143406963     
   5.73636348319776        1.43207769836042     
   5.85454530426950        1.47272204462986     
   5.97272712534124        1.51378034663918     
   6.09090894641298        1.55525034193189     
   6.20909076748472        1.59713249051593     
   6.32727258855646        1.63942886127493     
   6.44545440962820        1.68214488683666     
   6.56363623069994        1.72528863373776     
   6.68181805177168        1.76887150286080     
   6.79999987284342        1.81290837544826     
   6.91818169391517        1.85741758129295     
   7.03636351498691        1.90242070611080     
   7.15454533605865        1.94794114879814     
   7.27272715713039        1.99399975702458     
   7.39090897820213        2.04060334289193     
   7.50909079927387        2.08770421483576     
   7.62727262034561        2.13502052451317     
   7.74545444141735        2.18674750957130     
   7.86363626248909        2.26225362071820     
   7.98181808356083        2.32677457356893     
   8.09999990463257        2.38874322623316     
   8.21818172570431        2.44950502335402     
   8.33636354677605        2.50959817819647     
   8.45454536784779        2.56929864182319     
   8.57272718891953        2.62876952941259     
   8.69090900999127        2.68812329847483     
   8.80909083106301        2.74725303493914     
   8.92727265213475        2.80665334773947     
   9.04545447320649        2.86594789402887     
   9.16363629427823        2.92525446687338     
   9.28181811534997        2.98467883001716     
   9.39999993642171        3.04416229128415     
   9.51818175749345        3.10376502637740     
   9.63636357856519        3.16351267840429     
   9.75454539963693        3.22326947774999     
   9.87272722070867        3.28294495281714     
   9.99090904178041        3.34280082054247     
   10.1090908628522        3.40282135216602     
   10.2272726839239        3.46291199738314     
   10.3454545049956        3.52310535736155     
   10.4636363260674        3.58339703447164     
   10.5818181471391        3.64377981466222     
   10.6999999682109        3.70425471793719     
   10.8181817892826        3.76482328862355     
   10.9363636103543        3.82547228561291     
   11.0545454314261        3.88620896416831     
   11.1727272524978        3.94703958041159     
   11.2909090735696        4.00792592966367     
   11.4090908946413        4.06887180460307     
   11.5272727157130        4.12992850739455     
   11.6454545367848        4.19113115116134     
   11.7636363578565        4.25238639401158     
   11.8818181789283        4.31365077514862     
   12.0000000000000        4.37498829585368     


==> data/match/ReMUpper.dat <==
  0.000000E+00 -2.316392E-01
  1.187500E-01 -2.140113E-01
  2.375000E-01 -1.958108E-01
  3.562500E-01 -1.769928E-01
  4.750000E-01 -1.575262E-01
  5.937500E-01 -1.374068E-01
  7.125000E-01 -1.166685E-01
  8.312500E-01 -9.534607E-02
  9.500000E-01 -7.346433E-02
  1.068750E+00 -5.102867E-02
  1.187500E+00 -2.802379E-02
  1.306250E+00 -4.428605E-03
  1.425000E+00  1.978163E-02
  1.543750E+00  4.462677E-02
  1.662500E+00  7.013816E-02
  1.781250E+00  9.636420E-02
  1.900000E+00  1.233426E-01
  2.018750E+00  1.511176E-01
  2.137500E+00  1.797528E-01
  2.256250E+00  2.093017E-01
  2.375000E+00  2.398373E-01
  2.493750E+00  2.714403E-01
  2.612500E+00  3.041951E-01
  2.731250E+00  3.382231E-01
  2.850000E+00  3.736282E-01
  2.968750E+00  4.105710E-01
  3.087500E+00  4.492296E-01
  3.206250E+00  4.898360E-01
  3.325000E+00  5.327144E-01
  3.443750E+00  5.782913E-01
  3.562500E+00  6.272283E-01
  3.681250E+00  6.806402E-01
  3.800000E+00  7.407562E-01
  3.800000E+00  7.407562E-01
  3.821053E+00  7.524483E-01
  3.842105E+00  7.645713E-01
  3.863158E+00  7.772070E-01
  3.884210E+00  7.904688E-01
  3.905263E+00  8.045227E-01
  3.926316E+00  8.196284E-01
  3.947368E+00  8.362448E-01
  3.968421E+00  8.553734E-01
  3.989474E+00  8.804516E-01
  4.010526E+00  9.096613E-01
  4.031579E+00  9.143224E-01
  4.052631E+00  9.196869E-01
  4.073684E+00  9.253574E-01
  4.094737E+00  9.312236E-01
  4.115789E+00  9.372279E-01
  4.136842E+00  9.433379E-01
  4.157895E+00  9.495314E-01
  4.178947E+00  9.557949E-01
  4.200000E+00  9.621196E-01
  4.200000E+00  9.621196E-01
  4.318182E+00  9.984981E-01
  4.436363E+00  1.036033E+00
  4.554545E+00  1.074473E+00
  4.672727E+00  1.113698E+00
  4.790909E+00  1.153604E+00
  4.909091E+00  1.194192E+00
  5.027273E+00  1.235415E+00
  5.145454E+00  1.277208E+00
  5.263636E+00  1.319562E+00
  5.381818E+00  1.362465E+00
  5.500000E+00  1.405903E+00
  5.618182E+00  1.449863E+00
  5.736363E+00  1.494334E+00
  5.854545E+00  1.539306E+00
  5.972727E+00  1.584773E+00
  6.090909E+00  1.630729E+00
  6.209091E+00  1.677172E+00
  6.327273E+00  1.724099E+00
  6.445454E+00  1.771511E+00
  6.563636E+00  1.819412E+00
  6.681818E+00  1.867807E+00
  6.800000E+00  1.916703E+00
  6.918182E+00  1.966112E+00
  7.036364E+00  2.016045E+00
  7.154545E+00  2.066516E+00
  7.272727E+00  2.117531E+00
  7.390909E+00  2.169081E+00
  7.509091E+00  2.221090E+00
  7.627273E+00  2.273230E+00
  7.745454E+00  2.328085E+00
  7.863636E+00  2.405218E+00
  7.981818E+00  2.473270E+00
  8.100000E+00  2.539313E+00
  8.218182E+00  2.604474E+00
  8.336364E+00  2.669203E+00
  8.454545E+00  2.733730E+00
  8.572727E+00  2.798189E+00
  8.690909E+00  2.862662E+00
  8.809091E+00  2.927207E+00
  8.927273E+00  2.991859E+00
  9.045454E+00  3.056648E+00
  9.163636E+00  3.121570E+00
  9.281818E+00  3.186722E+00
  9.400000E+00  3.251958E+00
  9.518182E+00  3.317469E+00
  9.636364E+00  3.383127E+00
  9.754545E+00  3.448867E+00
  9.872727E+00  3.514872E+00
  9.990909E+00  3.581061E+00
  1.010909E+01  3.647407E+00
  1.022727E+01  3.713939E+00
  1.034545E+01  3.780674E+00
  1.046364E+01  3.847586E+00
  1.058182E+01  3.914673E+00
  1.070000E+01  3.981941E+00
  1.081818E+01  4.049390E+00
  1.093636E+01  4.117010E+00
  1.105455E+01  4.184809E+00
  1.117273E+01  4.252793E+00
  1.129091E+01  4.320939E+00
  1.140909E+01  4.389229E+00
  1.152727E+01  4.457718E+00
  1.164545E+01  4.526460E+00
  1.176364E+01  4.595341E+00
  1.188182E+01  4.664424E+00
  1.200000E+01  4.733725E+00


==> data/match/ReMps.dat <==
  0.000000000000000E+000 -0.235247498238504     
  0.121212121212121      -0.216685618981343     
  0.242424242424242      -0.197659526984549     
  0.363636363636364      -0.178155797944565     
  0.484848484848485      -0.158161110768147     
  0.606060606060606      -0.137660205791597     
  0.727272727272727      -0.116641824708834     
  0.848484848484849      -9.509193143889606E-002
  0.969696969696970      -7.299799981239130E-002
   1.09090909090909      -5.033573541694758E-002
   1.21212121212121      -2.707644654298189E-002
   1.33333333333333      -3.190180335463540E-003
   1.45454545454545       2.134903596213622E-002
   1.57575757575758       4.657285745154558E-002
   1.69696969696970       7.250592600495342E-002
   1.81818181818182       9.919788621554911E-002
   1.93939393939394       0.126677665695379     
   2.06060606060606       0.154989843742483     
   2.18181818181818       0.184193711302451     
   2.30303030303030       0.214336744081598     
   2.42424242424242       0.245487378002851     
   2.54545454545455       0.277721131336318     
   2.66666666666667       0.311127014552031     
   2.78787878787879       0.345812377838928     
   2.90909090909091       0.381905175282657     
   3.03030303030303       0.419561586463315     
   3.15151515151515       0.458985530851500     
   3.27272727272727       0.500461185225716     
   3.39393939393939       0.544347191237602     
   3.51515151515152       0.591204149563982     
   3.63636363636364       0.641927199156741     
   3.75757575757576       0.698197006778664     
   3.87878787878788       0.764171970857294     
   4.00000000000000       0.880987230853703     
   4.12121212121212       0.910161346833135     
   4.24242424242424       0.945209406474143     
   4.36363636363636       0.981617678801077     
   4.48484848484849        1.01896014102096     
   4.60606060606061        1.05705795537381     
   4.72727272727273        1.09581249606916     
   4.84848484848485        1.13517019801465     
   4.96969696969697        1.17505994899513     
   5.09090909090909        1.21552118076327     
   5.21212121212121        1.25644386638846     
   5.33333333333333        1.29785329542488     
   5.45454545454546        1.33972371125769     
   5.57575757575758        1.38204193242588     
   5.69696969696970        1.42479619429468     
   5.81818181818182        1.46797596898388     
   5.93939393939394        1.51157339178363     
   6.06060606060606        1.55558187169919     
   6.18181818181818        1.59999698523912     
   6.30303030303030        1.64481590600628     
   6.42424242424242        1.69003801953737     
   6.54545454545455        1.73566511995004     
   6.66666666666667        1.78170134711062     
   6.78787878787879        1.82815359099143     
   6.90909090909091        1.87503112347588     
   7.03030303030303        1.92234504418996     
   7.15151515151515        1.97010656028182     
   7.27272727272727        2.01832165301415     
   7.39393939393940        2.06697684316171     
   7.51515151515152        2.11599127157574     
   7.63636363636364        2.16499190410173     
   7.75757575757576        2.22074043148934     
   7.87878787878788        2.29131617750978     
   8.00000000000000        2.35513877165213     
   8.12121212121212        2.41709369052307     
   8.24242424242424        2.47816115292383     
   8.36363636363637        2.53874513936926     
   8.48484848484849        2.59905472620728     
   8.60606060606061        2.65921327682470     
   8.72727272727273        2.71929770059830     
   8.84848484848485        2.77935945183424     
   8.96969696969697        2.83942451514869     
   9.09090909090909        2.89954688441687     
   9.21212121212121        2.95968659052728     
   9.33333333333333        3.01995326820675     
   9.45454545454546        3.08021237886538     
   9.57575757575758        3.14066385160411     
   9.69696969696970        3.20104921205225     
   9.81818181818182        3.26153126627863     
   9.93939393939394        3.32214100559262     
   10.0606060606061        3.38279389738290     
   10.1818181818182        3.44352628249062     
   10.3030303030303        3.50433724209732     
   10.4242424242424        3.56522124112005     
   10.5454545454545        3.62617652334029     
   10.6666666666667        3.68719965986254     
   10.7878787878788        3.74829217984667     
   10.9090909090909        3.80944523226200     
   11.0303030303030        3.87065661024096     
   11.1515151515152        3.93193886648346     
   11.2727272727273        3.99327005223872     
   11.3939393939394        4.05462676611035     
   11.5151515151515        4.11604577301985     
   11.6363636363636        4.17759875912321     
   11.7575757575758        4.23917234805887     
   11.8787878787879        4.30081105604766     
   12.0000000000000        4.36253999982751     


==> data/match/dalitzX0Central.dat <==
 -1.0000E+00  1.0566E+00
 -9.7980E-01  1.0559E+00
 -9.5960E-01  1.0543E+00
 -9.3939E-01  1.0524E+00
 -9.1919E-01  1.0504E+00
 -8.9899E-01  1.0484E+00
 -8.7879E-01  1.0464E+00
 -8.5859E-01  1.0444E+00
 -8.3838E-01  1.0424E+00
 -8.1818E-01  1.0404E+00
 -7.9798E-01  1.0385E+00
 -7.7778E-01  1.0366E+00
 -7.5758E-01  1.0348E+00
 -7.3737E-01  1.0329E+00
 -7.1717E-01  1.0312E+00
 -6.9697E-01  1.0294E+00
 -6.7677E-01  1.0278E+00
 -6.5657E-01  1.0261E+00
 -6.3636E-01  1.0245E+00
 -6.1616E-01  1.0230E+00
 -5.9596E-01  1.0215E+00
 -5.7576E-01  1.0201E+00
 -5.5556E-01  1.0187E+00
 -5.3535E-01  1.0174E+00
 -5.1515E-01  1.0161E+00
 -4.9495E-01  1.0148E+00
 -4.7475E-01  1.0136E+00
 -4.5455E-01  1.0125E+00
 -4.3434E-01  1.0114E+00
 -4.1414E-01  1.0104E+00
 -3.9394E-01  1.0094E+00
 -3.7374E-01  1.0084E+00
 -3.5354E-01  1.0075E+00
 -3.3333E-01  1.0067E+00
 -3.1313E-01  1.0059E+00
 -2.9293E-01  1.0052E+00
 -2.7273E-01  1.0045E+00
 -2.5253E-01  1.0038E+00
 -2.3232E-01  1.0033E+00
 -2.1212E-01  1.0027E+00
 -1.9192E-01  1.0022E+00
 -1.7172E-01  1.0018E+00
 -1.5152E-01  1.0014E+00
 -1.3131E-01  1.0010E+00
 -1.1111E-01  1.0007E+00
 -9.0909E-02  1.0005E+00
 -7.0707E-02  1.0003E+00
 -5.0505E-02  1.0002E+00
 -3.0303E-02  1.0001E+00
 -1.0101E-02  1.0000E+00
  1.0101E-02  1.0000E+00
  3.0303E-02  1.0001E+00
  5.0505E-02  1.0002E+00
  7.0707E-02  1.0003E+00
  9.0909E-02  1.0005E+00
  1.1111E-01  1.0007E+00
  1.3131E-01  1.0010E+00
  1.5152E-01  1.0014E+00
  1.7172E-01  1.0018E+00
  1.9192E-01  1.0022E+00
  2.1212E-01  1.0027E+00
  2.3232E-01  1.0033E+00
  2.5253E-01  1.0038E+00
  2.7273E-01  1.0045E+00
  2.9293E-01  1.0052E+00
  3.1313E-01  1.0059E+00
  3.3333E-01  1.0067E+00
  3.5354E-01  1.0075E+00
  3.7374E-01  1.0084E+00
  3.9394E-01  1.0094E+00
  4.1414E-01  1.0104E+00
  4.3434E-01  1.0114E+00
  4.5455E-01  1.0125E+00
  4.7475E-01  1.0136E+00
  4.9495E-01  1.0148E+00
  5.1515E-01  1.0161E+00
  5.3535E-01  1.0174E+00
  5.5556E-01  1.0187E+00
  5.7576E-01  1.0201E+00
  5.9596E-01  1.0215E+00
  6.1616E-01  1.0230E+00
  6.3636E-01  1.0245E+00
  6.5657E-01  1.0261E+00
  6.7677E-01  1.0278E+00
  6.9697E-01  1.0294E+00
  7.1717E-01  1.0312E+00
  7.3737E-01  1.0329E+00
  7.5758E-01  1.0348E+00
  7.7778E-01  1.0366E+00
  7.9798E-01  1.0385E+00
  8.1818E-01  1.0404E+00
  8.3838E-01  1.0424E+00
  8.5859E-01  1.0444E+00
  8.7879E-01  1.0464E+00
  8.9899E-01  1.0484E+00
  9.1919E-01  1.0504E+00
  9.3939E-01  1.0524E+00
  9.5960E-01  1.0543E+00
  9.7980E-01  1.0559E+00
  1.0000E+00  1.0566E+00


==> data/match/dalitzX0Lower.dat <==
 -1.0000E+00  1.0349E+00
 -9.7980E-01  1.0350E+00
 -9.5960E-01  1.0342E+00
 -9.3939E-01  1.0332E+00
 -9.1919E-01  1.0320E+00
 -8.9899E-01  1.0308E+00
 -8.7879E-01  1.0295E+00
 -8.5859E-01  1.0283E+00
 -8.3838E-01  1.0270E+00
 -8.1818E-01  1.0258E+00
 -7.9798E-01  1.0246E+00
 -7.7778E-01  1.0234E+00
 -7.5758E-01  1.0222E+00
 -7.3737E-01  1.0210E+00
 -7.1717E-01  1.0199E+00
 -6.9697E-01  1.0188E+00
 -6.7677E-01  1.0177E+00
 -6.5657E-01  1.0167E+00
 -6.3636E-01  1.0157E+00
 -6.1616E-01  1.0147E+00
 -5.9596E-01  1.0137E+00
 -5.7576E-01  1.0128E+00
 -5.5556E-01  1.0119E+00
 -5.3535E-01  1.0111E+00
 -5.1515E-01  1.0102E+00
 -4.9495E-01  1.0094E+00
 -4.7475E-01  1.0087E+00
 -4.5455E-01  1.0080E+00
 -4.3434E-01  1.0073E+00
 -4.1414E-01  1.0066E+00
 -3.9394E-01  1.0060E+00
 -3.7374E-01  1.0054E+00
 -3.5354E-01  1.0048E+00
 -3.3333E-01  1.0043E+00
 -3.1313E-01  1.0038E+00
 -2.9293E-01  1.0033E+00
 -2.7273E-01  1.0029E+00
 -2.5253E-01  1.0024E+00
 -2.3232E-01  1.0021E+00
 -2.1212E-01  1.0017E+00
 -1.9192E-01  1.0014E+00
 -1.7172E-01  1.0011E+00
 -1.5152E-01  1.0009E+00
 -1.3131E-01  1.0007E+00
 -1.1111E-01  1.0005E+00
 -9.0909E-02  1.0003E+00
 -7.0707E-02  1.0002E+00
 -5.0505E-02  1.0001E+00
 -3.0303E-02  1.0000E+00
 -1.0101E-02  1.0000E+00
  1.0101E-02  1.0000E+00
  3.0303E-02  1.0000E+00
  5.0505E-02  1.0001E+00
  7.0707E-02  1.0002E+00
  9.0909E-02  1.0003E+00
  1.1111E-01  1.0005E+00
  1.3131E-01  1.0007E+00
  1.5152E-01  1.0009E+00
  1.7172E-01  1.0011E+00
  1.9192E-01  1.0014E+00
  2.1212E-01  1.0017E+00
  2.3232E-01  1.0021E+00
  2.5253E-01  1.0024E+00
  2.7273E-01  1.0029E+00
  2.9293E-01  1.0033E+00
  3.1313E-01  1.0038E+00
  3.3333E-01  1.0043E+00
  3.5354E-01  1.0048E+00
  3.7374E-01  1.0054E+00
  3.9394E-01  1.0060E+00
  4.1414E-01  1.0066E+00
  4.3434E-01  1.0073E+00
  4.5455E-01  1.0080E+00
  4.7475E-01  1.0087E+00
  4.9495E-01  1.0094E+00
  5.1515E-01  1.0102E+00
  5.3535E-01  1.0111E+00
  5.5556E-01  1.0119E+00
  5.7576E-01  1.0128E+00
  5.9596E-01  1.0137E+00
  6.1616E-01  1.0147E+00
  6.3636E-01  1.0157E+00
  6.5657E-01  1.0167E+00
  6.7677E-01  1.0177E+00
  6.9697E-01  1.0188E+00
  7.1717E-01  1.0199E+00
  7.3737E-01  1.0210E+00
  7.5758E-01  1.0222E+00
  7.7778E-01  1.0234E+00
  7.9798E-01  1.0246E+00
  8.1818E-01  1.0258E+00
  8.3838E-01  1.0270E+00
  8.5859E-01  1.0283E+00
  8.7879E-01  1.0295E+00
  8.9899E-01  1.0308E+00
  9.1919E-01  1.0320E+00
  9.3939E-01  1.0332E+00
  9.5960E-01  1.0342E+00
  9.7980E-01  1.0350E+00
  1.0000E+00  1.0349E+00


==> data/match/dalitzX0Upper.dat <==
 -1.0000E+00  1.0782E+00
 -9.7980E-01  1.0767E+00
 -9.5960E-01  1.0743E+00
 -9.3939E-01  1.0716E+00
 -9.1919E-01  1.0688E+00
 -8.9899E-01  1.0660E+00
 -8.7879E-01  1.0633E+00
 -8.5859E-01  1.0605E+00
 -8.3838E-01  1.0578E+00
 -8.1818E-01  1.0551E+00
 -7.9798E-01  1.0524E+00
 -7.7778E-01  1.0498E+00
 -7.5758E-01  1.0473E+00
 -7.3737E-01  1.0448E+00
 -7.1717E-01  1.0424E+00
 -6.9697E-01  1.0401E+00
 -6.7677E-01  1.0378E+00
 -6.5657E-01  1.0356E+00
 -6.3636E-01  1.0334E+00
 -6.1616E-01  1.0313E+00
 -5.9596E-01  1.0293E+00
 -5.7576E-01  1.0273E+00
 -5.5556E-01  1.0255E+00
 -5.3535E-01  1.0236E+00
 -5.1515E-01  1.0219E+00
 -4.9495E-01  1.0202E+00
 -4.7475E-01  1.0186E+00
 -4.5455E-01  1.0170E+00
 -4.3434E-01  1.0155E+00
 -4.1414E-01  1.0141E+00
 -3.9394E-01  1.0128E+00
 -3.7374E-01  1.0115E+00
 -3.5354E-01  1.0103E+00
 -3.3333E-01  1.0091E+00
 -3.1313E-01  1.0081E+00
 -2.9293E-01  1.0071E+00
 -2.7273E-01  1.0061E+00
 -2.5253E-01  1.0052E+00
 -2.3232E-01  1.0044E+00
 -2.1212E-01  1.0037E+00
 -1.9192E-01  1.0030E+00
 -1.7172E-01  1.0024E+00
 -1.5152E-01  1.0019E+00
 -1.3131E-01  1.0014E+00
 -1.1111E-01  1.0010E+00
 -9.0909E-02  1.0007E+00
 -7.0707E-02  1.0004E+00
 -5.0505E-02  1.0002E+00
 -3.0303E-02  1.0001E+00
 -1.0101E-02  1.0000E+00
  1.0101E-02  1.0000E+00
  3.0303E-02  1.0001E+00
  5.0505E-02  1.0002E+00
  7.0707E-02  1.0004E+00
  9.0909E-02  1.0007E+00
  1.1111E-01  1.0010E+00
  1.3131E-01  1.0014E+00
  1.5152E-01  1.0019E+00
  1.7172E-01  1.0024E+00
  1.9192E-01  1.0030E+00
  2.1212E-01  1.0037E+00
  2.3232E-01  1.0044E+00
  2.5253E-01  1.0052E+00
  2.7273E-01  1.0061E+00
  2.9293E-01  1.0071E+00
  3.1313E-01  1.0081E+00
  3.3333E-01  1.0091E+00
  3.5354E-01  1.0103E+00
  3.7374E-01  1.0115E+00
  3.9394E-01  1.0128E+00
  4.1414E-01  1.0141E+00
  4.3434E-01  1.0155E+00
  4.5455E-01  1.0170E+00
  4.7475E-01  1.0186E+00
  4.9495E-01  1.0202E+00
  5.1515E-01  1.0219E+00
  5.3535E-01  1.0236E+00
  5.5556E-01  1.0255E+00
  5.7576E-01  1.0273E+00
  5.9596E-01  1.0293E+00
  6.1616E-01  1.0313E+00
  6.3636E-01  1.0334E+00
  6.5657E-01  1.0356E+00
  6.7677E-01  1.0378E+00
  6.9697E-01  1.0401E+00
  7.1717E-01  1.0424E+00
  7.3737E-01  1.0448E+00
  7.5758E-01  1.0473E+00
  7.7778E-01  1.0498E+00
  7.9798E-01  1.0524E+00
  8.1818E-01  1.0551E+00
  8.3838E-01  1.0578E+00
  8.5859E-01  1.0605E+00
  8.7879E-01  1.0633E+00
  8.9899E-01  1.0660E+00
  9.1919E-01  1.0688E+00
  9.3939E-01  1.0716E+00
  9.5960E-01  1.0743E+00
  9.7980E-01  1.0767E+00
  1.0000E+00  1.0782E+00


==> data/match/dalitzXcCentral.dat <==
 -1.0000E+00  8.9205E-01
 -9.7980E-01  8.9016E-01
 -9.5960E-01  8.8834E-01
 -9.3939E-01  8.8656E-01
 -9.1919E-01  8.8484E-01
 -8.9899E-01  8.8317E-01
 -8.7879E-01  8.8155E-01
 -8.5859E-01  8.7998E-01
 -8.3838E-01  8.7846E-01
 -8.1818E-01  8.7699E-01
 -7.9798E-01  8.7557E-01
 -7.7778E-01  8.7419E-01
 -7.5758E-01  8.7286E-01
 -7.3737E-01  8.7157E-01
 -7.1717E-01  8.7033E-01
 -6.9697E-01  8.6913E-01
 -6.7677E-01  8.6797E-01
 -6.5657E-01  8.6686E-01
 -6.3636E-01  8.6578E-01
 -6.1616E-01  8.6475E-01
 -5.9596E-01  8.6376E-01
 -5.7576E-01  8.6280E-01
 -5.5556E-01  8.6189E-01
 -5.3535E-01  8.6101E-01
 -5.1515E-01  8.6016E-01
 -4.9495E-01  8.5936E-01
 -4.7475E-01  8.5859E-01
 -4.5455E-01  8.5786E-01
 -4.3434E-01  8.5716E-01
 -4.1414E-01  8.5650E-01
 -3.9394E-01  8.5587E-01
 -3.7374E-01  8.5527E-01
 -3.5354E-01  8.5471E-01
 -3.3333E-01  8.5418E-01
 -3.1313E-01  8.5369E-01
 -2.9293E-01  8.5322E-01
 -2.7273E-01  8.5279E-01
 -2.5253E-01  8.5239E-01
 -2.3232E-01  8.5203E-01
 -2.1212E-01  8.5169E-01
 -1.9192E-01  8.5138E-01
 -1.7172E-01  8.5111E-01
 -1.5152E-01  8.5087E-01
 -1.3131E-01  8.5066E-01
 -1.1111E-01  8.5047E-01
 -9.0909E-02  8.5032E-01
 -7.0707E-02  8.5020E-01
 -5.0505E-02  8.5011E-01
 -3.0303E-02  8.5005E-01
 -1.0101E-02  8.5002E-01
  1.0101E-02  8.5002E-01
  3.0303E-02  8.5005E-01
  5.0505E-02  8.5011E-01
  7.0707E-02  8.5020E-01
  9.0909E-02  8.5032E-01
  1.1111E-01  8.5047E-01
  1.3131E-01  8.5066E-01
  1.5152E-01  8.5087E-01
  1.7172E-01  8.5111E-01
  1.9192E-01  8.5138E-01
  2.1212E-01  8.5169E-01
  2.3232E-01  8.5203E-01
  2.5253E-01  8.5239E-01
  2.7273E-01  8.5279E-01
  2.9293E-01  8.5322E-01
  3.1313E-01  8.5369E-01
  3.3333E-01  8.5418E-01
  3.5354E-01  8.5471E-01
  3.7374E-01  8.5527E-01
  3.9394E-01  8.5587E-01
  4.1414E-01  8.5650E-01
  4.3434E-01  8.5716E-01
  4.5455E-01  8.5786E-01
  4.7475E-01  8.5859E-01
  4.9495E-01  8.5936E-01
  5.1515E-01  8.6016E-01
  5.3535E-01  8.6101E-01
  5.5556E-01  8.6189E-01
  5.7576E-01  8.6280E-01
  5.9596E-01  8.6376E-01
  6.1616E-01  8.6475E-01
  6.3636E-01  8.6578E-01
  6.5657E-01  8.6686E-01
  6.7677E-01  8.6797E-01
  6.9697E-01  8.6913E-01
  7.1717E-01  8.7033E-01
  7.3737E-01  8.7157E-01
  7.5758E-01  8.7286E-01
  7.7778E-01  8.7419E-01
  7.9798E-01  8.7557E-01
  8.1818E-01  8.7699E-01
  8.3838E-01  8.7846E-01
  8.5859E-01  8.7998E-01
  8.7879E-01  8.8155E-01
  8.9899E-01  8.8317E-01
  9.1919E-01  8.8484E-01
  9.3939E-01  8.8656E-01
  9.5960E-01  8.8834E-01
  9.7980E-01  8.9016E-01
  1.0000E+00  8.9205E-01


==> data/match/dalitzXcLower.dat <==
 -1.0000E+00  8.8199E-01
 -9.7980E-01  8.8048E-01
 -9.5960E-01  8.7901E-01
 -9.3939E-01  8.7758E-01
 -9.1919E-01  8.7620E-01
 -8.9899E-01  8.7485E-01
 -8.7879E-01  8.7354E-01
 -8.5859E-01  8.7227E-01
 -8.3838E-01  8.7104E-01
 -8.1818E-01  8.6984E-01
 -7.9798E-01  8.6868E-01
 -7.7778E-01  8.6755E-01
 -7.5758E-01  8.6645E-01
 -7.3737E-01  8.6539E-01
 -7.1717E-01  8.6436E-01
 -6.9697E-01  8.6335E-01
 -6.7677E-01  8.6238E-01
 -6.5657E-01  8.6143E-01
 -6.3636E-01  8.6051E-01
 -6.1616E-01  8.5962E-01
 -5.9596E-01  8.5875E-01
 -5.7576E-01  8.5791E-01
 -5.5556E-01  8.5710E-01
 -5.3535E-01  8.5631E-01
 -5.1515E-01  8.5555E-01
 -4.9495E-01  8.5481E-01
 -4.7475E-01  8.5410E-01
 -4.5455E-01  8.5341E-01
 -4.3434E-01  8.5275E-01
 -4.1414E-01  8.5212E-01
 -3.9394E-01  8.5151E-01
 -3.7374E-01  8.5093E-01
 -3.5354E-01  8.5038E-01
 -3.3333E-01  8.4985E-01
 -3.1313E-01  8.4936E-01
 -2.9293E-01  8.4889E-01
 -2.7273E-01  8.4845E-01
 -2.5253E-01  8.4805E-01
 -2.3232E-01  8.4767E-01
 -2.1212E-01  8.4732E-01
 -1.9192E-01  8.4700E-01
 -1.7172E-01  8.4672E-01
 -1.5152E-01  8.4646E-01
 -1.3131E-01  8.4624E-01
 -1.1111E-01  8.4605E-01
 -9.0909E-02  8.4589E-01
 -7.0707E-02  8.4576E-01
 -5.0505E-02  8.4566E-01
 -3.0303E-02  8.4560E-01
 -1.0101E-02  8.4557E-01
  1.0101E-02  8.4557E-01
  3.0303E-02  8.4560E-01
  5.0505E-02  8.4566E-01
  7.0707E-02  8.4576E-01
  9.0909E-02  8.4589E-01
  1.1111E-01  8.4605E-01
  1.3131E-01  8.4624E-01
  1.5152E-01  8.4646E-01
  1.7172E-01  8.4672E-01
  1.9192E-01  8.4700E-01
  2.1212E-01  8.4732E-01
  2.3232E-01  8.4767E-01
  2.5253E-01  8.4805E-01
  2.7273E-01  8.4845E-01
  2.9293E-01  8.4889E-01
  3.1313E-01  8.4936E-01
  3.3333E-01  8.4985E-01
  3.5354E-01  8.5038E-01
  3.7374E-01  8.5093E-01
  3.9394E-01  8.5151E-01
  4.1414E-01  8.5212E-01
  4.3434E-01  8.5275E-01
  4.5455E-01  8.5341E-01
  4.7475E-01  8.5410E-01
  4.9495E-01  8.5481E-01
  5.1515E-01  8.5555E-01
  5.3535E-01  8.5631E-01
  5.5556E-01  8.5710E-01
  5.7576E-01  8.5791E-01
  5.9596E-01  8.5875E-01
  6.1616E-01  8.5962E-01
  6.3636E-01  8.6051E-01
  6.5657E-01  8.6143E-01
  6.7677E-01  8.6238E-01
  6.9697E-01  8.6335E-01
  7.1717E-01  8.6436E-01
  7.3737E-01  8.6539E-01
  7.5758E-01  8.6645E-01
  7.7778E-01  8.6755E-01
  7.9798E-01  8.6868E-01
  8.1818E-01  8.6984E-01
  8.3838E-01  8.7104E-01
  8.5859E-01  8.7227E-01
  8.7879E-01  8.7354E-01
  8.9899E-01  8.7485E-01
  9.1919E-01  8.7620E-01
  9.3939E-01  8.7758E-01
  9.5960E-01  8.7901E-01
  9.7980E-01  8.8048E-01
  1.0000E+00  8.8199E-01


==> data/match/dalitzXcUpper.dat <==
 -1.0000E+00  9.0223E-01
 -9.7980E-01  8.9997E-01
 -9.5960E-01  8.9777E-01
 -9.3939E-01  8.9565E-01
 -9.1919E-01  8.9358E-01
 -8.9899E-01  8.9158E-01
 -8.7879E-01  8.8964E-01
 -8.5859E-01  8.8777E-01
 -8.3838E-01  8.8595E-01
 -8.1818E-01  8.8420E-01
 -7.9798E-01  8.8250E-01
 -7.7778E-01  8.8087E-01
 -7.5758E-01  8.7930E-01
 -7.3737E-01  8.7778E-01
 -7.1717E-01  8.7632E-01
 -6.9697E-01  8.7492E-01
 -6.7677E-01  8.7357E-01
 -6.5657E-01  8.7228E-01
 -6.3636E-01  8.7105E-01
 -6.1616E-01  8.6987E-01
 -5.9596E-01  8.6873E-01
 -5.7576E-01  8.6764E-01
 -5.5556E-01  8.6663E-01
 -5.3535E-01  8.6566E-01
 -5.1515E-01  8.6474E-01
 -4.9495E-01  8.6386E-01
 -4.7475E-01  8.6303E-01
 -4.5455E-01  8.6225E-01
 -4.3434E-01  8.6151E-01
 -4.1414E-01  8.6081E-01
 -3.9394E-01  8.6016E-01
 -3.7374E-01  8.5955E-01
 -3.5354E-01  8.5897E-01
 -3.3333E-01  8.5844E-01
 -3.1313E-01  8.5794E-01
 -2.9293E-01  8.5748E-01
 -2.7273E-01  8.5706E-01
 -2.5253E-01  8.5667E-01
 -2.3232E-01  8.5631E-01
 -2.1212E-01  8.5598E-01
 -1.9192E-01  8.5569E-01
 -1.7172E-01  8.5543E-01
 -1.5152E-01  8.5520E-01
 -1.3131E-01  8.5500E-01
 -1.1111E-01  8.5483E-01
 -9.0909E-02  8.5468E-01
 -7.0707E-02  8.5457E-01
 -5.0505E-02  8.5449E-01
 -3.0303E-02  8.5443E-01
 -1.0101E-02  8.5440E-01
  1.0101E-02  8.5440E-01
  3.0303E-02  8.5443E-01
  5.0505E-02  8.5449E-01
  7.0707E-02  8.5457E-01
  9.0909E-02  8.5468E-01
  1.1111E-01  8.5483E-01
  1.3131E-01  8.5500E-01
  1.5152E-01  8.5520E-01
  1.7172E-01  8.5543E-01
  1.9192E-01  8.5569E-01
  2.1212E-01  8.5598E-01
  2.3232E-01  8.5631E-01
  2.5253E-01  8.5667E-01
  2.7273E-01  8.5706E-01
  2.9293E-01  8.5748E-01
  3.1313E-01  8.5794E-01
  3.3333E-01  8.5844E-01
  3.5354E-01  8.5897E-01
  3.7374E-01  8.5955E-01
  3.9394E-01  8.6016E-01
  4.1414E-01  8.6081E-01
  4.3434E-01  8.6151E-01
  4.5455E-01  8.6225E-01
  4.7475E-01  8.6303E-01
  4.9495E-01  8.6386E-01
  5.1515E-01  8.6474E-01
  5.3535E-01  8.6566E-01
  5.5556E-01  8.6663E-01
  5.7576E-01  8.6764E-01
  5.9596E-01  8.6873E-01
  6.1616E-01  8.6987E-01
  6.3636E-01  8.7105E-01
  6.5657E-01  8.7228E-01
  6.7677E-01  8.7357E-01
  6.9697E-01  8.7492E-01
  7.1717E-01  8.7632E-01
  7.3737E-01  8.7778E-01
  7.5758E-01  8.7930E-01
  7.7778E-01  8.8087E-01
  7.9798E-01  8.8250E-01
  8.1818E-01  8.8420E-01
  8.3838E-01  8.8595E-01
  8.5859E-01  8.8777E-01
  8.7879E-01  8.8964E-01
  8.9899E-01  8.9158E-01
  9.1919E-01  8.9358E-01
  9.3939E-01  8.9565E-01
  9.5960E-01  8.9777E-01
  9.7980E-01  8.9997E-01
  1.0000E+00  9.0223E-01


==> data/match/dalitzYcCentral.dat <==
 -1.0000E+00  2.8379E+00
 -9.7980E-01  2.7884E+00
 -9.5960E-01  2.7393E+00
 -9.3939E-01  2.6908E+00
 -9.1919E-01  2.6429E+00
 -8.9899E-01  2.5956E+00
 -8.7879E-01  2.5487E+00
 -8.5859E-01  2.5024E+00
 -8.3838E-01  2.4567E+00
 -8.1818E-01  2.4115E+00
 -7.9798E-01  2.3668E+00
 -7.7778E-01  2.3227E+00
 -7.5758E-01  2.2791E+00
 -7.3737E-01  2.2361E+00
 -7.1717E-01  2.1935E+00
 -6.9697E-01  2.1515E+00
 -6.7677E-01  2.1100E+00
 -6.5657E-01  2.0690E+00
 -6.3636E-01  2.0286E+00
 -6.1616E-01  1.9886E+00
 -5.9596E-01  1.9492E+00
 -5.7576E-01  1.9102E+00
 -5.5556E-01  1.8718E+00
 -5.3535E-01  1.8339E+00
 -5.1515E-01  1.7964E+00
 -4.9495E-01  1.7595E+00
 -4.7475E-01  1.7230E+00
 -4.5455E-01  1.6870E+00
 -4.3434E-01  1.6516E+00
 -4.1414E-01  1.6166E+00
 -3.9394E-01  1.5821E+00
 -3.7374E-01  1.5480E+00
 -3.5354E-01  1.5144E+00
 -3.3333E-01  1.4813E+00
 -3.1313E-01  1.4487E+00
 -2.9293E-01  1.4166E+00
 -2.7273E-01  1.3849E+00
 -2.5253E-01  1.3536E+00
 -2.3232E-01  1.3228E+00
 -2.1212E-01  1.2925E+00
 -1.9192E-01  1.2626E+00
 -1.7172E-01  1.2332E+00
 -1.5152E-01  1.2042E+00
 -1.3131E-01  1.1757E+00
 -1.1111E-01  1.1476E+00
 -9.0909E-02  1.1199E+00
 -7.0707E-02  1.0926E+00
 -5.0505E-02  1.0658E+00
 -3.0303E-02  1.0395E+00
 -1.0101E-02  1.0135E+00
  1.0101E-02  9.8797E-01
  3.0303E-02  9.6285E-01
  5.0505E-02  9.3815E-01
  7.0707E-02  9.1386E-01
  9.0909E-02  8.8997E-01
  1.1111E-01  8.6650E-01
  1.3131E-01  8.4343E-01
  1.5152E-01  8.2076E-01
  1.7172E-01  7.9849E-01
  1.9192E-01  7.7661E-01
  2.1212E-01  7.5512E-01
  2.3232E-01  7.3403E-01
  2.5253E-01  7.1332E-01
  2.7273E-01  6.9299E-01
  2.9293E-01  6.7305E-01
  3.1313E-01  6.5348E-01
  3.3333E-01  6.3429E-01
  3.5354E-01  6.1547E-01
  3.7374E-01  5.9703E-01
  3.9394E-01  5.7895E-01
  4.1414E-01  5.6124E-01
  4.3434E-01  5.4390E-01
  4.5455E-01  5.2691E-01
  4.7475E-01  5.1029E-01
  4.9495E-01  4.9402E-01
  5.1515E-01  4.7811E-01
  5.3535E-01  4.6255E-01
  5.5556E-01  4.4735E-01
  5.7576E-01  4.3250E-01
  5.9596E-01  4.1800E-01
  6.1616E-01  4.0385E-01
  6.3636E-01  3.9005E-01
  6.5657E-01  3.7660E-01
  6.7677E-01  3.6350E-01
  6.9697E-01  3.5075E-01
  7.1717E-01  3.3836E-01
  7.3737E-01  3.2632E-01
  7.5758E-01  3.1465E-01
  7.7778E-01  3.0334E-01
  7.9798E-01  2.9241E-01
  8.1818E-01  2.8187E-01
  8.3838E-01  2.7173E-01
  8.5859E-01  2.6202E-01
  8.7879E-01  2.5277E-01
  8.9899E-01  2.4403E-01
  9.1919E-01  2.3587E-01
  9.3939E-01  2.2845E-01
  9.5960E-01  2.2204E-01
  9.7980E-01  2.1744E-01
  1.0000E+00  2.1193E-01


==> data/match/dalitzYcLower.dat <==
 -1.0000E+00  2.7070E+00
 -9.7980E-01  2.6627E+00
 -9.5960E-01  2.6187E+00
 -9.3939E-01  2.5751E+00
 -9.1919E-01  2.5320E+00
 -8.9899E-01  2.4894E+00
 -8.7879E-01  2.4471E+00
 -8.5859E-01  2.4052E+00
 -8.3838E-01  2.3638E+00
 -8.1818E-01  2.3227E+00
 -7.9798E-01  2.2821E+00
 -7.7778E-01  2.2419E+00
 -7.5758E-01  2.2021E+00
 -7.3737E-01  2.1628E+00
 -7.1717E-01  2.1238E+00
 -6.9697E-01  2.0853E+00
 -6.7677E-01  2.0471E+00
 -6.5657E-01  2.0094E+00
 -6.3636E-01  1.9721E+00
 -6.1616E-01  1.9352E+00
 -5.9596E-01  1.8987E+00
 -5.7576E-01  1.8626E+00
 -5.5556E-01  1.8269E+00
 -5.3535E-01  1.7916E+00
 -5.1515E-01  1.7567E+00
 -4.9495E-01  1.7223E+00
 -4.7475E-01  1.6882E+00
 -4.5455E-01  1.6545E+00
 -4.3434E-01  1.6212E+00
 -4.1414E-01  1.5883E+00
 -3.9394E-01  1.5558E+00
 -3.7374E-01  1.5237E+00
 -3.5354E-01  1.4921E+00
 -3.3333E-01  1.4608E+00
 -3.1313E-01  1.4299E+00
 -2.9293E-01  1.3994E+00
 -2.7273E-01  1.3692E+00
 -2.5253E-01  1.3395E+00
 -2.3232E-01  1.3102E+00
 -2.1212E-01  1.2812E+00
 -1.9192E-01  1.2527E+00
 -1.7172E-01  1.2245E+00
 -1.5152E-01  1.1968E+00
 -1.3131E-01  1.1694E+00
 -1.1111E-01  1.1424E+00
 -9.0909E-02  1.1157E+00
 -7.0707E-02  1.0895E+00
 -5.0505E-02  1.0636E+00
 -3.0303E-02  1.0382E+00
 -1.0101E-02  1.0130E+00
  1.0101E-02  9.8754E-01
  3.0303E-02  9.6166E-01
  5.0505E-02  9.3620E-01
  7.0707E-02  9.1120E-01
  9.0909E-02  8.8663E-01
  1.1111E-01  8.6251E-01
  1.3131E-01  8.3882E-01
  1.5152E-01  8.1556E-01
  1.7172E-01  7.9273E-01
  1.9192E-01  7.7031E-01
  2.1212E-01  7.4832E-01
  2.3232E-01  7.2673E-01
  2.5253E-01  7.0556E-01
  2.7273E-01  6.8479E-01
  2.9293E-01  6.6442E-01
  3.1313E-01  6.4444E-01
  3.3333E-01  6.2485E-01
  3.5354E-01  6.0566E-01
  3.7374E-01  5.8685E-01
  3.9394E-01  5.6842E-01
  4.1414E-01  5.5036E-01
  4.3434E-01  5.3268E-01
  4.5455E-01  5.1538E-01
  4.7475E-01  4.9844E-01
  4.9495E-01  4.8187E-01
  5.1515E-01  4.6566E-01
  5.3535E-01  4.4982E-01
  5.5556E-01  4.3433E-01
  5.7576E-01  4.1920E-01
  5.9596E-01  4.0443E-01
  6.1616E-01  3.9002E-01
  6.3636E-01  3.7596E-01
  6.5657E-01  3.6226E-01
  6.7677E-01  3.4891E-01
  6.9697E-01  3.3592E-01
  7.1717E-01  3.2329E-01
  7.3737E-01  3.1102E-01
  7.5758E-01  2.9912E-01
  7.7778E-01  2.8759E-01
  7.9798E-01  2.7645E-01
  8.1818E-01  2.6569E-01
  8.3838E-01  2.5535E-01
  8.5859E-01  2.4544E-01
  8.7879E-01  2.3600E-01
  8.9899E-01  2.2707E-01
  9.1919E-01  2.1874E-01
  9.3939E-01  2.1113E-01
  9.5960E-01  2.0453E-01
  9.7980E-01  1.9972E-01
  1.0000E+00  1.9437E-01


==> data/match/dalitzYcUpper.dat <==
 -1.0000E+00  2.9697E+00
 -9.7980E-01  2.9150E+00
 -9.5960E-01  2.8608E+00
 -9.3939E-01  2.8073E+00
 -9.1919E-01  2.7546E+00
 -8.9899E-01  2.7026E+00
 -8.7879E-01  2.6512E+00
 -8.5859E-01  2.6004E+00
 -8.3838E-01  2.5504E+00
 -8.1818E-01  2.5010E+00
 -7.9798E-01  2.4523E+00
 -7.7778E-01  2.4042E+00
 -7.5758E-01  2.3568E+00
 -7.3737E-01  2.3100E+00
 -7.1717E-01  2.2639E+00
 -6.9697E-01  2.2184E+00
 -6.7677E-01  2.1735E+00
 -6.5657E-01  2.1292E+00
 -6.3636E-01  2.0856E+00
 -6.1616E-01  2.0426E+00
 -5.9596E-01  2.0002E+00
 -5.7576E-01  1.9584E+00
 -5.5556E-01  1.9172E+00
 -5.3535E-01  1.8766E+00
 -5.1515E-01  1.8366E+00
 -4.9495E-01  1.7971E+00
 -4.7475E-01  1.7583E+00
 -4.5455E-01  1.7200E+00
 -4.3434E-01  1.6823E+00
 -4.1414E-01  1.6452E+00
 -3.9394E-01  1.6086E+00
 -3.7374E-01  1.5726E+00
 -3.5354E-01  1.5371E+00
 -3.3333E-01  1.5022E+00
 -3.1313E-01  1.4678E+00
 -2.9293E-01  1.4340E+00
 -2.7273E-01  1.4007E+00
 -2.5253E-01  1.3679E+00
 -2.3232E-01  1.3357E+00
 -2.1212E-01  1.3039E+00
 -1.9192E-01  1.2727E+00
 -1.7172E-01  1.2420E+00
 -1.5152E-01  1.2118E+00
 -1.3131E-01  1.1821E+00
 -1.1111E-01  1.1528E+00
 -9.0909E-02  1.1241E+00
 -7.0707E-02  1.0959E+00
 -5.0505E-02  1.0681E+00
 -3.0303E-02  1.0408E+00
 -1.0101E-02  1.0140E+00
  1.0101E-02  9.8839E-01
  3.0303E-02  9.6402E-01
  5.0505E-02  9.4006E-01
  7.0707E-02  9.1647E-01
  9.0909E-02  8.9326E-01
  1.1111E-01  8.7042E-01
  1.3131E-01  8.4796E-01
  1.5152E-01  8.2587E-01
  1.7172E-01  8.0415E-01
  1.9192E-01  7.8280E-01
  2.1212E-01  7.6182E-01
  2.3232E-01  7.4120E-01
  2.5253E-01  7.2096E-01
  2.7273E-01  7.0107E-01
  2.9293E-01  6.8155E-01
  3.1313E-01  6.6240E-01
  3.3333E-01  6.4360E-01
  3.5354E-01  6.2517E-01
  3.7374E-01  6.0709E-01
  3.9394E-01  5.8937E-01
  4.1414E-01  5.7201E-01
  4.3434E-01  5.5500E-01
  4.5455E-01  5.3834E-01
  4.7475E-01  5.2203E-01
  4.9495E-01  5.0608E-01
  5.1515E-01  4.9047E-01
  5.3535E-01  4.7521E-01
  5.5556E-01  4.6030E-01
  5.7576E-01  4.4574E-01
  5.9596E-01  4.3152E-01
  6.1616E-01  4.1764E-01
  6.3636E-01  4.0411E-01
  6.5657E-01  3.9092E-01
  6.7677E-01  3.7808E-01
  6.9697E-01  3.6558E-01
  7.1717E-01  3.5342E-01
  7.3737E-01  3.4162E-01
  7.5758E-01  3.3017E-01
  7.7778E-01  3.1908E-01
  7.9798E-01  3.0836E-01
  8.1818E-01  2.9802E-01
  8.3838E-01  2.8808E-01
  8.5859E-01  2.7855E-01
  8.7879E-01  2.6948E-01
  8.9899E-01  2.6091E-01
  9.1919E-01  2.5293E-01
  9.3939E-01  2.4567E-01
  9.5960E-01  2.3944E-01
  9.7980E-01  2.3505E-01
  1.0000E+00  2.2935E-01


==> data/omnes0.dat <==
  -54.8887109366713       0.185998145888370       0.000000000000000E+000
  -54.6142673819880       0.186944433830488       0.000000000000000E+000
  -54.3398238273046       0.187898458956579       0.000000000000000E+000
  -54.0653802726213       0.188860309911680       0.000000000000000E+000
  -53.7909367179379       0.189830076665777       0.000000000000000E+000
  -53.5164931632546       0.190807850538525       0.000000000000000E+000
  -53.2420496085712       0.191793724224524       0.000000000000000E+000
  -52.9676060538878       0.192787791819177       0.000000000000000E+000
  -52.6931624992045       0.193790148845128       0.000000000000000E+000
  -52.4187189445211       0.194800892279308       0.000000000000000E+000
  -52.1442753898378       0.195820120580604       0.000000000000000E+000
  -51.8698318351544       0.196847933718165       0.000000000000000E+000
  -51.5953882804711       0.197884433200362       0.000000000000000E+000
  -51.3209447257877       0.198929722104422       0.000000000000000E+000
  -51.0465011711043       0.199983905106757       0.000000000000000E+000
  -50.7720576164210       0.201047088514001       0.000000000000000E+000
  -50.4976140617376       0.202119380294778       0.000000000000000E+000
  -50.2231705070543       0.203200890112226       0.000000000000000E+000
  -49.9487269523709       0.204291729357285       0.000000000000000E+000
  -49.6742833976876       0.205392011182792       0.000000000000000E+000
  -49.3998398430042       0.206501850538378       0.000000000000000E+000
  -49.1253962883209       0.207621364206218       0.000000000000000E+000
  -48.8509527336375       0.208750670837637       0.000000000000000E+000
  -48.5765091789541       0.209889890990608       0.000000000000000E+000
  -48.3020656242708       0.211039147168169       0.000000000000000E+000
  -48.0276220695874       0.212198563857767       0.000000000000000E+000
  -47.7531785149041       0.213368267571590       0.000000000000000E+000
  -47.4787349602207       0.214548386887880       0.000000000000000E+000
  -47.2042914055373       0.215739052493281       0.000000000000000E+000
  -46.9298478508540       0.216940397226238       0.000000000000000E+000
  -46.6554042961706       0.218152556121489       0.000000000000000E+000
  -46.3809607414873       0.219375666455670       0.000000000000000E+000
  -46.1065171868039       0.220609867794087       0.000000000000000E+000
  -45.8320736321206       0.221855302038660       0.000000000000000E+000
  -45.5576300774372       0.223112113477101       0.000000000000000E+000
  -45.2831865227539       0.224380448833360       0.000000000000000E+000
  -45.0087429680705       0.225660457319352       0.000000000000000E+000
  -44.7342994133871       0.226952290688048       0.000000000000000E+000
  -44.4598558587038       0.228256103287927       0.000000000000000E+000
  -44.1854123040204       0.229572052118867       0.000000000000000E+000
  -43.9109687493371       0.230900296889498       0.000000000000000E+000
  -43.6365251946537       0.232241000076072       0.000000000000000E+000
  -43.3620816399703       0.233594326982897       0.000000000000000E+000
  -43.0876380852870       0.234960445804377       0.000000000000000E+000
  -42.8131945306036       0.236339527688731       0.000000000000000E+000
  -42.5387509759203       0.237731746803407       0.000000000000000E+000
  -42.2643074212369       0.239137280402290       0.000000000000000E+000
  -41.9898638665536       0.240556308894722       0.000000000000000E+000
  -41.7154203118702       0.241989015916427       0.000000000000000E+000
  -41.4409767571869       0.243435588402369       0.000000000000000E+000
  -41.1665332025035       0.244896216661646       0.000000000000000E+000
  -40.8920896478201       0.246371094454444       0.000000000000000E+000
  -40.6176460931368       0.247860419071161       0.000000000000000E+000
  -40.3432025384534       0.249364391413741       0.000000000000000E+000
  -40.0687589837701       0.250883216079312       0.000000000000000E+000
  -39.7943154290867       0.252417101446196       0.000000000000000E+000
  -39.5198718744034       0.253966259762377       0.000000000000000E+000
  -39.2454283197200       0.255530907236510       0.000000000000000E+000
  -38.9709847650366       0.257111264131555       0.000000000000000E+000
  -38.6965412103533       0.258707554861133       0.000000000000000E+000
  -38.4220976556699       0.260320008088687       0.000000000000000E+000
  -38.1476541009866       0.261948856829566       0.000000000000000E+000
  -37.8732105463032       0.263594338556115       0.000000000000000E+000
  -37.5987669916199       0.265256695305888       0.000000000000000E+000
  -37.3243234369365       0.266936173793093       0.000000000000000E+000
  -37.0498798822531       0.268633025523386       0.000000000000000E+000
  -36.7754363275698       0.270347506912131       0.000000000000000E+000
  -36.5009927728864       0.272079879406260       0.000000000000000E+000
  -36.2265492182031       0.273830409609853       0.000000000000000E+000
  -35.9521056635197       0.275599369413582       0.000000000000000E+000
  -35.6776621088364       0.277387036128165       0.000000000000000E+000
  -35.4032185541530       0.279193692621974       0.000000000000000E+000
  -35.1287749994696       0.281019627462947       0.000000000000000E+000
  -34.8543314447863       0.282865135064979       0.000000000000000E+000
  -34.5798878901029       0.284730515838957       0.000000000000000E+000
  -34.3054443354196       0.286616076348614       0.000000000000000E+000
  -34.0310007807362       0.288522129471381       0.000000000000000E+000
  -33.7565572260529       0.290448994564451       0.000000000000000E+000
  -33.4821136713695       0.292396997636235       0.000000000000000E+000
  -33.2076701166861       0.294366471523437       0.000000000000000E+000
  -32.9332265620028       0.296357756073963       0.000000000000000E+000
  -32.6587830073194       0.298371198335893       0.000000000000000E+000
  -32.3843394526361       0.300407152752775       0.000000000000000E+000
  -32.1098958979527       0.302465981365471       0.000000000000000E+000
  -31.8354523432694       0.304548054020841       0.000000000000000E+000
  -31.5610087885860       0.306653748587541       0.000000000000000E+000
  -31.2865652339026       0.308783451179220       0.000000000000000E+000
  -31.0121216792193       0.310937556385425       0.000000000000000E+000
  -30.7376781245359       0.313116467510553       0.000000000000000E+000
  -30.4632345698526       0.315320596821158       0.000000000000000E+000
  -30.1887910151692       0.317550365801998       0.000000000000000E+000
  -29.9143474604859       0.319806205421171       0.000000000000000E+000
  -29.6399039058025       0.322088556404754       0.000000000000000E+000
  -29.3654603511191       0.324397869521336       0.000000000000000E+000
  -29.0910167964358       0.326734605876890       0.000000000000000E+000
  -28.8165732417524       0.329099237220441       0.000000000000000E+000
  -28.5421296870691       0.331492246260999       0.000000000000000E+000
  -28.2676861323857       0.333914126996269       0.000000000000000E+000
  -27.9932425777024       0.336365385053671       0.000000000000000E+000
  -27.7187990230190       0.338846538044226       0.000000000000000E+000
  -27.4443554683356       0.341358115929891       0.000000000000000E+000
  -27.1699119136523       0.343900661404986       0.000000000000000E+000
  -26.8954683589689       0.346474730292341       0.000000000000000E+000
  -26.6210248042856       0.349080891954883       0.000000000000000E+000
  -26.3465812496022       0.351719729723370       0.000000000000000E+000
  -26.0721376949189       0.354391841341070       0.000000000000000E+000
  -25.7976941402355       0.357097839426173       0.000000000000000E+000
  -25.5232505855521       0.359838351952825       0.000000000000000E+000
  -25.2488070308688       0.362614022751679       0.000000000000000E+000
  -24.9743634761854       0.365425512030939       0.000000000000000E+000
  -24.6999199215021       0.368273496918920       0.000000000000000E+000
  -24.4254763668187       0.371158672029206       0.000000000000000E+000
  -24.1510328121354       0.374081750049552       0.000000000000000E+000
  -23.8765892574520       0.377043462355759       0.000000000000000E+000
  -23.6021457027686       0.380044559651807       0.000000000000000E+000
  -23.3277021480853       0.383085812637624       0.000000000000000E+000
  -23.0532585934019       0.386168012705954       0.000000000000000E+000
  -22.7788150387186       0.389291972669862       0.000000000000000E+000
  -22.5043714840352       0.392458527522546       0.000000000000000E+000
  -22.2299279293519       0.395668535231195       0.000000000000000E+000
  -21.9554843746685       0.398922877566778       0.000000000000000E+000
  -21.6810408199852       0.402222460971742       0.000000000000000E+000
  -21.4065972653018       0.405568217467762       0.000000000000000E+000
  -21.1321537106184       0.408961105605791       0.000000000000000E+000
  -20.8577101559351       0.412402111460858       0.000000000000000E+000
  -20.5832666012517       0.415892249674168       0.000000000000000E+000
  -20.3088230465684       0.419432564545302       0.000000000000000E+000
  -20.0343794918850       0.423024131177462       0.000000000000000E+000
  -19.7599359372017       0.426668056678921       0.000000000000000E+000
  -19.4854923825183       0.430365481424107       0.000000000000000E+000
  -19.2110488278349       0.434117580377919       0.000000000000000E+000
  -18.9366052731516       0.437925564487225       0.000000000000000E+000
  -18.6621617184682       0.441790682143714       0.000000000000000E+000
  -18.3877181637849       0.445714220722629       0.000000000000000E+000
  -18.1132746091015       0.449697508202234       0.000000000000000E+000
  -17.8388310544182       0.453741914869237       0.000000000000000E+000
  -17.5643874997348       0.457848855115821       0.000000000000000E+000
  -17.2899439450514       0.462120577401598       0.000000000000000E+000
  -17.0155003903681       0.466356527249652       0.000000000000000E+000
  -16.7410568356847       0.470559721229244       0.000000000000000E+000
  -16.4666132810014       0.474931892512765       0.000000000000000E+000
  -16.1921697263180       0.479374398901814       0.000000000000000E+000
  -15.9177261716347       0.483888965252940       0.000000000000000E+000
  -15.6432826169513       0.488477374116727       0.000000000000000E+000
  -15.3688390622679       0.493141470666930       0.000000000000000E+000
  -15.0943955075846       0.497883165664567       0.000000000000000E+000
  -14.8199519529012       0.502704438602889       0.000000000000000E+000
  -14.5455083982179       0.507607341046917       0.000000000000000E+000
  -14.2710648435345       0.512594000182530       0.000000000000000E+000
  -13.9966212888512       0.517666622591456       0.000000000000000E+000
  -13.7221777341678       0.522827498270048       0.000000000000000E+000
  -13.4477341794844       0.528079004911470       0.000000000000000E+000
  -13.1732906248011       0.533423612472785       0.000000000000000E+000
  -12.8988470701177       0.538863888050605       0.000000000000000E+000
  -12.6244035154344       0.544402501091276       0.000000000000000E+000
  -12.3499599607510       0.550042228964280       0.000000000000000E+000
  -12.0755164060677       0.555785962930467       0.000000000000000E+000
  -11.8010728513843       0.561636714540075       0.000000000000000E+000
  -11.5266292967009       0.567597622499245       0.000000000000000E+000
  -11.2521857420176       0.573671960047982       0.000000000000000E+000
  -10.9777421873342       0.579863142897226       0.000000000000000E+000
  -10.7032986326509       0.586174737778164       0.000000000000000E+000
  -10.4288550779675       0.592610471662981       0.000000000000000E+000
  -10.1544115232842       0.599174241723229       0.000000000000000E+000
  -9.87996796860080       0.605870126099892       0.000000000000000E+000
  -9.60552441391745       0.612702395568296       0.000000000000000E+000
  -9.33108085923409       0.619675526191359       0.000000000000000E+000
  -9.05663730455073       0.626794213066533       0.000000000000000E+000
  -8.78219374986737       0.634063385285519       0.000000000000000E+000
  -8.50775019518402       0.641488222241594       0.000000000000000E+000
  -8.23330664050066       0.649074171437661       0.000000000000000E+000
  -7.95886308581730       0.656826967969366       0.000000000000000E+000
  -7.68441953113395       0.664752655882364       0.000000000000000E+000
  -7.40997597645059       0.672857611631671       0.000000000000000E+000
  -7.13553242176723       0.681148569904971       0.000000000000000E+000
  -6.86108886708388       0.689632652111634       0.000000000000000E+000
  -6.58664531240052       0.698317397886345       0.000000000000000E+000
  -6.31220175771716       0.707210797654757       0.000000000000000E+000
  -6.03775820303380       0.716321340936709       0.000000000000000E+000
  -5.76331464835045       0.725658045282855       0.000000000000000E+000
  -5.48887109366709       0.735230514223217       0.000000000000000E+000
  -5.21442753898373       0.745048989052120       0.000000000000000E+000
  -4.93998398430038       0.755124410578594       0.000000000000000E+000
  -4.66554042961702       0.765468485904750       0.000000000000000E+000
  -4.39109687493366       0.776093766362910       0.000000000000000E+000
  -4.11665332025031       0.787013740140527       0.000000000000000E+000
  -3.84220976556695       0.798242929314327       0.000000000000000E+000
  -3.56776621088359       0.809797007043041       0.000000000000000E+000
  -3.29332265620024       0.821692931145390       0.000000000000000E+000
  -3.01887910151688       0.833949098754982       0.000000000000000E+000
  -2.74443554683352       0.846585526345665       0.000000000000000E+000
  -2.46999199215017       0.859624060510571       0.000000000000000E+000
  -2.19554843746681       0.873088626303744       0.000000000000000E+000
  -1.92110488278345       0.887005521838571       0.000000000000000E+000
  -1.64666132810010       0.901403770359280       0.000000000000000E+000
  -1.37221777341674       0.916315544418404       0.000000000000000E+000
  -1.09777421873338       0.931776681485158       0.000000000000000E+000
 -0.823330664050025       0.947827316850950       0.000000000000000E+000
 -0.548887109366668       0.964512668968820       0.000000000000000E+000
 -0.274443554683312       0.981884025744024       0.000000000000000E+000
  4.503751585741974E-014   1.00000000000000       0.000000000000000E+000
  0.274443554683402        1.01892815203290       0.000000000000000E+000
  0.548887109366758        1.03874712304762       0.000000000000000E+000
  0.823330664050115        1.05954949624439       0.000000000000000E+000
   1.09777421873347        1.08144572229537       0.000000000000000E+000
   1.37221777341683        1.10456965084879       0.000000000000000E+000
   1.64666132810019        1.12908657561576       0.000000000000000E+000
   1.92110488278354        1.15520538962637       0.000000000000000E+000
   2.19554843746690        1.18319912288466       0.000000000000000E+000
   2.46999199215026        1.21343080117348       0.000000000000000E+000
   2.74443554683361        1.24642497534320       0.000000000000000E+000
   3.01887910151697        1.28297274190160       0.000000000000000E+000
   3.29332265620033        1.32441438395915       0.000000000000000E+000
   3.56776621088368        1.37346533935612       0.000000000000000E+000
   3.84220976556704        1.43836839107053       0.000000000000000E+000
   4.11665332025040        1.53243585113636       5.903461447432253E-002
   4.39109687493375        1.56165834008165       0.116171619733492     
   4.66554042961711        1.58950620798819       0.162025948371675     
   4.93998398430047        1.61594379557862       0.204933744441237     
   5.21442753898382        1.64093350539627       0.246906075517250     
   5.48887109366718        1.66443761120460       0.288723809792919     
   5.76331464835054        1.68641982665557       0.330741869563908     
   6.03775820303389        1.70684661477037       0.373125846064663     
   6.31220175771725        1.72568834114298       0.415943661922291     
   6.58664531240061        1.74291988806606       0.459207503841384     
   6.86108886708397        1.75852151347372       0.502895520003584     
   7.13553242176732        1.77247933690949       0.546964074247488     
   7.40997597645068        1.78478572333744       0.591355247782768     
   7.68441953113404        1.79543953205778       0.636001750518739     
   7.95886308581739        1.80444623981937       0.680830335056983     
   8.23330664050075        1.81181794719922       0.725764296262249     
   8.50775019518411        1.81757327773316       0.770725381625269     
   8.78219374986746        1.82173717990416       0.815635300530200     
   9.05663730455082        1.82434064276033       0.860416944547482     
   9.33108085923418        1.82542033652326       0.904995387416423     
   9.60552441391754        1.82501818997704       0.949298707984152     
   9.87996796860089        1.82318091664601       0.993258664344384     
   10.1544115232842        1.81995950174978        1.03681123851952     
   10.4288550779676        1.81540866165948        1.07989706581188     
   10.7032986326510        1.80958628708228        1.12246175996607     
   10.9777421873343        1.80255288049401        1.16445614364974     
   11.2521857420177        1.79437099745631        1.20583639292216     
   11.5266292967010        1.78510470043307        1.24656410396818     
   11.8010728513844        1.77481903260254        1.28660629020634     
   12.0755164060677        1.76357951798798        1.32593531779209     
   12.3499599607511        1.75145169303995        1.36452878744474     
   12.6244035154345        1.73850067363309        1.40236937037940     
   12.8988470701178        1.72479076031998        1.43944460589881     
   13.1732906248012        1.71038508363864        1.47574666788712     
   13.4477341794845        1.69534529031841        1.51127210705161     
   13.7221777341679        1.67973127038308        1.54602157529145     
   13.9966212888512        1.66360092441896        1.57999953804797     
   14.2710648435346        1.64700996966107        1.61321397992699     
   14.5455083982180        1.63001178305159        1.64567610829643     
   14.8199519529013        1.61265727903605        1.67740005896824     
   15.0943955075847        1.59499481957764        1.70840260748668     
   15.3688390622680        1.57707014507445        1.73870287949203     
   15.6432826169514        1.55892637489497        1.76832211911680     
   15.9177261716347        1.54060394474768        1.79728337537519     
   16.1921697263181        1.52214065692669        1.82561130292402     
   16.4666132810015        1.50357169370011        1.85333191793090     
   16.7410568356848        1.48492966693421        1.88047239302001     
   17.0155003903682        1.46624466527995        1.90706084938895     
   17.2899439450515        1.44754436123308        1.93312622877917     
   17.5643874997349        1.42885403099478        1.95869805853194     
   17.8388310544182        1.41019667659433        1.98380635504476     
   18.1132746091016        1.39159310510043        2.00848148194157     
   18.3877181637850        1.37306202073808        2.03275403539615     
   18.6621617184683        1.35462011798264        2.05665474238131     
   18.9366052731517        1.33628217723229        2.08021437528006     
   19.2110488278350        1.31806115765407        2.10346367569142     
   19.4854923825184        1.29996829616172        2.12643330215116     
   19.7599359372017        1.28201317270843        2.14915373765509     
   20.0343794918851        1.26420383466633        2.17165530766370     
   20.3088230465685        1.24654685605269        2.19396810800346     
   20.5832666012518        1.22904742351812        2.21612199048494     
   20.8577101559352        1.21170941192438        2.23814654652978     
   21.1321537106185        1.19453545532004        2.26007109784246     
   21.4065972653019        1.17752701795021        2.28192470289854     
   21.6810408199852        1.16068443600428        2.30373612243840     
   21.9554843746686        1.14400700243292        2.32553388266852     
   22.2299279293520        1.12749299849871        2.34734625141929     
   22.5043714840353        1.11113974385063        2.36920126379272     
   22.7788150387187        1.09494363642459        2.39112674244877     
   23.0532585934020        1.07890018686626        2.41315032108568     
   23.3277021480854        1.06300404742344        2.43529947070775     
   23.6021457027687        1.04724903525128        2.45760152829911     
   23.8765892574521        1.03162815006466        2.48008372754314     
   24.1510328121355        1.01613358605660        2.50277323124119     
   24.4254763668188        1.00075673798099        2.52569716509285     
   24.6999199215022       0.985488201271393        2.54888265250012     
   24.9743634761855       0.970317766035470        2.57235685004824     
   25.2488070308689       0.955234404727056        2.59614698329790     
   25.5232505855522       0.940226243527432        2.62028035538491     
   25.7976941402356       0.925280575515174        2.64478448996239     
   26.0721376949190       0.910383769304977        2.66968700462592     
   26.3465812496023       0.895521267410233        2.69501574988758     
   26.6210248042857       0.880677527801146        2.72079881279906     
   26.8954683589690       0.865835966507069        2.74706454377930     
   27.1699119136524       0.850978890848027        2.77384157907700     
   27.4443554683357       0.836087422507718        2.80115885748868     
   27.7187990230191       0.821141409530847        2.82904562958261     
   27.9932425777024       0.806119361193195        2.85753158130997     
   28.2676861323858       0.790998194547648        2.88664632853226     
   28.5421296870692       0.775753315688888        2.91642011972369     
   28.8165732417525       0.760358335222492        2.94688330054932     
   29.0910167964359       0.744784944510535        2.97806637398377     
   29.3654603511192       0.729002711812375        3.00999980628826     
   29.6399039058026       0.712978902357587        3.04271397094186     
   29.9143474604859       0.696678223347798        3.07623883676148     
   30.1887910151693       0.680062559935654        3.11060364927086     
   30.4632345698527       0.663090668825407        3.14583645858522     
   30.7376781245360       0.645717817831960        3.18196340990561     
   31.0121216792194       0.627895374015988        3.21900776014727     
   31.2865652339027       0.609570293605363        3.25698830861477     
   31.5610087885861       0.590684482622888        3.29591690643707     
   31.8354523432694       0.571173918321322        3.33579412009644     
   32.1098958979528       0.550967291414780        3.37660095114359     
   32.3843394526362       0.529983135089596        3.41827848339134     
   32.6587830073195       0.508121099380975        3.46066108345777     
   32.9332265620029       0.485681894911788        3.50283330826569     
   33.2076701166862       0.464173942256490        3.54646883997833     
   33.4821136713696       0.442048320523858        3.59179958096067     
   33.7565572260529       0.419218318750416        3.63860792220931     
   34.0310007807363       0.395622690571588        3.68686792732827     
   34.3054443354197       0.371203123450121        3.73659611213131     
   34.5798878901030       0.345900220277880        3.78782812469972     
   34.8543314447864       0.319651766037196        3.84060997150231     
   35.1287749994697       0.292391822541338        3.89499512292121     
   35.4032185541531       0.264050023965533        3.95104307243571     
   35.6776621088364       0.234550947256926        4.00881865385815     
   35.9521056635198       0.203813490864266        4.06839173804542     
   36.2265492182032       0.171750227408920        4.12983713959002     
   36.5009927728865       0.138266708725902        4.19323464989807     
   36.7754363275699       0.103260706951823        4.25866915211930     
   37.0498798822532       6.662137722652357E-002   4.32623079254099     
   37.3243234369366       2.822832776819339E-002   4.39601519295191     
   37.5987669916199      -1.204941771739972E-002   4.46812369372725     
   37.8732105463033      -5.435458181861785E-002   4.54266362010775     
   38.1476541009867      -9.884293796486231E-002   4.61974856537941     
   38.4220976556700      -0.145684778115005        4.69949865974250     
   38.6965412103534      -0.195066572297958        4.78204096888504     
   38.9709847650367      -0.247192837653685        4.86750963923199     
   39.2454283197201      -0.302288262488019        4.95604627941132     
   39.5198718744034      -0.360600113949495        5.04780019260734     
   39.7943154290868      -0.422400976703911        5.14292859318309     
   40.0687589837702      -0.487991873356150        5.24159676276444     
   40.3432025384535      -0.557705826524164        5.34397811979815     
   40.6176460931369      -0.631911932631106        5.45025416889110     
   40.8920896478202      -0.711020029441684        5.56061428624651     
   41.1665332025036      -0.795486053427848        5.67525528455778     
   41.4409767571869      -0.885818199541571        5.79438068391440     
   41.7154203118703      -0.982584040283467        5.91819974415980     
   41.9898638665537       -1.08641861036836        6.04692523106972     
   42.2643074212370       -1.19803400219532        6.18077201497562     
   42.5387509759204       -1.31823043681594        6.31995440484353     
   42.8131945306037       -1.44790803940613        6.46467754814340     
   43.0876380852871       -1.58808279867406        6.61513807044484     
   43.3620816399704       -1.73990263677554        6.77151170515686     
   43.6365251946538       -1.90466757471987        6.93394508589151     
   43.9109687493372       -2.08385207558449        7.10254026673185     
   44.1854123040205       -2.27913160655106        7.27733763620261     
   44.4598558587039       -2.49241223962975        7.45828986175072     
   44.7342994133872       -2.72586822257795        7.64523901126551     
   45.0087429680706       -2.98197576516397        7.83785810681981     
   45.2831865227539       -3.26356284940509        8.03561293749640     
   45.5576300774373       -3.57385554195981        8.23768209751137     
   45.8320736321206       -3.91653157615161        8.44286449856368     
   46.1065171868040       -4.29577523609542        8.64945531657080     
   46.3809607414874       -4.71633075187688        8.85508369774301     
   46.6554042961707       -5.18354771307274        9.05650044356526     
   46.9298478508541       -5.70341019194204        9.24930521472947     
   47.2042914055374       -6.28251862067560        9.42757332894729     
   47.4787349602208       -6.92803031546004        9.58341710446553     
   47.7531785149041       -7.64747448085534        9.70638766708246     
   48.0276220695875       -8.44841155611092        9.78274978686915     
   48.3020656242709       -9.33783796068447        9.79459415656383     
   48.5765091789542       -10.3212220904614        9.71878723388473     
   48.8509527336376       -11.4010311836133        9.52576395172802     
   49.1253962883209       -12.5746164746708        9.17812921506527     
   49.3998398430043       -13.8314111643726        8.62870728407113     
   49.6742833976876       -15.1500917148283        7.81596272773362     
   49.9487269523710       -16.5005621996691        6.63766634711793     
   50.2231705070544       -17.5264989389271        4.89230121772874     
   50.4976140617377       -18.0883201204251        3.04868575236182     
   50.7720576164211       -18.2623080713472        1.16932530641509     
   51.0465011711044       -18.0809714411666      -0.649211666065564     
   51.3209447257878       -17.5958667392036       -2.33376350913555     
   51.5953882804711       -16.8672042965586       -3.83376220851883     
   51.8698318351545       -15.9580295092459       -5.11867969182240     
   52.1442753898379       -14.9300953666964       -6.17578527687953     
   52.4187189445212       -13.8401405291939       -7.00786464706394     
   52.6931624992046       -12.7366098829724       -7.63015297424096     
   52.9676060538879       -11.6575029968320       -8.06641311724237     
   53.2420496085713       -10.6298085095390       -8.34478220036766     
   53.5164931632546       -9.67039538503130       -8.49416327409224     
   53.7909367179380       -8.78782512309276       -8.54164674799619     
   54.0653802726214       -7.98447457751640       -8.51103719394537     
   54.3398238273047       -7.25852409112531       -8.42228705418081     
   54.6142673819881       -6.60558254900868       -8.29153992910462     
   54.8887109366714       -6.01989308267578       -8.13151116074797     
   55.1631544913548       -5.49516057761310       -7.95200753870519     
   55.4375980460381       -5.02508009627460       -7.76046406468372     
   55.7120416007215       -4.60364821263581       -7.56243409163344     
   55.9864851554048       -4.22532653282126       -7.36200703981813     
   56.2609287100882       -3.88510990619582       -7.16214943185807     
   56.5353722647715       -3.57853595777200       -6.96497464170719     
   56.8098158194549       -3.30166388113135       -6.77195759117949     
   57.0842593741382       -3.05103096661714       -6.58409092858118     
   57.3587029288216       -2.82360719259951       -6.40201250316777     
   57.6331464835049       -2.61674587002952       -6.22609782439234     
   57.9075900381883       -2.42813762048128       -6.05653234331912     
   58.1820335928716       -2.25576430536360       -5.89335686971434     
   58.4564771475550       -2.09786508945162       -5.73651865066958     
   58.7309207022383       -1.95289910125530       -5.58589316103105     
   59.0053642569217       -1.81951579587467       -5.44130606902441     
   59.2798078116050       -1.69653197171200       -5.30255799512955     
   59.5542513662884       -1.58290511018493       -5.16942375737043     
   59.8286949209717       -1.47771721908560       -5.04166996352741     
   60.1031384756551       -1.38015759364013       -4.91905925011717     
   60.3775820303384       -1.28950868784308       -4.80135493696901     
   60.6520255850218       -1.20513398756099       -4.68832432701763     
   60.9264691397051       -1.12646759569125       -4.57974099264827     
   61.2009126943885       -1.05300527865101       -4.47538630537284     
   61.4753562490719      -0.984296756997521       -4.37505039340043     
   61.7497998037552      -0.919939095521168       -4.27853285168641     
   62.0242433584386      -0.859570854443756       -4.18564248391649     
   62.2986869131219      -0.802867291066649       -4.09619808644115     
   62.5731304678053      -0.749535931545642       -4.01002774538250     
   62.8475740224886      -0.699312879282186       -3.92696880279426     
   63.1220175771720      -0.651959558014796       -3.84686751862141     
   63.3964611318553      -0.607259875721265       -3.76957870502463     
   63.6709046865387      -0.565017746675486       -3.69496533296561     
   63.9453482412220      -0.525054921875360       -3.62289812467346     
   64.2197917959054      -0.487209085606986       -3.55325514251423     
   64.4942353505887      -0.451332182153454       -3.48592138192239     
   64.7686789052721      -0.417288941914002       -3.42078837382527     
   65.0431224599554      -0.384955580641379       -3.35775380029670     
   65.3175660146388      -0.354218677284204       -3.29672138667757     
   65.5920095693221      -0.324974039795936       -3.23759949373187     
   65.8664531240055      -0.297125978725126       -3.18030238937278     
   66.1408966786888      -0.270586380936771       -3.12474884902805     
   66.4153402333722      -0.245274024917369       -3.07086213339382     
   66.6897837880555      -0.221113941740246       -3.01856970913514     
   66.9642273427389      -0.198036843917701       -2.96780298678784     
   67.2386708974222      -0.175978615495970       -2.91849709861651     
   67.5131144521056      -0.154879847731205       -2.87059057457473     
   67.7875580067889      -0.134685436304199       -2.82402526924492     
   68.0620015614723      -0.115344225801551       -2.77874657346880     
   68.3364451161556      -9.680858990344386E-002  -2.73470121052239     
   68.6108886708390      -7.903426728332985E-002  -2.69184013686538     
   68.8853322255223      -6.197999461334026E-002  -2.65011631719499     
   69.1597757802057      -4.560728518726662E-002  -2.60948508998916     
   69.4342193348890      -2.988020596204756E-002  -2.56990402505428     
   69.7086628895724      -1.476517528499591E-002  -2.53133279054925     
   69.9831064442557      -2.307791471717140E-004  -2.49373302883803     
   70.2575499989391       1.375239594756714E-002  -2.45706824056120     
   70.5319935536224       2.721191519032637E-002  -2.42130367635560     
   70.8064371083058       4.017363425358678E-002  -2.38640623568815     
   71.0808806629891       5.266182599066089E-002  -2.35234437230577     
   71.3553242176725       6.469929623572011E-002  -2.31908800583779     
   71.6297677723558       7.630748976259054E-002  -2.28660843911854     
   71.9042113270392       8.750658734662728E-002  -2.25487828082981     
   72.1786548817225       9.831559477346187E-002  -2.22387137309009     
   72.4530984364059       0.108752424549632       -2.19356272364538     
   72.7275419910892       0.118833970991509       -2.16392844234068     
   73.0019855457726       0.128576179299339       -2.13494568157521     
   73.2764291004559       0.137994109161417       -2.10659258046562     
   73.5508726551393       0.147101993378519       -2.07884821246185     
   73.8253162098226       0.155913291949929       -2.05169253617903     
   74.0997597645060       0.164440742018840       -2.02510634922610     
   74.3742033191893       0.172696404036180       -1.99907124482765     
   74.6486468738727       0.180691704467192       -1.97356957105062     
   74.9230904285560       0.188437475334205       -1.94858439246137     
   75.1975339832394       0.195943990861216       -1.92409945405041     
   75.4719775379227       0.203221001461144       -1.90009914727530     
   75.7464210926061       0.210277765284226       -1.87656847808161     
   76.0208646472894       0.217123077526057       -1.85349303677277     
   76.2953082019728       0.223765297675737       -1.83085896960861     
   76.5697517566561       0.230212374868398       -1.80865295202094     
   76.8441953113395       0.236471871491716       -1.78686216334242     
   77.1186388660228       0.242550985182897       -1.76547426295236     
   77.3930824207062       0.248456569340672       -1.74447736774984     
   77.6675259753896       0.254195152266080       -1.72386003087069     
   77.9419695300729       0.259772955036125       -1.70361122157089     
   78.2164130847563       0.265195908205466       -1.68372030620391     
   78.4908566394396       0.270469667423442       -1.66417703022501     
   78.7653001941230       0.275599628046363       -1.64497150115957     
   79.0397437488063       0.280590938818435       -1.62609417247708     
   79.3141873034897       0.285448514688756       -1.60753582831637     
   79.5886308581730       0.290177005571090       -1.58928733210450     
   79.8630744128564       0.294780978996783       -1.57134055806602     
   80.1375179675397       0.299264676014371       -1.55368696377569     
   80.4119615222231       0.303632189343558       -1.53631851860069     
   80.6864050769064       0.307887431036460       -1.51922745730336     
   80.9608486315898       0.312034141251955       -1.50240626891561     
   81.2352921862731       0.316075896509293       -1.48584768617189     
   81.5097357409565       0.320016117455973       -1.46954467546876     
   81.7841792956398       0.323858076182338       -1.45349042732149     
   82.0586228503232       0.327604869522523       -1.43767819988037     
   82.3330664050065       0.331259559441055       -1.42210190112402     
   82.6075099596899       0.334824979016207       -1.40675519253683     
   82.8819535143732       0.338303871191454       -1.39163207467510     
   83.1563970690566       0.341698861101857       -1.37672673103719     
   83.4308406237399       0.345012461226859       -1.36203352097560     
   83.7052841784233       0.348247076258897       -1.34754697294424     
   83.9797277331066       0.351405007705529       -1.33326177806307     
   84.2541712877900       0.354488458241637       -1.31917278398347     
   84.5286148424733       0.357499535827035       -1.30527498903856     
   84.8030583971567       0.360440257603786       -1.29156353666363     
   85.0775019518400       0.363312553586590       -1.27803371007275     
   85.3519455065234       0.366118270158627       -1.26468092717847     
   85.6263890612067       0.368859173384496       -1.25150073574227     
   85.9008326158901       0.371536952151051       -1.23848880874396     
   86.1752761705734       0.374153221146246       -1.22564093995925     
   86.4497197252568       0.376709523685467       -1.21295303973503     
   86.7241632799401       0.379207334394112       -1.20042113095240     
   86.9986068346235       0.381648061754790       -1.18804134516864     
   87.2730503893068       0.384033050526780       -1.17580991892896     
   87.5474939439902       0.386363633750441       -1.16372333995217     
   87.8219374986735       0.388640886405569       -1.15177759519740     
   88.0963810533569       0.390866124543383       -1.13996966475959     
   88.3708246080402       0.393040410209237       -1.12829602166151     
   88.6452681627236       0.395164801850516       -1.11675337746110     
   88.9197117174069       0.397240306401662       -1.10533852971242     
   89.1941552720903       0.399267880988990       -1.09404835925970     
   89.4685988267736       0.401248434554566       -1.08287982764634     
   89.7430423814570       0.403182829403487       -1.07182997463380     
   90.0174859361403       0.405071882678594       -1.06089591582508     
   90.2919294908237       0.406916367766517       -1.05007484038813     
   90.5663730455070       0.408717015638622       -1.03936400887450     
   90.8408166001904       0.410474516130225       -1.02876075112888     
   91.1152601548738       0.412189519161300       -1.01826246428542     
   91.3897037095571       0.413862635901595       -1.00786661084671     
   91.6641472642404       0.415494439883028      -0.997570716841794     
   91.9385908189238       0.417085468061941      -0.987372370059581     
   92.2130343736071       0.418636221833689      -0.977269218354041     
   92.4874779282905       0.420147168001866      -0.967258968018028     
   92.7619214829738       0.421618739704353      -0.957339382222546     
   93.0363650376572       0.423051337298143      -0.947508279518278     
   93.3108085923405       0.424445329204869      -0.937763532396614     
   93.5852521470239       0.425801052718781      -0.928103065907267     
   93.8596957017073       0.427118814778741      -0.918524856329778     
   94.1341392563906       0.428398892705799      -0.909026929896316     
   94.4085828110740       0.429641534907648      -0.899607361563201     
   94.6830263657573       0.430846961551294      -0.890264273828752     
   94.9574699204407       0.432015365205001      -0.880995835595004     
   95.2319134751240       0.433146911450589      -0.871800261071036     
   95.5063570298074       0.434241739466982      -0.862675808715657     
   95.7808005844907       0.435299962585765      -0.853620780217143     
   96.0552441391741       0.436321668819473      -0.844633519507979     
   96.3296876938574       0.437306921363173      -0.835712411812465     
   96.6041312485408       0.438255759069684      -0.826855882724886     
   96.8785748032241       0.439168196898912      -0.818062397316528     
   97.1530183579075       0.440044226341315      -0.809330459269082     
   97.4274619125908       0.440883815815659      -0.800658610032657     
   97.7019054672742       0.441686911040942      -0.792045428006202     
   97.9763490219575       0.442453435382230      -0.783489527738297     
   98.2507925766409       0.443183290170017      -0.774989559146178     
   98.5252361313242       0.443876354992573      -0.766544206750958     
   98.7996796860076       0.444532487960438      -0.758152188926717     
   99.0741232406909       0.445151525942220      -0.749812257161364     
   99.3485667953743       0.445733284770462      -0.741523195326915     
   99.6230103500576       0.446277559416191      -0.733283818956786     
   99.8974539047410       0.446784124130491      -0.725092974527606     
   100.171897459424       0.447252732551154      -0.716949538742993     
   100.446341014108       0.447683117772130      -0.708852417816428     
   100.720784568791       0.448074992373178      -0.700800546750403     
   100.995228123474       0.448428048406649      -0.692792888608608     
   101.269671678158       0.448741957338021      -0.684828433777895     
   101.544115232841       0.449016369936113      -0.676906199216252     
   101.818558787524       0.449250918898097      -0.669025231837173     
   102.093002342208       0.449445207534946      -0.661184591150633     
   102.367445896891       0.449598826016093      -0.653383373221355     
   102.641889451574       0.449711340047698      -0.645620693346523     
   102.916333006258       0.449782293152706      -0.637895689272340     
   103.190776560941       0.449811206137824      -0.630207520259710     
   103.465220115625       0.449797576460921      -0.622555366097766     
   103.739663670308       0.449740877487155      -0.614938426056805     
   104.014107224991       0.449640557620318      -0.607355917771202     
   104.288550779675       0.449496039293846      -0.599807076041373     
   104.562994334358       0.449306717803395      -0.592291151542251     
   104.837437889041       0.449071959959984      -0.584807409423784     
   105.111881443725       0.448791102539531      -0.577355127787045     
   105.386324998408       0.448463450499758      -0.569933596015742     
   105.660768553091       0.448088274931383      -0.562542112940875     
   105.935212107775       0.447664810703836      -0.555179984811134     
   106.209655662458       0.447192253758774      -0.547846523037148     
   106.484099217141       0.446669757995720      -0.540541041671389     
   106.758542771825       0.446096431683327      -0.533262854578038     
   107.032986326508       0.445471333316306      -0.526011272237694     
   107.307429881191       0.444793466821323      -0.518785598120015     
   107.581873435875       0.444061775994391      -0.511585124542693     
   107.856316990558       0.443275138025816      -0.504409127916369     
   108.130760545242       0.442432355935368      -0.497256863251203     
   108.405204099925       0.441532149697358      -0.490127557770013     
   108.679647654608       0.440573145779787      -0.483020403432804     
   108.954091209292       0.439553864749186      -0.475934548124981     
   109.228534763975       0.438472706496902      -0.468869085191770     
   109.502978318658       0.437327932514624      -0.461823040907761     
   109.777421873342       0.436117644473828      -0.454795359343374     
   110.051865428025       0.434839758126354      -0.447784883914819     
   110.326308982708       0.433491971213023      -0.440790334659218     
   110.600752537392       0.432071723599578      -0.433810279928568     
   110.875196092075       0.430576147185562      -0.426843100692130     
   111.149639646758       0.429002002141172      -0.419886944892903     
   111.424083201442       0.427345594536537      -0.412939668178662     
   111.698526756125       0.425602668128187      -0.405998755584947     
   111.972970310808       0.423768259412276      -0.399061215963732     
   112.247413865492       0.421836501470373      -0.392123438608595     
   112.521857420175       0.419800334909892      -0.385180977844664     
   112.796300974858       0.417651116791349      -0.378228264710979     
   113.070744529542       0.415377998821363      -0.371258138573160     
   113.345188084225       0.412966961150329      -0.364261116608635     
   113.619631638909       0.410399183467854      -0.357224150960757     
   113.894075193592       0.407648099915826      -0.350128363987818     
   114.168518748275       0.404673258278341      -0.342944271157265     
   114.442962302959       0.401405789263359      -0.335620397121061     
   114.717405857642       0.397700743744478      -0.328045526305674     
   114.991849412325       0.392934123619253      -0.319725003600830     
   115.266292967009       0.385936465962543      -0.313903601877547     
   115.540736521692       0.380208130092348      -0.309244427580726     
   115.815180076375       0.374984939192209      -0.304996115795110     
   116.089623631059       0.370117266134283      -0.301036966452136     
   116.364067185742       0.365475659358621      -0.297261689395211     
   116.638510740425       0.361061796432239      -0.293671649082928     
   116.912954295109       0.356827243221726      -0.290227451339636     
   117.187397849792       0.352748939987633      -0.286910340396161     
   117.461841404475       0.348809397491281      -0.283706091281555     
   117.736284959159       0.344994850262706      -0.280603507773165     
   118.010728513842       0.341294151271188      -0.277593523370668     
   118.285172068525       0.337698068469470      -0.274668629136344     
   118.559615623209       0.334198815048311      -0.271822491624968     
   118.834059177892       0.330789723362266      -0.269049687669500     
   119.108502732576       0.327465011241275      -0.266345514309302     
   119.382946287259       0.324219609965894      -0.263705848872817     
   119.657389841942       0.321049034713788      -0.261127043604500     
   119.931833396626       0.317949285054635      -0.258605844731779     
   120.206276951309       0.314916767203874      -0.256139329229706     
   120.480720505992       0.311948192992158      -0.253724822647193     
   120.755164060676       0.309040728501443      -0.251360020001011     
   121.029607615359       0.306191554332593      -0.249042628116966     
   121.304051170042       0.303398239932487      -0.246770670090966     
   121.578494724726       0.300658493422602      -0.244542281810683     
   121.852938279409       0.297970209248588      -0.242355750711611     
   122.127381834092       0.295331428660647      -0.240209483633548     
   122.401825388776       0.292740328246625      -0.238101997493934     
   122.676268943459       0.290195182067880      -0.236031888490835     
   122.950712498142       0.287694446545895      -0.233997901145959     
   123.225156052826       0.285236600600516      -0.231998798280179     
   123.499599607509       0.282820238502776      -0.230033436535911     
   123.774043162193       0.280444035620866      -0.228100738516398     
   124.048486716876       0.278106741326017      -0.226199687015678     
   124.322930271559       0.275807172726433      -0.224329319922033     
   124.597373826243       0.273544209110138      -0.222488725698056     
   124.871817380926       0.271316786997798      -0.220677039356830     
   125.146260935609       0.269123895722787      -0.218893438866954     
   125.420704490293       0.266964573469012      -0.217137141929883     
   125.695148044976       0.264837903707720      -0.215407403081783     
   125.969591599659       0.262743011983535      -0.213703511079442     
   126.244035154343       0.260679063007210      -0.212024786535640     
   126.518478709026       0.258645258018710      -0.210370579774393     
   126.792922263709       0.256640832389364      -0.208740268880661     
   127.067365818393       0.254665053436128      -0.207133257922555     
   127.341809373076       0.252717218424519      -0.205548975327018     
   127.616252927759       0.250796671186706      -0.203986887396245     
   127.890696482443       0.248902725519244      -0.202446436002790     
   128.165140037126       0.247034777787170      -0.200927130176754     
   128.439583591809       0.245192228191262      -0.199428482068053     
   128.714027146493       0.243374499098474      -0.197950021855590     
   128.988470701176       0.241581033829125      -0.196491296760809     
   129.262914255860       0.239811295533704      -0.195051870134129     
   129.537357810543       0.238064766151001      -0.193631320607543     
   129.811801365226       0.236340945440144      -0.192229241307315     
   130.086244919910       0.234639350080009      -0.190845239121483     
   130.360688474593       0.232959512830058      -0.189478934017319     
   130.635132029276       0.231300981747381      -0.188129958404507     
   130.909575583960       0.229663319455175      -0.186797956540158     
   131.184019138643       0.228046102458445      -0.185482583972227     
   131.458462693326       0.226448920503040      -0.184183507018188     
   131.732906248010       0.224871375974628      -0.182900402276178     
   132.007349802693       0.223313083334417      -0.181632956166049     
   132.281793357376       0.221773668588833      -0.180380864498015     
   132.556236912060       0.220252768790559      -0.179143832066828     
   132.830680466743       0.218750031568599      -0.177921572269553     
   133.105124021426       0.217265114685242      -0.176713806745215     
   133.379567576110       0.215797685617979      -0.175520265034754     
   133.654011130793       0.214347421164593      -0.174340684259827     
   133.928454685476       0.212914007069830      -0.173174808819148     
   134.202898240160       0.211497137672111      -0.172022390101148     
   134.477341794843       0.210096424516533      -0.170883112153840     
   134.751785349527       0.208711761460269      -0.169756888645356     
   135.026228904210       0.207342588368483      -0.168643263986869     
   135.300672458893       0.205989003349395      -0.167542317975251     
   135.575116013577       0.204650552454058      -0.166453681388567     
   135.849559568260       0.203326975131238      -0.165377142305999     
   136.124003122943       0.202018017410764      -0.164312494159478     
   136.398446677627       0.200723431669948      -0.163259535543691     
   136.672890232310       0.199442976411035      -0.162218070035079     
   136.947333786993       0.198176416049080      -0.161187906019296     
   137.221777341677       0.196923520709572      -0.160168856526612     
   137.496220896360       0.195684066035298      -0.159160739074824     
   137.770664451043       0.194457833001878      -0.158163375519214     
   138.045108005727       0.193244607741480      -0.157176591909176     
   138.319551560410       0.192044181374285      -0.156200218351131     
   138.593995115093       0.190856349847239      -0.155234088877376     
   138.868438669777       0.189680913779720      -0.154278041320556     
   139.142882224460       0.188517678315722      -0.153331917193441     
   139.417325779144       0.187366452982232      -0.152395561573731     
   139.691769333827       0.186227051553462      -0.151468822993630     
   139.966212888510       0.185099291920624      -0.150551553333928     
   140.240656443194       0.183982995966977      -0.149643607722369     
   140.515099997877       0.182877989447862      -0.148744844436078     
   140.789543552560       0.181784101875499      -0.147855124807854     
   141.063987107244       0.180701166408261      -0.146974313136122     
   141.338430661927       0.179629019744274      -0.146102276598380     
   141.612874216610       0.178567502019054      -0.145238885167947     
   141.887317771294       0.177516456707057      -0.144384011533891     
   142.161761325977       0.176475730526905      -0.143537531023936     
   142.436204880660       0.175445173350139      -0.142699321530255     
   142.710648435344       0.174424638113332      -0.141869263437978     
   142.985091990027       0.173413980733392      -0.141047239556312     
   143.259535544710       0.172413060025945      -0.140233135052147     
   143.533979099394       0.171421737626594      -0.139426837386022     
   143.808422654077       0.170439877915008      -0.138628236250375     
   144.082866208760       0.169467347941639      -0.137837223509941     
   144.357309763444       0.168504017357003      -0.137053693144232     
   144.631753318127       0.167549758343389      -0.136277541191993     
   144.906196872811       0.166604445548898      -0.135508665697546     
   145.180640427494       0.165667956023705      -0.134746966658961     
   145.455083982177       0.164740169158470      -0.133992345977950     
   145.729527536861       0.163820966624787      -0.133244707411435     
   146.003971091544       0.162910232317584      -0.132503956524701     
   146.278414646227       0.162007852299424      -0.131770000646092     
   146.552858200911       0.161113714746593      -0.131042748823159     
   146.827301755594       0.160227709896922      -0.130322111780222     
   147.101745310277       0.159349729999275      -0.129608001877287     
   147.376188864961       0.158479669264624      -0.128900333070252     
   147.650632419644       0.157617423818664      -0.128199020872364     
   147.925075974327       0.156762891655894      -0.127503982316874     
   148.199519529011       0.155915972595119      -0.126815135920841     
   148.473963083694       0.155076568236304      -0.126132401650042     
   148.748406638377       0.154244581918752      -0.125455700884953     
   149.022850193061       0.153419918680521      -0.124784956387744     
   149.297293747744       0.152602485219076      -0.124120092270271     
   149.571737302427       0.151792189853089      -0.123461033963009     
   149.846180857111       0.150988942485377      -0.122807708184905     
   150.120624411794       0.150192654566915      -0.122160042914112     
   150.395067966478       0.149403239061898      -0.121517967359564     
   150.669511521161       0.148620610413803      -0.120881411933384     
   150.943955075844       0.147844684512430      -0.120250308224063     
   151.218398630528       0.147075378661874      -0.119624588970422     
   151.492842185211       0.146312611549396      -0.119004188036285     
   151.767285739894       0.145556303215175      -0.118389040385881     
   152.041729294578       0.144806375022893      -0.117779082059918     
   152.316172849261       0.144062749631137      -0.117174250152320     
   152.590616403944       0.143325350965585      -0.116574482787608     
   152.865059958628       0.142594104191944      -0.115979719098888     
   153.139503513311       0.141868935689632      -0.115389899206445     
   153.413947067994       0.141149773026158      -0.114804964196903     
   153.688390622678       0.140436544932188      -0.114224856102948     
   153.962834177361       0.139729181277278      -0.113649517883587     
   154.237277732044       0.139027613046244      -0.113078893404930     
   154.511721286728       0.138331772316147      -0.112512927421473     
   154.786164841411       0.137641592233885      -0.111951565557867     
   155.060608396095       0.136957006994359      -0.111394754291164     
   155.335051950778       0.136277951819210      -0.110842440933520     
   155.609495505461       0.135604362936083      -0.110294573615332     
   155.883939060145       0.134936177558436      -0.109751101268809     
   156.158382614828       0.134273333865847      -0.109211973611964     
   156.432826169511       0.133615770984820      -0.108677141132995     
   156.707269724195       0.132963428970075      -0.108146555075070     
   156.981713278878       0.132316248786289      -0.107620167421476     
   157.256156833561       0.131674172290300      -0.107097930881145     
   157.530600388245       0.131037142213746      -0.106579798874531     
   157.805043942928       0.130405102146119      -0.106065725519830     
   158.079487497611       0.129777996518243      -0.105555665619538     
   158.353931052295       0.129155983929947      -0.105049748171721     
   158.628374606978       0.128538584959678      -0.104547583236154     
   158.902818161661       0.127925958641562      -0.104049300164141     
   159.177261716345       0.127318052615112      -0.103554856367984     
   159.451705271028       0.126714596946503      -0.103064032295485     
   159.726148825711       0.126115976134136      -0.102577140680586     
   160.000592380395       0.125521923026857      -0.102093964234389     
   160.275035935078       0.124932388236533      -0.101614462786779     
   160.549479489762       0.124347323084211      -0.101138596744453     
   160.823923044445       0.123766679587088      -0.100666327080328     
   161.098366599128       0.123190410445784      -0.100197615323186     
   161.372810153812       0.122618469031898      -9.973242354755632E-002
   161.647253708495       0.122050809375863      -9.927071436382956E-002
   161.921697263178       0.121487386155047      -9.881245090858803E-002
   162.196140817862       0.120928154682149      -9.835759683516367E-002
   162.470584372545       0.120373070893824      -9.790611630438639E-002
   162.745027927228       0.119822091339592      -9.745797397556287E-002
   163.019471481912       0.119275173170965      -9.701313499763461E-002
   163.293915036595       0.118732274130824      -9.657156500053392E-002
   163.568358591278       0.118193352543032      -9.613323008673996E-002
   163.842802145962       0.117658367302257      -9.569809682299973E-002
   164.117245700645       0.117127277864036      -9.526613223224589E-002
   164.391689255328       0.116600044235034      -9.483730378567216E-002
   164.666132810012       0.116076626963528      -9.441157939499892E-002
   164.940576364695       0.115557141872016      -9.398905326510659E-002
   165.215019919379       0.115041243525916      -9.356944443483040E-002
   165.489463474062       0.114529046408135      -9.315284601948835E-002
   165.763907028745       0.114020513144873      -9.273922762088956E-002
   166.038350583429       0.113515606859402      -9.232855924513786E-002
   166.312794138112       0.113014291625065      -9.192081167108579E-002
   166.587237692795       0.112516530597389      -9.151595493107323E-002
   166.861681247479       0.112022288817319      -9.111396059095453E-002
   167.136124802162       0.111531531314382      -9.071480020729861E-002
   167.410568356845       0.111044223575009      -9.031844570829937E-002
   167.685011911529       0.110560331534982      -8.992486938763335E-002
   167.959455466212       0.110079821572046      -8.953404389844988E-002
   168.233899020895       0.109602660498665      -8.914594224747838E-002
   168.508342575579       0.109128815554921      -8.876053778925615E-002
   168.782786130262       0.108658254401565      -8.837780422047115E-002
   169.057229684945       0.108190945113197      -8.799771557441934E-002
   169.331673239629       0.107726856171586      -8.762024621557121E-002
   169.606116794312       0.107265956459128      -8.724537083424626E-002
   169.880560348995       0.106808215252420      -8.687306444139185E-002
   170.155003903679       0.106353602215973      -8.650330236346736E-002
   170.429447458362       0.105902087396043      -8.613606023742502E-002
   170.703891013046       0.105453641214578      -8.577131400579127E-002
   170.978334567729       0.105008234463296      -8.540903991184326E-002
   171.252778122412       0.104565838297856      -8.504921449487474E-002
   171.527221677096       0.104126424232168      -8.469181458556303E-002
   171.801665231779       0.103689964132786      -8.433681730141124E-002
   172.076108786462       0.103256430213429      -8.398420004229110E-002
   172.350552341146       0.102825795029592      -8.363394048605927E-002
   172.624995895829       0.102398031473269      -8.328601658426636E-002
   172.899439450512       0.101973112767768      -8.294040655793973E-002
   173.173883005196       0.101551012462634      -8.259708889345059E-002
   173.448326559879       0.101131704428650      -8.225604233845508E-002
   173.722770114562       0.100715162852952      -8.191724589791367E-002
   173.997213669246       0.100301362234221      -8.158067883018399E-002
   174.271657223929       9.989027737796470E-002 -8.124632064318488E-002
   174.546100778612       9.948188339189623E-002 -8.091415109063355E-002
   174.820544333296       9.907615568138688E-002 -8.058415016835019E-002
   175.094987887979       9.867306994500738E-002 -8.025629811063023E-002
   175.369431442662       9.827260217015100E-002 -7.993057538668452E-002
   175.643874997346       9.787472862873586E-002 -7.960696269714378E-002
   175.918318552029       9.747942587298324E-002 -7.928544097062490E-002
   176.192762106713       9.708667073127310E-002 -7.896599136036002E-002
   176.467205661396       9.669644030407859E-002 -7.864859524088978E-002
   176.741649216079       9.630871195996484E-002 -7.833323420480894E-002
   177.016092770763       9.592346333166729E-002 -7.801989005957671E-002
   177.290536325446       9.554067231223566E-002 -7.770854482438033E-002
   177.564979880129       9.516031705124756E-002 -7.739918072705548E-002
   177.839423434813       9.478237595109021E-002 -7.709178020106200E-002
   178.113866989496       9.440682766330361E-002 -7.678632588250947E-002
   178.388310544179       9.403365108499558E-002 -7.648280060724150E-002
   178.662754098863       9.366282535531018E-002 -7.618118740796322E-002
   178.937197653546       9.329432985196466E-002 -7.588146951142460E-002
   179.211641208229       9.292814418784588E-002 -7.558363033565219E-002
   179.486084762913       9.256424820766028E-002 -7.528765348722422E-002
   179.760528317596       9.220262198465133E-002 -7.499352275860087E-002
   180.034971872279       9.184324581736197E-002 -7.470122212549089E-002
   180.309415426963       9.148610022646350E-002 -7.441073574427240E-002
   180.583858981646       9.113116595163050E-002 -7.412204794945104E-002
   180.858302536329       9.077842394847435E-002 -7.383514325116591E-002
   181.132746091013       9.042785538552635E-002 -7.355000633273567E-002
   181.407189645696       9.007944164127024E-002 -7.326662204824505E-002
   181.681633200380       8.973316430123025E-002 -7.298497542017628E-002
   181.956076755063       8.938900515510383E-002 -7.270505163707704E-002
   182.230520309746       8.904694619394148E-002 -7.242683605126667E-002
   182.504963864430       8.870696960737870E-002 -7.215031417658471E-002
   182.779407419113       8.836905778090916E-002 -7.187547168617309E-002
   183.053850973796       8.803319329320483E-002 -7.160229441029634E-002
   183.328294528480       8.769935891348374E-002 -7.133076833420075E-002
   183.602738083163       8.736753759891369E-002 -7.106087959600262E-002
   183.877181637846       8.703771249206750E-002 -7.079261448461840E-002
   184.151625192530       8.670986691841288E-002 -7.052595943772325E-002
   184.426068747213       8.638398438384834E-002 -7.026090103974661E-002
   184.700512301896       8.606004857227421E-002 -6.999742601989681E-002
   184.974955856580       8.573804334321004E-002 -6.973552125022299E-002
   185.249399411263       8.541795272944193E-002 -6.947517374370164E-002
   185.523842965946       8.509976093471866E-002 -6.921637065236275E-002
   185.798286520630       8.478345233147148E-002 -6.895909926543510E-002
   186.072730075313       8.446901145858438E-002 -6.870334700753272E-002
   186.347173629997       8.415642301918953E-002 -6.844910143686191E-002
   186.621617184680       8.384567187850399E-002 -6.819635024346155E-002
   186.896060739363       8.353674306169737E-002 -6.794508124746888E-002
   187.170504294047       8.322962175179542E-002 -6.769528239741431E-002
   187.444947848730       8.292429328761707E-002 -6.744694176854346E-002
   187.719391403413       8.262074316174126E-002 -6.720004756116361E-002
   187.993834958097       8.231895701850822E-002 -6.695458809901791E-002
   188.268278512780       8.201892065205181E-002 -6.671055182768496E-002
   188.542722067463       8.172062000436128E-002 -6.646792731300240E-002
   188.817165622147       8.142404116337580E-002 -6.622670323951708E-002
   189.091609176830       8.112917036110470E-002 -6.598686840895614E-002
   189.366052731513       8.083599397178143E-002 -6.574841173872543E-002
   189.640496286197       8.054449851004249E-002 -6.551132226042852E-002
   189.914939840880       8.025467062913534E-002 -6.527558911840893E-002
   190.189383395563       7.996649711915568E-002 -6.504120156831644E-002
   190.463826950247       7.967996490530793E-002 -6.480814897569234E-002
   190.738270504930       7.939506104619787E-002 -6.457642081458061E-002
   191.012714059613       7.911177273214544E-002 -6.434600666615571E-002
   191.287157614297       7.883008728352627E-002 -6.411689621737361E-002
   191.561601168980       7.854999214913949E-002 -6.388907925964432E-002
   191.836044723664       7.827147490459577E-002 -6.366254568752062E-002
   192.110488278347       7.799452325073551E-002 -6.343728549741173E-002
   192.384931833030       7.771912501206615E-002 -6.321328878631205E-002
   192.659375387714       7.744526813522401E-002 -6.299054575055024E-002
   192.933818942397       7.717294068746125E-002 -6.276904668455852E-002
   193.208262497080       7.690213085515281E-002 -6.254878197965828E-002
   193.482706051764       7.663282694232629E-002 -6.232974212286443E-002
   193.757149606447       7.636501736921568E-002 -6.211191769570894E-002
   194.031593161130       7.609869067083087E-002 -6.189529937307740E-002
   194.306036715814       7.583383549555729E-002 -6.167987792207010E-002
   194.580480270497       7.557044060376573E-002 -6.146564420087117E-002
   194.854923825180       7.530849486645158E-002 -6.125258915764195E-002
   195.129367379864       7.504798726388880E-002 -6.104070382942609E-002
   195.403810934547       7.478890688430419E-002 -6.082997934107131E-002
   195.678254489230       7.453124292257186E-002 -6.062040690416750E-002
   195.952698043914       7.427498467892803E-002 -6.041197781600140E-002
   196.227141598597       7.402012155770070E-002 -6.020468345852347E-002
   196.501585153281       7.376664306606137E-002 -5.999851529733241E-002
   196.776028707964       7.351453881279268E-002 -5.979346488067298E-002
   197.050472262647       7.326379850707351E-002 -5.958952383844774E-002
   197.324915817331       7.301441195728393E-002 -5.938668388124514E-002
   197.599359372014       7.276636906982437E-002 -5.918493679937903E-002
   197.873802926697       7.251965984795206E-002 -5.898427446194227E-002
   198.148246481381       7.227427439063687E-002 -5.878468881587616E-002
   198.422690036064       7.203020289143060E-002 -5.858617188505071E-002
   198.697133590747       7.178743563735092E-002 -5.838871576935698E-002
   198.971577145431       7.154596300778551E-002 -5.819231264381564E-002
   199.246020700114       7.130577547340955E-002 -5.799695475769658E-002
   199.520464254797       7.106686359511552E-002 -5.780263443364846E-002
   199.794907809481       7.082921802296198E-002 -5.760934406684366E-002
   200.069351364164       7.059282949513755E-002 -5.741707612413566E-002
   200.343794918847       7.035768883693279E-002 -5.722582314322273E-002
   200.618238473531       7.012378695973075E-002 -5.703557773182705E-002
   200.892682028214       6.989111486002725E-002 -5.684633256689768E-002
   201.167125582897       6.965966361146421E-002 -5.665808038813092E-002
   201.441569137581       6.942942439869350E-002 -5.647081402551363E-002
   201.716012692264       6.920038844676547E-002 -5.628452634189101E-002
   201.990456246948       6.897254708985572E-002 -5.609921028886590E-002
   202.264899801631       6.874589173550383E-002 -5.591485887771214E-002
   202.539343356314       6.852041387065168E-002 -5.573146518428589E-002
   202.813786910998       6.829610506075244E-002 -5.554902234830087E-002
   203.088230465681       6.807295694887260E-002 -5.536752357259810E-002
   203.362674020364       6.785096125481756E-002 -5.518696212243457E-002
   203.637117575048       6.763010977426180E-002 -5.500733132477584E-002
   203.911561129731       6.741039437789469E-002 -5.482862456760125E-002
   204.186004684414       6.719180701057527E-002 -5.465083529921646E-002
   204.460448239098       6.697433969050180E-002 -5.447395702757796E-002
   204.734891793781       6.675798450838877E-002 -5.429798331962381E-002
   205.009335348464       6.654273362665715E-002 -5.412290780061486E-002
   205.283778903148       6.632857927863545E-002 -5.394872415348503E-002
   205.558222457831       6.611551376776992E-002 -5.377542611819893E-002
   205.832666012514       6.590352946684706E-002 -5.360300749111942E-002
   206.107109567198       6.569261881722413E-002 -5.343146212438180E-002
   206.381553121881       6.548277432807395E-002 -5.326078392527949E-002
   206.655996676564       6.527398857563384E-002 -5.309096685565325E-002
   206.930440231248       6.506625420246989E-002 -5.292200493129272E-002
   207.204883785931       6.485956391674763E-002 -5.275389222134315E-002
   207.479327340615       6.465391049151373E-002 -5.258662284772132E-002
   207.753770895298       6.444928676398613E-002 -5.242019098453803E-002
   208.028214449981       6.424568563485482E-002 -5.225459085752941E-002
   208.302658004665       6.404310006758965E-002 -5.208981674349399E-002
   208.577101559348       6.384152308775888E-002 -5.192586296973834E-002
   208.851545114031       6.364094778235670E-002 -5.176272391353020E-002
   209.125988668715       6.344136729913780E-002 -5.160039400155719E-002
   209.400432223398       6.324277484596129E-002 -5.143886770939319E-002
   209.674875778081       6.304516369014468E-002 -5.127813956097294E-002
   209.949319332765       6.284852715782345E-002 -5.111820412807105E-002
   210.223762887448       6.265285863332078E-002 -5.095905602978947E-002
   210.498206442131       6.245815155852397E-002 -5.080068993205022E-002
   210.772649996815       6.226439943227116E-002 -5.064310054709666E-002
   211.047093551498       6.207159580974181E-002 -5.048628263299762E-002
   211.321537106181       6.187973430185997E-002 -5.033023099316213E-002
   211.595980660865       6.168880857470060E-002 -5.017494047585654E-002
   211.870424215548       6.149881234890611E-002 -5.002040597372991E-002
   212.144867770231       6.130973939910968E-002 -4.986662242334504E-002
   212.419311324915       6.112158355336539E-002 -4.971358480471487E-002
   212.693754879598       6.093433869258538E-002 -4.956128814084479E-002
   212.968198434282       6.074799874998537E-002 -4.940972749728157E-002
   213.242641988965       6.056255771053524E-002 -4.925889798166653E-002
   213.517085543648       6.037800961041861E-002 -4.910879474329596E-002
   213.791529098332       6.019434853649676E-002 -4.895941297268514E-002
   214.065972653015       6.001156862578098E-002 -4.881074790113912E-002
   214.340416207698       5.982966406491187E-002 -4.866279480032924E-002
   214.614859762382       5.964862908964239E-002 -4.851554898187263E-002
   214.889303317065       5.946845798433088E-002 -4.836900579691993E-002
   215.163746871748       5.928914508143734E-002 -4.822316063574549E-002
   215.438190426432       5.911068476102779E-002 -4.807800892734430E-002
   215.712633981115       5.893307145028314E-002 -4.793354613903253E-002
   215.987077535798       5.875629962301654E-002 -4.778976777605491E-002
   216.261521090482       5.858036379919378E-002 -4.764666938119472E-002
   216.535964645165       5.840525854446115E-002 -4.750424653438969E-002
   216.810408199848       5.823097846967901E-002 -4.736249485235269E-002
   217.084851754532       5.805751823046101E-002 -4.722140998819695E-002
   217.359295309215       5.788487252671763E-002 -4.708098763106476E-002
   217.633738863899       5.771303610220790E-002 -4.694122350576285E-002
   217.908182418582       5.754200374409331E-002 -4.680211337239963E-002
   218.182625973265       5.737177028249992E-002 -4.666365302602896E-002
   218.457069527949       5.720233059008394E-002 -4.652583829629682E-002
   218.731513082632       5.703367958160289E-002 -4.638866504709260E-002
   219.005956637315       5.686581221349325E-002 -4.625212917620540E-002
   219.280400191999       5.669872348345085E-002 -4.611622661498294E-002
   219.554843746682       5.653240843001803E-002 -4.598095332799564E-002
   219.829287301365       5.636686213217591E-002 -4.584630531270501E-002
   220.103730856049       5.620207970893847E-002 -4.571227859913354E-002
   220.378174410732       5.603805631895650E-002 -4.557886924954256E-002
   220.652617965415       5.587478716012195E-002 -4.544607335811037E-002
   220.927061520099       5.571226746917880E-002 -4.531388705061584E-002
   221.201505074782       5.555049252133828E-002 -4.518230648412534E-002
   221.475948629465       5.538945762989836E-002 -4.505132784668335E-002
   221.750392184149       5.522915814586800E-002 -4.492094735700678E-002
   222.024835738832       5.506958945759653E-002 -4.479116126418353E-002
   222.299279293515       5.491074699040457E-002 -4.466196584737234E-002
   222.573722848199       5.475262620622420E-002 -4.453335741551003E-002
   222.848166402882       5.459522260323697E-002 -4.440533230701720E-002
   223.122609957566       5.443853171552292E-002 -4.427788688951265E-002
   223.397053512249       5.428254911270737E-002 -4.415101755952611E-002
   223.671497066932       5.412727039961627E-002 -4.402472074221801E-002
   223.945940621616       5.397269121593476E-002 -4.389899289110164E-002
   224.220384176299       5.381880723586699E-002 -4.377383048776654E-002
   224.494827730982       5.366561416780253E-002 -4.364923004160717E-002
   224.769271285666       5.351310775398687E-002 -4.352518808955486E-002
   225.043714840349       5.336128377019335E-002 -4.340170119581103E-002
   225.318158395032       5.321013802540067E-002 -4.327876595158488E-002
   225.592601949716       5.305966636147417E-002 -4.315637897483409E-002
   225.867045504399       5.290986465284951E-002 -4.303453691000766E-002
   226.141489059082       5.276072880622071E-002 -4.291323642779207E-002
   226.415932613766       5.261225476023212E-002 -4.279247422486079E-002
   226.690376168449       5.246443848517351E-002 -4.267224702362626E-002
   226.964819723132       5.231727598267730E-002 -4.255255157199367E-002
   227.239263277816       5.217076328542285E-002 -4.243338464312038E-002
   227.513706832499       5.202489645683866E-002 -4.231474303517376E-002
   227.788150387182       5.187967159081398E-002 -4.219662357109660E-002
   228.062593941866       5.173508481140895E-002 -4.207902309837133E-002
   228.337037496549       5.159113227256959E-002 -4.196193848878826E-002
   228.611481051233       5.144781015784684E-002 -4.184536663821702E-002
   228.885924605916       5.130511468011788E-002 -4.172930446637989E-002
   229.160368160599       5.116304208131058E-002 -4.161374891662772E-002
   229.434811715283       5.102158863213106E-002 -4.149869695571826E-002
   229.709255269966       5.088075063179399E-002 -4.138414557359692E-002
   229.983698824649       5.074052440775771E-002 -4.127009178318120E-002
   230.258142379333       5.060090631545849E-002 -4.115653262014463E-002
   230.532585934016       5.046189273805173E-002 -4.104346514270626E-002
   230.807029488699       5.032348008615503E-002 -4.093088643142166E-002
   231.081473043383       5.018566479759083E-002 -4.081879358897361E-002
   231.355916598066       5.004844333713722E-002 -4.070718373996943E-002
   231.630360152749       4.991181219627663E-002 -4.059605403073656E-002
   231.904803707433       4.977576789295073E-002 -4.048540162912322E-002
   232.179247262116       4.964030697131619E-002 -4.037522372429973E-002
   232.453690816799       4.950542600150356E-002 -4.026551752656243E-002
   232.728134371483       4.937112157937900E-002 -4.015628026713985E-002
   233.002577926166       4.923739032630776E-002 -4.004750919800037E-002
   233.277021480849       4.910422888892232E-002 -3.993920159166359E-002
   233.551465035533       4.897163393888975E-002 -3.983135474101114E-002
   233.825908590216       4.883960217268478E-002 -3.972396595910210E-002
   234.100352144900       4.870813031136346E-002 -3.961703257898892E-002
   234.374795699583       4.857721510034011E-002 -3.951055195353599E-002
   234.649239254266       4.844685330916599E-002 -3.940452145523957E-002
   234.923682808950       4.831704173131113E-002 -3.929893847605045E-002
   235.198126363633       4.818777718394783E-002 -3.919380042719774E-002
   235.472569918316       4.805905650773627E-002 -3.908910473901459E-002
   235.747013473000       4.793087656661395E-002 -3.898484886076686E-002
   236.021457027683       4.780323424758517E-002 -3.888103026048196E-002
   236.295900582366       4.767612646051540E-002 -3.877764642478149E-002
   236.570344137050       4.754955013792450E-002 -3.867469485871323E-002
   236.844787691733       4.742350223478520E-002 -3.857217308558704E-002
   237.119231246416       4.729797972832245E-002 -3.847007864681176E-002
   237.393674801100       4.717297961781425E-002 -3.836840910173327E-002
   237.668118355783       4.704849892439555E-002 -3.826716202747484E-002
   237.942561910466       4.692453469086469E-002 -3.816633501877983E-002
   238.217005465150       4.680108398148969E-002 -3.806592568785407E-002
   238.491449019833       4.667814388181943E-002 -3.796593166421230E-002
   238.765892574517       4.655571149849474E-002 -3.786635059452451E-002
   239.040336129200       4.643378395906196E-002 -3.776718014246434E-002
   239.314779683883       4.631235841178906E-002 -3.766841798855941E-002
   239.589223238567       4.619143202548289E-002 -3.757006183004282E-002
   239.863666793250       4.607100198930843E-002 -3.747210938070605E-002
   240.138110347933       4.595106551261129E-002 -3.737455837075462E-002
   240.412553902617       4.583161982473994E-002 -3.727740654666346E-002
   240.686997457300       4.571266217487068E-002 -3.718065167103459E-002
   240.961441011983       4.559418983183563E-002 -3.708429152245722E-002
   241.235884566667       4.547620008394977E-002 -3.698832389536704E-002
   241.510328121350       4.535869023884321E-002 -3.689274659990981E-002
   241.784771676033       4.524165762329153E-002 -3.679755746180337E-002
   242.059215230717       4.512509958305178E-002 -3.670275432220423E-002
   242.333658785400       4.500901348269546E-002 -3.660833503757176E-002
   242.608102340083       4.489339670544866E-002 -3.651429747953813E-002
   242.882545894767       4.477824665302908E-002 -3.642063953477579E-002
   243.156989449450       4.466356074548732E-002 -3.632735910486833E-002
   243.431433004133       4.454933642104913E-002 -3.623445410618219E-002
   243.705876558817       4.443557113595892E-002 -3.614192246973946E-002
   243.980320113500       4.432226236432617E-002 -3.604976214109280E-002
   244.254763668184       4.420940759797078E-002 -3.595797108019977E-002
   244.529207222867       4.409700434627383E-002 -3.586654726130144E-002
   244.803650777550       4.398505013602497E-002 -3.577548867279821E-002
   245.078094332234       4.387354251127697E-002 -3.568479331713155E-002
   245.352537886917       4.376247903319614E-002 -3.559445921066232E-002
   245.626981441600       4.365185727991931E-002 -3.550448438355443E-002
   245.901424996284       4.354167484640747E-002 -3.541486687965586E-002
   246.175868550967       4.343192934430535E-002 -3.532560475638436E-002
   246.450312105650       4.332261840179974E-002 -3.523669608461228E-002
   246.724755660334       4.321373966347850E-002 -3.514813894855186E-002
   246.999199215017       4.310529079019448E-002 -3.505993144564459E-002
   247.273642769700       4.299726945892688E-002 -3.497207168644837E-002
   247.548086324384       4.288967336264672E-002 -3.488455779452818E-002
   247.822529879067       4.278250021018157E-002 -3.479738790634600E-002
   248.096973433750       4.267574772608446E-002 -3.471056017115420E-002
   248.371416988434       4.256941365050052E-002 -3.462407275088705E-002
   248.645860543117       4.246349573903800E-002 -3.453792382005588E-002
   248.920304097801       4.235799176263924E-002 -3.445211156564407E-002
   249.194747652484       4.225289950745158E-002 -3.436663418700206E-002
   249.469191207167       4.214821677470253E-002 -3.428148989574584E-002
   249.743634761851       4.204394138057467E-002 -3.419667691565519E-002
   250.018078316534       4.194007115607983E-002 -3.411219348257134E-002
   250.292521871217       4.183660394693947E-002 -3.402803784429971E-002
   250.566965425901       4.173353761345893E-002 -3.394420826050756E-002
   250.841408980584       4.163087003041194E-002 -3.386070300263012E-002
   251.115852535267       4.152859908691720E-002 -3.377752035377015E-002
   251.390296089951       4.142672268632343E-002 -3.369465860860455E-002
   251.664739644634       4.132523874609055E-002 -3.361211607328757E-002
   251.939183199317       4.122414519767444E-002 -3.352989106535716E-002
   252.213626754001       4.112343998641394E-002 -3.344798191364311E-002
   252.488070308684       4.102312107141429E-002 -3.336638695817214E-002
   252.762513863367       4.092318642543776E-002 -3.328510455007901E-002
   253.036957418051       4.082363403479040E-002 -3.320413305151437E-002
   253.311400972734       4.072446189921271E-002 -3.312347083555588E-002
   253.585844527417       4.062566803177011E-002 -3.304311628611910E-002
   253.860288082101       4.052725045874497E-002 -3.296306779786964E-002
   254.134731636784       4.042920721952947E-002 -3.288332377613609E-002
   254.409175191468       4.033153636651912E-002 -3.280388263682335E-002
   254.683618746151       4.023423596500929E-002 -3.272474280632847E-002
   254.958062300834       4.013730409308867E-002 -3.264590272145406E-002
   255.232505855518       4.004073884153860E-002 -3.256736082932635E-002
   255.506949410201       3.994453831372902E-002 -3.248911558731059E-002
   255.781392964884       3.984870062551953E-002 -3.241116546293055E-002
   256.055836519568       3.975322390515684E-002 -3.233350893378512E-002
   256.330280074251       3.965810629317720E-002 -3.225614448746897E-002
   256.604723628934       3.956334594230828E-002 -3.217907062149276E-002
   256.879167183618       3.946894101737024E-002 -3.210228584320257E-002
   257.153610738301       3.937488969518168E-002 -3.202578866970355E-002
   257.428054292984       3.928119016446153E-002 -3.194957762778002E-002
   257.702497847668       3.918784062573669E-002 -3.187365125382038E-002
   257.976941402351       3.909483929124664E-002 -3.179800809373952E-002
   258.251384957034       3.900218438485229E-002 -3.172264670290470E-002
   258.525828511718       3.890987414194209E-002 -3.164756564605915E-002
   258.800272066401       3.881790680934297E-002 -3.157276349724968E-002
   259.074715621084       3.872628064522830E-002 -3.149823883975175E-002
   259.349159175768       3.863499391902910E-002 -3.142399026599733E-002
   259.623602730451       3.854404491134653E-002 -3.135001637750368E-002
   259.898046285135       3.845343191386232E-002 -3.127631578480049E-002
   260.172489839818       3.836315322925276E-002 -3.120288710735994E-002
   260.446933394501       3.827320717110297E-002 -3.112972897352698E-002
   260.721376949185       3.818359206382115E-002 -3.105684002044957E-002
   260.995820503868       3.809430624255352E-002 -3.098421889400949E-002
   261.270264058551       3.800534805310130E-002 -3.091186424875483E-002
   261.544707613235       3.791671585183724E-002 -3.083977474783210E-002
   261.819151167918       3.782840800562406E-002 -3.076794906291987E-002
   262.093594722601       3.774042289173214E-002 -3.069638587416185E-002
   262.368038277285       3.765275889775920E-002 -3.062508387010155E-002
   262.642481831968       3.756541442155026E-002 -3.055404174761718E-002
   262.916925386651       3.747838787111853E-002 -3.048325821185731E-002
   263.191368941335       3.739167766456675E-002 -3.041273197617688E-002
   263.465812496018       3.730528223000900E-002 -3.034246176207359E-002
   263.740256050701       3.721920000549464E-002 -3.027244629912609E-002
   264.014699605385       3.713342943893048E-002 -3.020268432493062E-002
   264.289143160068       3.704796898800650E-002 -3.013317458504064E-002
   264.563586714752       3.696281712011953E-002 -3.006391583290470E-002
   264.838030269435       3.687797231230006E-002 -2.999490682980696E-002
   265.112473824118       3.679343305113743E-002 -2.992614634480632E-002
   265.386917378802       3.670919783270813E-002 -2.985763315467812E-002
   265.661360933485       3.662526516250196E-002 -2.978936604385404E-002
   265.935804488168       3.654163355535166E-002 -2.972134380436492E-002
   266.210248042852       3.645830153536120E-002 -2.965356523578240E-002
   266.484691597535       3.637526763583523E-002 -2.958602914516155E-002
   266.759135152218       3.629253039920977E-002 -2.951873434698446E-002
   267.033578706902       3.621008837698306E-002 -2.945167966310407E-002
   267.308022261585       3.612794012964610E-002 -2.938486392268761E-002
   267.582465816268       3.604608422661566E-002 -2.931828596216213E-002
   267.856909370952       3.596451924616703E-002 -2.925194462515984E-002
   268.131352925635       3.588324377536680E-002 -2.918583876246336E-002
   268.405796480318       3.580225641000664E-002 -2.911996723195193E-002
   268.680240035002       3.572155575453846E-002 -2.905432889854863E-002
   268.954683589685       3.564114042200846E-002 -2.898892263416676E-002
   269.229127144368       3.556100903399370E-002 -2.892374731765826E-002
   269.503570699052       3.548116022053778E-002 -2.885880183476136E-002
   269.778014253735       3.540159262008744E-002 -2.879408507804903E-002
   270.052457808419       3.532230487943061E-002 -2.872959594687859E-002
   270.326901363102       3.524329565363313E-002 -2.866533334734028E-002
   270.601344917785       3.516456360597832E-002 -2.860129619220801E-002
   270.875788472469       3.508610740790474E-002 -2.853748340088887E-002
   271.150232027152       3.500792573894730E-002 -2.847389389937512E-002
   271.424675581835       3.493001728667555E-002 -2.841052662019404E-002
   271.699119136519       3.485238074663483E-002 -2.834738050236008E-002
   271.973562691202       3.477501482228808E-002 -2.828445449132751E-002
   272.248006245885       3.469791822495618E-002 -2.822174753894189E-002
   272.522449800569       3.462108967376120E-002 -2.815925860339394E-002
   272.796893355252       3.454452789556800E-002 -2.809698664917201E-002
   273.071336909935       3.446823162492744E-002 -2.803493064701588E-002
   273.345780464619       3.439219960402112E-002 -2.797308957387189E-002
   273.620224019302       3.431643058260329E-002 -2.791146241284560E-002
   273.894667573985       3.424092331794827E-002 -2.785004815315905E-002
   274.169111128669       3.416567657479235E-002 -2.778884579010355E-002
   274.443554683352       3.409068912528148E-002 -2.772785432499707E-002
   274.717998238035       3.401595974891684E-002 -2.766707276514001E-002
   274.992441792719       3.394148723250016E-002 -2.760650012377071E-002
   275.266885347402       3.386727037008234E-002 -2.754613542002370E-002
   275.541328902086       3.379330796290939E-002 -2.748597767888560E-002
   275.815772456769       3.371959881937087E-002 -2.742602593115338E-002
   276.090216011452       3.364614175494809E-002 -2.736627921339208E-002
   276.364659566136       3.357293559216238E-002 -2.730673656789276E-002
   276.639103120819       3.349997916052543E-002 -2.724739704263214E-002
   276.913546675502       3.342727129648688E-002 -2.718825969123001E-002
   277.187990230186       3.335481084338612E-002 -2.712932357290992E-002
   277.462433784869       3.328259665140189E-002 -2.707058775245826E-002
   277.736877339552       3.321062757750329E-002 -2.701205130018439E-002
   278.011320894236       3.313890248540104E-002 -2.695371329188102E-002
   278.285764448919       3.306742024549876E-002 -2.689557280878457E-002
   278.560208003602       3.299617973484530E-002 -2.683762893753637E-002
   278.834651558286       3.292517983708790E-002 -2.677988077014463E-002
   279.109095112969       3.285441944242451E-002 -2.672232740394556E-002
   279.383538667652       3.278389744755578E-002 -2.666496794156442E-002
   279.657982222336       3.271361275564156E-002 -2.660780149088011E-002
   279.932425777019       3.264356427625222E-002 -2.655082716498552E-002
   280.206869331703       3.257375092532526E-002 -2.649404408215229E-002
   280.481312886386       3.250417162511821E-002 -2.643745136579252E-002
   280.755756441069       3.243482530416537E-002 -2.638104814442352E-002
   281.030199995753       3.236571089723232E-002 -2.632483355163088E-002
   281.304643550436       3.229682734527271E-002 -2.626880672603327E-002
   281.579087105119       3.222817359538417E-002 -2.621296681124661E-002
   281.853530659803       3.215974860076495E-002 -2.615731295584879E-002
   282.127974214486       3.209155132067098E-002 -2.610184431334475E-002
   282.402417769169       3.202358072037344E-002 -2.604656004213197E-002
   282.676861323853       3.195583577111646E-002 -2.599145930546605E-002
   282.951304878536       3.188831545007480E-002 -2.593654127142632E-002
   283.225748433219       3.182101874031312E-002 -2.588180511288267E-002
   283.500191987903       3.175394463074409E-002 -2.582725000746153E-002
   283.774635542586       3.168709211608745E-002 -2.577287513751253E-002
   284.049079097269       3.162046019683042E-002 -2.571867969007631E-002
   284.323522651953       3.155404787918682E-002 -2.566466285685125E-002
   284.597966206636       3.148785417505647E-002 -2.561082383416053E-002
   284.872409761319       3.142187810198717E-002 -2.555716182292110E-002
   285.146853316003       3.135611868313440E-002 -2.550367602861095E-002
   285.421296870686       3.129063586315049E-002 -2.545041520755125E-002
   285.695740425370       3.122530679943236E-002 -2.539727944501773E-002
   285.970183980053       3.116019149281264E-002 -2.534431754302614E-002
   286.244627534736       3.109528898849272E-002 -2.529152872498562E-002
   286.519071089420       3.103059833709082E-002 -2.523891221871116E-002
   286.793514644103       3.096611859460377E-002 -2.518646725639245E-002
   287.067958198786       3.090184882237164E-002 -2.513419307456514E-002
   287.342401753470       3.083778808703938E-002 -2.508208891407964E-002
   287.616845308153       3.077393546052162E-002 -2.503015402007246E-002
   287.891288862836       3.071029001996572E-002 -2.497838764193623E-002
   288.165732417520       3.064685084771637E-002 -2.492678903329080E-002
   288.440175972203       3.058361703128012E-002 -2.487535745195449E-002
   288.714619526886       3.052058766328905E-002 -2.482409215991446E-002
   288.989063081570       3.045776184146755E-002 -2.477299242329978E-002
   289.263506636253       3.039513866859638E-002 -2.472205751235212E-002
   289.537950190936       3.033271725247834E-002 -2.467128670139783E-002
   289.812393745620       3.027049670590480E-002 -2.462067926882078E-002
   290.086837300303       3.020847614662081E-002 -2.457023449703393E-002
   290.361280854986       3.014665469729221E-002 -2.451995167245258E-002
   290.635724409670       3.008503148547239E-002 -2.446983008546738E-002
   290.910167964353       3.002360564356887E-002 -2.441986903041708E-002
   291.184611519037       2.996237630881037E-002 -2.437006780556177E-002
   291.459055073720       2.990134262321464E-002 -2.432042571305679E-002
   291.733498628403       2.984050373355608E-002 -2.427094205892625E-002
   292.007942183087       2.977985879133356E-002 -2.422161615303698E-002
   292.282385737770       2.971940695273869E-002 -2.417244730907268E-002
   292.556829292453       2.965914737862462E-002 -2.412343484450850E-002
   292.831272847137       2.959907923447390E-002 -2.407457808058497E-002
   293.105716401820       2.953920169036869E-002 -2.402587634228375E-002
   293.380159956503       2.947951392095902E-002 -2.397732895830177E-002
   293.654603511187       2.942001510543276E-002 -2.392893526102685E-002
   293.929047065870       2.936070442748464E-002 -2.388069458651252E-002
   294.203490620553       2.930158107528745E-002 -2.383260627445450E-002
   294.477934175237       2.924264424146078E-002 -2.378466966816541E-002
   294.752377729920       2.918389312304235E-002 -2.373688411455133E-002
   295.026821284603       2.912532692145851E-002 -2.368924896408790E-002
   295.301264839287       2.906694484249491E-002 -2.364176357079637E-002
   295.575708393970       2.900874609626765E-002 -2.359442729222023E-002
   295.850151948653       2.895072989719477E-002 -2.354723948940195E-002
   296.124595503337       2.889289546396749E-002 -2.350019952685965E-002
   296.399039058020       2.883524201952247E-002 -2.345330677256445E-002
   296.673482612704       2.877776879101326E-002 -2.340656059791734E-002
   296.947926167387       2.872047500978292E-002 -2.335996037772686E-002
   297.222369722070       2.866335991133619E-002 -2.331350549018649E-002
   297.496813276754       2.860642273531215E-002 -2.326719531685238E-002
   297.771256831437       2.854966272545757E-002 -2.322102924262168E-002
   298.045700386120       2.849307912959896E-002 -2.317500665570987E-002
   298.320143940804       2.843667119961674E-002 -2.312912694762963E-002
   298.594587495487       2.838043819141844E-002 -2.308338951316920E-002
   298.869031050170       2.832437936491230E-002 -2.303779375037073E-002
   299.143474604854       2.826849398398106E-002 -2.299233906050911E-002
   299.417918159537       2.821278131645636E-002 -2.294702484807109E-002
   299.692361714220       2.815724063409281E-002 -2.290185052073414E-002
   299.966805268904       2.810187121254266E-002 -2.285681548934596E-002
   300.241248823587       2.804667233132975E-002 -2.281191916790318E-002
   300.515692378271       2.799164327382545E-002 -2.276716097353188E-002
   300.790135932954       2.793678332722351E-002 -2.272254032646706E-002
   301.064579487637       2.788209178251411E-002 -2.267805665003158E-002
   301.339023042321       2.782756793446076E-002 -2.263370937061738E-002
   301.613466597004       2.777321108157590E-002 -2.258949791766558E-002
   301.887910151687       2.771902052609510E-002 -2.254542172364556E-002
   302.162353706371       2.766499557395488E-002 -2.250148022403685E-002
   302.436797261054       2.761113553476792E-002 -2.245767285730905E-002
   302.711240815737       2.755743972180001E-002 -2.241399906490301E-002
   302.985684370421       2.750390745194566E-002 -2.237045829121102E-002
   303.260127925104       2.745053804570598E-002 -2.232704998355883E-002
   303.534571479787       2.739733082716443E-002 -2.228377359218591E-002
   303.809015034471       2.734428512396503E-002 -2.224062857022771E-002
   304.083458589154       2.729140026728855E-002 -2.219761437369637E-002
   304.357902143837       2.723867559183072E-002 -2.215473046146290E-002
   304.632345698521       2.718611043577911E-002 -2.211197629523841E-002
   304.906789253204       2.713370414079183E-002 -2.206935133955681E-002
   305.181232807887       2.708145605197427E-002 -2.202685506175588E-002
   305.455676362571       2.702936551785812E-002 -2.198448693196021E-002
   305.730119917254       2.697743189037920E-002 -2.194224642306313E-002
   306.004563471938       2.692565452485607E-002 -2.190013301070935E-002
   306.279007026621       2.687403277996818E-002 -2.185814617327718E-002
   306.553450581304       2.682256601773505E-002 -2.181628539186162E-002
   306.827894135988       2.677125360349524E-002 -2.177455015025719E-002
   307.102337690671       2.672009490588478E-002 -2.173293993494043E-002
   307.376781245354       2.666908929681699E-002 -2.169145423505352E-002
   307.651224800038       2.661823615146148E-002 -2.165009254238712E-002
   307.925668354721       2.656753484822393E-002 -2.160885435136400E-002
   308.200111909404       2.651698476872550E-002 -2.156773915902223E-002
   308.474555464088       2.646658529778261E-002 -2.152674646499877E-002
   308.748999018771       2.641633582338739E-002 -2.148587577151359E-002
   309.023442573454       2.636623573668717E-002 -2.144512658335290E-002
   309.297886128138       2.631628443196491E-002 -2.140449840785336E-002
   309.572329682821       2.626648130662005E-002 -2.136399075488638E-002
   309.846773237504       2.621682576114819E-002 -2.132360313684169E-002
   310.121216792188       2.616731719912279E-002 -2.128333506861241E-002
   310.395660346871       2.611795502717518E-002 -2.124318606757876E-002
   310.670103901554       2.606873865497608E-002 -2.120315565359309E-002
   310.944547456238       2.601966749521617E-002 -2.116324334896407E-002
   311.218991010921       2.597074096358774E-002 -2.112344867844173E-002
   311.493434565605       2.592195847876619E-002 -2.108377116920240E-002
   311.767878120288       2.587331946239128E-002 -2.104421035083354E-002
   312.042321674971       2.582482333904848E-002 -2.100476575531848E-002
   312.316765229655       2.577646953625154E-002 -2.096543691702231E-002
   312.591208784338       2.572825748442387E-002 -2.092622337267669E-002
   312.865652339021       2.568018661688069E-002 -2.088712466136537E-002
   313.140095893705       2.563225636981145E-002 -2.084814032450985E-002
   313.414539448388       2.558446618226153E-002 -2.080926990585451E-002
   313.688983003071       2.553681549611533E-002 -2.077051295145290E-002
   313.963426557755       2.548930375607873E-002 -2.073186900965340E-002
   314.237870112438       2.544193040966146E-002 -2.069333763108496E-002
   314.512313667121       2.539469490716018E-002 -2.065491836864323E-002
   314.786757221805       2.534759670164128E-002 -2.061661077747668E-002
   315.061200776488       2.530063524892424E-002 -2.057841441497304E-002
   315.335644331171       2.525381000756428E-002 -2.054032884074512E-002
   315.610087885855       2.520712043883639E-002 -2.050235361661790E-002
   315.884531440538       2.516056600671803E-002 -2.046448830661443E-002
   316.158974995221       2.511414617787296E-002 -2.042673247694266E-002
   316.433418549905       2.506786042163551E-002 -2.038908569598268E-002
   316.707862104588       2.502170820999300E-002 -2.035154753427239E-002
   316.982305659272       2.497568901757118E-002 -2.031411756449569E-002
   317.256749213955       2.492980232161689E-002 -2.027679536146835E-002
   317.531192768638       2.488404760198339E-002 -2.023958050212606E-002
   317.805636323322       2.483842434111361E-002 -2.020247256551089E-002
   318.080079878005       2.479293202402513E-002 -2.016547113275896E-002
   318.354523432688       2.474757591519585E-002 -2.012858048576308E-002
   318.628966987372       2.470234395707993E-002 -2.009179081745032E-002
   318.903410542055       2.465724141316943E-002 -2.005510640891163E-002
   319.177854096738       2.461226777862601E-002 -2.001852684953392E-002
   319.452297651422       2.456742255110901E-002 -1.998205173073555E-002
   319.726741206105       2.452270523076094E-002 -1.994568064595463E-002
   320.001184760788       2.447811532019219E-002 -1.990941319063652E-002
   320.275628315472       2.443365232446580E-002 -1.987324896222143E-002
   320.550071870155       2.438931575108454E-002 -1.983718756013398E-002
   320.824515424838       2.434510510997400E-002 -1.980122858576938E-002
   321.098958979522       2.430101991346952E-002 -1.976537164248281E-002
   321.373402534205       2.425705967630209E-002 -1.972961633557800E-002
   321.647846088889       2.421322391558241E-002 -1.969396227229422E-002
   321.922289643572       2.416951215078942E-002 -1.965840906179693E-002
   322.196733198255       2.412592390375312E-002 -1.962295631516388E-002
   322.471176752939       2.408245869864291E-002 -1.958760364537558E-002
   322.745620307622       2.403911606195306E-002 -1.955235066730344E-002
   323.020063862305       2.399589552248845E-002 -1.951719699769828E-002
   323.294507416989       2.395279661135135E-002 -1.948214225517947E-002
   323.568950971672       2.390981886192790E-002 -1.944718606022400E-002
   323.843394526355       2.386696180987420E-002 -1.941232803515514E-002
   324.117838081039       2.382422499310340E-002 -1.937756780413194E-002
   324.392281635722       2.378160795177204E-002 -1.934290499313813E-002
   324.666725190405       2.373911022826678E-002 -1.930833922997132E-002
   324.941168745089       2.369673136719204E-002 -1.927387014423294E-002
   325.215612299772       2.365447091535589E-002 -1.923949736731679E-002
   325.490055854455       2.361232842175777E-002 -1.920522053239900E-002
   325.764499409139       2.357030343757519E-002 -1.917103927442729E-002
   326.038942963822       2.352839551615207E-002 -1.913695323011139E-002
   326.313386518505       2.348660421298451E-002 -1.910296203791157E-002
   326.587830073189       2.344492908570921E-002 -1.906906533802913E-002
   326.862273627872       2.340336969409033E-002 -1.903526277239577E-002
   327.136717182556       2.336192560000845E-002 -1.900155398466459E-002
   327.411160737239       2.332059636744656E-002 -1.896793862019869E-002
   327.685604291922       2.327938156247869E-002 -1.893441632606194E-002
   327.960047846606       2.323828075325684E-002 -1.890098675100832E-002
   328.234491401289       2.319729351000088E-002 -1.886764954547376E-002
   328.508934955972       2.315641940498462E-002 -1.883440436156473E-002
   328.783378510656       2.311565801252442E-002 -1.880125085304905E-002
   329.057822065339       2.307500890896809E-002 -1.876818867534681E-002
   329.332265620022       2.303447167268244E-002 -1.873521748552030E-002


==> data/omnes1.dat <==
  -54.8887109366713       0.363374622976581       0.000000000000000E+000
  -54.6142673819880       0.364497885165324       0.000000000000000E+000
  -54.3398238273046       0.365628292227392       0.000000000000000E+000
  -54.0653802726213       0.366765913620720       0.000000000000000E+000
  -53.7909367179379       0.367910819717952       0.000000000000000E+000
  -53.5164931632546       0.369063081821716       0.000000000000000E+000
  -53.2420496085712       0.370222772180216       0.000000000000000E+000
  -52.9676060538878       0.371389964003141       0.000000000000000E+000
  -52.6931624992045       0.372564731477901       0.000000000000000E+000
  -52.4187189445211       0.373747149786191       0.000000000000000E+000
  -52.1442753898378       0.374937295120904       0.000000000000000E+000
  -51.8698318351544       0.376135244703389       0.000000000000000E+000
  -51.5953882804711       0.377341076801073       0.000000000000000E+000
  -51.3209447257877       0.378554870745444       0.000000000000000E+000
  -51.0465011711043       0.379776706950414       0.000000000000000E+000
  -50.7720576164210       0.381006666931070       0.000000000000000E+000
  -50.4976140617376       0.382244833322819       0.000000000000000E+000
  -50.2231705070543       0.383491289900934       0.000000000000000E+000
  -49.9487269523709       0.384746121600524       0.000000000000000E+000
  -49.6742833976876       0.386009414536923       0.000000000000000E+000
  -49.3998398430042       0.387281256026519       0.000000000000000E+000
  -49.1253962883209       0.388561734608034       0.000000000000000E+000
  -48.8509527336375       0.389850940064254       0.000000000000000E+000
  -48.5765091789541       0.391148963444242       0.000000000000000E+000
  -48.3020656242708       0.392455897086023       0.000000000000000E+000
  -48.0276220695874       0.393771834639775       0.000000000000000E+000
  -47.7531785149041       0.395096871091522       0.000000000000000E+000
  -47.4787349602207       0.396431102787347       0.000000000000000E+000
  -47.2042914055373       0.397774627458150       0.000000000000000E+000
  -46.9298478508540       0.399127544244942       0.000000000000000E+000
  -46.6554042961706       0.400489953724718       0.000000000000000E+000
  -46.3809607414873       0.401861957936894       0.000000000000000E+000
  -46.1065171868039       0.403243660410349       0.000000000000000E+000
  -45.8320736321206       0.404635166191071       0.000000000000000E+000
  -45.5576300774372       0.406036581870432       0.000000000000000E+000
  -45.2831865227539       0.407448015614108       0.000000000000000E+000
  -45.0087429680705       0.408869577191651       0.000000000000000E+000
  -44.7342994133871       0.410301378006750       0.000000000000000E+000
  -44.4598558587038       0.411743531128186       0.000000000000000E+000
  -44.1854123040204       0.413196151321494       0.000000000000000E+000
  -43.9109687493371       0.414659355081376       0.000000000000000E+000
  -43.6365251946537       0.416133260664855       0.000000000000000E+000
  -43.3620816399703       0.417617988125217       0.000000000000000E+000
  -43.0876380852870       0.419113659346747       0.000000000000000E+000
  -42.8131945306036       0.420620398080280       0.000000000000000E+000
  -42.5387509759203       0.422138329979610       0.000000000000000E+000
  -42.2643074212369       0.423667582638753       0.000000000000000E+000
  -41.9898638665536       0.425208285630107       0.000000000000000E+000
  -41.7154203118702       0.426760570543533       0.000000000000000E+000
  -41.4409767571869       0.428324571026376       0.000000000000000E+000
  -41.1665332025035       0.429900422824456       0.000000000000000E+000
  -40.8920896478201       0.431488263824060       0.000000000000000E+000
  -40.6176460931368       0.433088234094965       0.000000000000000E+000
  -40.3432025384534       0.434700475934510       0.000000000000000E+000
  -40.0687589837701       0.436325133912767       0.000000000000000E+000
  -39.7943154290867       0.437962354918825       0.000000000000000E+000
  -39.5198718744034       0.439612288208233       0.000000000000000E+000
  -39.2454283197200       0.441275085451627       0.000000000000000E+000
  -38.9709847650366       0.442950900784584       0.000000000000000E+000
  -38.6965412103533       0.444639890858734       0.000000000000000E+000
  -38.4220976556699       0.446342214894172       0.000000000000000E+000
  -38.1476541009866       0.448058034733208       0.000000000000000E+000
  -37.8732105463032       0.449787514895488       0.000000000000000E+000
  -37.5987669916199       0.451530822634547       0.000000000000000E+000
  -37.3243234369365       0.453288127995819       0.000000000000000E+000
  -37.0498798822531       0.455059603876154       0.000000000000000E+000
  -36.7754363275698       0.456845426084896       0.000000000000000E+000
  -36.5009927728864       0.458645773406563       0.000000000000000E+000
  -36.2265492182031       0.460460827665182       0.000000000000000E+000
  -35.9521056635197       0.462290773790331       0.000000000000000E+000
  -35.6776621088364       0.464135799884942       0.000000000000000E+000
  -35.4032185541530       0.465996097294920       0.000000000000000E+000
  -35.1287749994696       0.467871860680639       0.000000000000000E+000
  -34.8543314447863       0.469763288090371       0.000000000000000E+000
  -34.5798878901029       0.471670581035717       0.000000000000000E+000
  -34.3054443354196       0.473593944569092       0.000000000000000E+000
  -34.0310007807362       0.475533587363358       0.000000000000000E+000
  -33.7565572260529       0.477489721793633       0.000000000000000E+000
  -33.4821136713695       0.479462564021399       0.000000000000000E+000
  -33.2076701166861       0.481452334080938       0.000000000000000E+000
  -32.9332265620028       0.483459255968208       0.000000000000000E+000
  -32.6587830073194       0.485483557732221       0.000000000000000E+000
  -32.3843394526361       0.487525471569021       0.000000000000000E+000
  -32.1098958979527       0.489585233918336       0.000000000000000E+000
  -31.8354523432694       0.491663085563011       0.000000000000000E+000
  -31.5610087885860       0.493759271731308       0.000000000000000E+000
  -31.2865652339026       0.495874042202168       0.000000000000000E+000
  -31.0121216792193       0.498007651413554       0.000000000000000E+000
  -30.7376781245359       0.500160358573969       0.000000000000000E+000
  -30.4632345698526       0.502332427777260       0.000000000000000E+000
  -30.1887910151692       0.504524128120839       0.000000000000000E+000
  -29.9143474604859       0.506735733827425       0.000000000000000E+000
  -29.6399039058025       0.508967524370447       0.000000000000000E+000
  -29.3654603511191       0.511219784603230       0.000000000000000E+000
  -29.0910167964358       0.513492804892106       0.000000000000000E+000
  -28.8165732417524       0.515786881253602       0.000000000000000E+000
  -28.5421296870691       0.518102315495829       0.000000000000000E+000
  -28.2676861323857       0.520439415364266       0.000000000000000E+000
  -27.9932425777024       0.522798494692061       0.000000000000000E+000
  -27.7187990230190       0.525179873555051       0.000000000000000E+000
  -27.4443554683356       0.527583878431666       0.000000000000000E+000
  -27.1699119136523       0.530010842367894       0.000000000000000E+000
  -26.8954683589689       0.532461105147523       0.000000000000000E+000
  -26.6210248042856       0.534935013467838       0.000000000000000E+000
  -26.3465812496022       0.537432921121004       0.000000000000000E+000
  -26.0721376949189       0.539955189181347       0.000000000000000E+000
  -25.7976941402355       0.542502186198762       0.000000000000000E+000
  -25.5232505855521       0.545074288398507       0.000000000000000E+000
  -25.2488070308688       0.547671879887615       0.000000000000000E+000
  -24.9743634761854       0.550295352868205       0.000000000000000E+000
  -24.6999199215021       0.552945107857970       0.000000000000000E+000
  -24.4254763668187       0.555621553918126       0.000000000000000E+000
  -24.1510328121354       0.558325108889138       0.000000000000000E+000
  -23.8765892574520       0.561056199634535       0.000000000000000E+000
  -23.6021457027686       0.563815262293165       0.000000000000000E+000
  -23.3277021480853       0.566602742540222       0.000000000000000E+000
  -23.0532585934019       0.569419095857449       0.000000000000000E+000
  -22.7788150387186       0.572264787812866       0.000000000000000E+000
  -22.5043714840352       0.575140294350478       0.000000000000000E+000
  -22.2299279293519       0.578046102090359       0.000000000000000E+000
  -21.9554843746685       0.580982708639583       0.000000000000000E+000
  -21.6810408199852       0.583950622914479       0.000000000000000E+000
  -21.4065972653018       0.586950365474709       0.000000000000000E+000
  -21.1321537106184       0.589982468869703       0.000000000000000E+000
  -20.8577101559351       0.593047477997997       0.000000000000000E+000
  -20.5832666012517       0.596145950480086       0.000000000000000E+000
  -20.3088230465684       0.599278457045389       0.000000000000000E+000
  -20.0343794918850       0.602445581933995       0.000000000000000E+000
  -19.7599359372017       0.605647923313877       0.000000000000000E+000
  -19.4854923825183       0.608886093714308       0.000000000000000E+000
  -19.2110488278349       0.612160720476246       0.000000000000000E+000
  -18.9366052731516       0.615472446220512       0.000000000000000E+000
  -18.6621617184682       0.618821929334621       0.000000000000000E+000
  -18.3877181637849       0.622209844479185       0.000000000000000E+000
  -18.1132746091015       0.625636883114855       0.000000000000000E+000
  -17.8388310544182       0.629103754050828       0.000000000000000E+000
  -17.5643874997348       0.632611184016024       0.000000000000000E+000
  -17.2899439450514       0.636159918254067       0.000000000000000E+000
  -17.0155003903681       0.639750721143332       0.000000000000000E+000
  -16.7410568356847       0.643384376843329       0.000000000000000E+000
  -16.4666132810014       0.647061689968849       0.000000000000000E+000
  -16.1921697263180       0.650783486293334       0.000000000000000E+000
  -15.9177261716347       0.654550613483047       0.000000000000000E+000
  -15.6432826169513       0.658363941863741       0.000000000000000E+000
  -15.3688390622679       0.662224365221602       0.000000000000000E+000
  -15.0943955075846       0.666132801640395       0.000000000000000E+000
  -14.8199519529012       0.670090194376862       0.000000000000000E+000
  -14.5455083982179       0.674097512776548       0.000000000000000E+000
  -14.2710648435345       0.678155753232431       0.000000000000000E+000
  -13.9966212888512       0.682265940188836       0.000000000000000E+000
  -13.7221777341678       0.686429127193363       0.000000000000000E+000
  -13.4477341794844       0.690646397999701       0.000000000000000E+000
  -13.1732906248011       0.694918867724462       0.000000000000000E+000
  -12.8988470701177       0.699247684061379       0.000000000000000E+000
  -12.6244035154344       0.703634028556471       0.000000000000000E+000
  -12.3499599607510       0.708079117948097       0.000000000000000E+000
  -12.0755164060677       0.712584205576074       0.000000000000000E+000
  -11.8010728513843       0.717150582864434       0.000000000000000E+000
  -11.5266292967009       0.721779580882737       0.000000000000000E+000
  -11.2521857420176       0.726472571991276       0.000000000000000E+000
  -10.9777421873342       0.731230971575986       0.000000000000000E+000
  -10.7032986326509       0.736056239879352       0.000000000000000E+000
  -10.4288550779675       0.740949883934194       0.000000000000000E+000
  -10.1544115232842       0.745913459607808       0.000000000000000E+000
  -9.87996796860080       0.750948573764662       0.000000000000000E+000
  -9.60552441391745       0.756056886556599       0.000000000000000E+000
  -9.33108085923409       0.761240113850373       0.000000000000000E+000
  -9.05663730455073       0.766500029803310       0.000000000000000E+000
  -8.78219374986737       0.771838469598983       0.000000000000000E+000
  -8.50775019518402       0.777257332356003       0.000000000000000E+000
  -8.23330664050066       0.782758584224412       0.000000000000000E+000
  -7.95886308581730       0.788344261685760       0.000000000000000E+000
  -7.68441953113395       0.794016475074671       0.000000000000000E+000
  -7.40997597645059       0.799777412341796       0.000000000000000E+000
  -7.13553242176723       0.805629343080314       0.000000000000000E+000
  -6.86108886708388       0.811574622840830       0.000000000000000E+000
  -6.58664531240052       0.817615697703895       0.000000000000000E+000
  -6.31220175771716       0.823755109494090       0.000000000000000E+000
  -6.03775820303380       0.829995500788689       0.000000000000000E+000
  -5.76331464835045       0.836339620939436       0.000000000000000E+000
  -5.48887109366709       0.842790332268497       0.000000000000000E+000
  -5.21442753898373       0.849350616845371       0.000000000000000E+000
  -4.93998398430038       0.856023583845785       0.000000000000000E+000
  -4.66554042961702       0.862812477561925       0.000000000000000E+000
  -4.39109687493366       0.869720686144298       0.000000000000000E+000
  -4.11665332025031       0.876751751168693       0.000000000000000E+000
  -3.84220976556695       0.883909378137562       0.000000000000000E+000
  -3.56776621088359       0.891197448044450       0.000000000000000E+000
  -3.29332265620024       0.898620030153743       0.000000000000000E+000
  -3.01887910151688       0.906181396177072       0.000000000000000E+000
  -2.74443554683352       0.913886036063938       0.000000000000000E+000
  -2.46999199215017       0.921738675669416       0.000000000000000E+000
  -2.19554843746681       0.929744296619159       0.000000000000000E+000
  -1.92110488278345       0.937908158765090       0.000000000000000E+000
  -1.64666132810010       0.946235825719646       0.000000000000000E+000
  -1.37221777341674       0.954733194079729       0.000000000000000E+000
  -1.09777421873338       0.963406527114445       0.000000000000000E+000
 -0.823330664050025       0.972262493908965       0.000000000000000E+000
 -0.548887109366668       0.981308215253567       0.000000000000000E+000
 -0.274443554683312       0.990551317976962       0.000000000000000E+000
  4.503751585741974E-014   1.00000000000000       0.000000000000000E+000
  0.274443554683402        1.00966310921428       0.000000000000000E+000
  0.548887109366758        1.01955024050660       0.000000000000000E+000
  0.823330664050115        1.02967185708289       0.000000000000000E+000
   1.09777421873347        1.04003944508694       0.000000000000000E+000
   1.37221777341683        1.05066571506624       0.000000000000000E+000
   1.64666132810019        1.06156487143462       0.000000000000000E+000
   1.92110488278354        1.07275298434407       0.000000000000000E+000
   2.19554843746690        1.08424852284991       0.000000000000000E+000
   2.46999199215026        1.09607315662176       0.000000000000000E+000
   2.74443554683361        1.10825303725326       0.000000000000000E+000
   3.01887910151697        1.12082102167622       0.000000000000000E+000
   3.29332265620033        1.13382100653945       0.000000000000000E+000
   3.56776621088368        1.14731808215686       0.000000000000000E+000
   3.84220976556704        1.16143253610234       0.000000000000000E+000
   4.11665332025040        1.17655875050990       2.206248289125842E-004
   4.39109687493375        1.19216737020321       1.342619714471624E-003
   4.66554042961711        1.20793368728663       2.960588485289640E-003
   4.93998398430047        1.22388071508238       4.945050409744168E-003
   5.21442753898382        1.24002908552338       7.238209304618284E-003
   5.48887109366718        1.25639763829953       9.808236567556293E-003
   5.76331464835054        1.27300386156824       1.263649549966062E-002
   6.03775820303389        1.28986422769643       1.571221674548750E-002
   6.31220175771725        1.30699445337389       1.902982067412350E-002
   6.58664531240061        1.32440970441776       2.258741182056801E-002
   6.86108886708397        1.34212475907736       2.638586864153322E-002
   7.13553242176732        1.36015414105682       3.042826590291561E-002
   7.40997597645068        1.37851222819233       3.471949659076197E-002
   7.68441953113404        1.39721334325972       3.926602043442301E-002
   7.95886308581739        1.41627183048088       4.407569659963993E-002
   8.23330664050075        1.43570212079849       4.915767467399348E-002
   8.50775019518411        1.45551878817647       5.452232756952326E-002
   8.78219374986746        1.47573659863329       6.018121567859228E-002
   9.05663730455082        1.49637055329937       6.614707518794435E-002
   9.33108085923418        1.51743592646933       7.243382576326637E-002
   9.60552441391754        1.53894829936871       7.905659435473830E-002
   9.87996796860089        1.56092359015263       8.603175292914088E-002
   10.1544115232842        1.58337808079085       9.337696869598062E-002
   10.4288550779676        1.60632843922947       0.101111265810642     
   10.7032986326510        1.62979174146430       0.109255098308744     
   10.9777421873343        1.65378548742574       0.117830433727506     
   11.2521857420177        1.67832761509299       0.126860847719773     
   11.5266292967010        1.70343651076761       0.136371629811294     
   11.8010728513844        1.72913101545415       0.146389900744293     
   12.0755164060677        1.75543042687495       0.156944741987577     
   12.3499599607511        1.78235449651973       0.168067338134425     
   12.6244035154345        1.80992342099190       0.179791133042180     
   12.8988470701178        1.83815782675721       0.192152000695458     
   13.1732906248012        1.86707874722436       0.205188431900407     
   13.4477341794845        1.89670759088591       0.218941738042046     
   13.7221777341679        1.92706609901695       0.233456273261113     
   13.9966212888512        1.95817629116309       0.248779676530922     
   14.2710648435346        1.99006036792188       0.264963131453891     
   14.5455083982180        2.02274073800059       0.282061667871969     
   14.8199519529013        2.05623974590195       0.300134452011929     
   15.0943955075847        2.09057965439559       0.319245139556148     
   15.3688390622680        2.12578246244986       0.339462240100056     
   15.6432826169514        2.16186971923339       0.360859516234700     
   15.9177261716347        2.19886230157232       0.383516415920689     
   16.1921697263181        2.23678014873347       0.407518540286212     
   16.4666132810015        2.27564194740427       0.432958148912008     
   16.7410568356848        2.31546475858472       0.459934704513122     
   17.0155003903682        2.35626357677506       0.488555458663313     
   17.2899439450515        2.39805081031111       0.518936079797563     
   17.5643874997349        2.44083566994267       0.551201324126507     
   17.8388310544182        2.48462345074544       0.585485749246901     
   18.1132746091016        2.52941469017691       0.621934469062990     
   18.3877181637850        2.57520455492000       0.660704042601910     
   18.6621617184683        2.62198022013540       0.701962928085998     
   18.9366052731517        2.66972169942267       0.745892880255591     
   19.2110488278350        2.71839846425966       0.792689349149213     
   19.4854923825184        2.76796949095167       0.842562867303957     
   19.7599359372017        2.81837891191740       0.895739252509165     
   20.0343794918851        2.86955543400455       0.952460940035452     
   20.3088230465685        2.92140759500252        1.01298706525873     
   20.5832666012518        2.97382283303603        1.07759476862263     
   20.8577101559352        3.02666219678985        1.14657903753645     
   21.1321537106185        3.07975651910805        1.22025289994678     
   21.4065972653019        3.13290152166213        1.29894706349057     
   21.6810408199852        3.18585235713915        1.38300905262277     
   21.9554843746686        3.23831744409859        1.47280164251477     
   22.2299279293520        3.28995175606176        1.56870047459193     
   22.5043714840353        3.34034898139442        1.67109034543619     
   22.7788150387187        3.38903357724803        1.78036032858279     
   23.0532585934020        3.43545210425626        1.89689709740911     
   23.3277021480854        3.47896391868020        2.02107599011179     
   23.6021457027687        3.51883215082222        2.15324974363829     
   23.8765892574521        3.55421462019625        2.29373404180192     
   24.1510328121355        3.58415603607264        2.44278986856135     
   24.4254763668188        3.60758032686946        2.60060095216106     
   24.6999199215022        3.62329005712620        2.76725006470467     
   24.9743634761855        3.62996541750636        2.94268822845346     
   25.2488070308689        3.62616744008544        3.12669831856207     
   25.5232505855522        3.61035482210445        3.31885995665650     
   25.7976941402356        3.58090537774848        3.51850851992376     
   26.0721376949190        3.53615015745554        3.72469469416502     
   26.3465812496023        3.47442064251520        3.93614643776981     
   26.6210248042857        3.39411021052379        4.15123721118856     
   26.8954683589690        3.29374999990021        4.36796524472941     
   27.1699119136524        3.17209775069511        4.58394931558590     
   27.4443554683357        3.02823616303496        4.79644671487373     
   27.7187990230191        2.86167493612547        5.00239852263873     
   27.9932425777024        2.67244823347477        5.19850572293440     
   28.2676861323858        2.46119732922825        5.38133695656438     
   28.5421296870692        2.22922719937117        5.54746492796118     
   28.8165732417525        1.97852638915945        5.69362406231250     
   29.0910167964359        1.71174198230032        5.81687766603035     
   29.3654603511192        1.43210590814898        5.91477948462220     
   29.6399039058026        1.14331463596470        5.98551295099534     
   29.9143474604859       0.849373491837072        6.02801248008411     
   30.1887910151693       0.554403826521500        6.04195767602039     
   30.4632345698527       0.262466514617399        6.02784896668383     
   30.7376781245360      -2.262525970921495E-002   5.98690922000248     
   31.0121216792194      -0.297456639374143        5.92100696491913     
   31.2865652339027      -0.559126004756525        5.83251124919927     
   31.5610087885861      -0.805312291215067        5.72413218480898     
   31.8354523432694       -1.03430654085499        5.59881931932262     
   32.1098958979528       -1.24499388953282        5.45956785938869     
   32.3843394526362       -1.43681502713264        5.30933513224252     
   32.6587830073195       -1.60967326833395        5.15084614570569     
   32.9332265620029       -1.76460642893770        4.98672661711716     
   33.2076701166862       -1.90083969932852        4.81906351335862     
   33.4821136713696       -2.02037786691971        4.65004618557959     
   33.7565572260529       -2.12403564492861        4.48109093512696     
   34.0310007807363       -2.21281393900427        4.31355773090620     
   34.3054443354197       -2.28780718734107        4.14861243347584     
   34.5798878901030       -2.35015630857567        3.98721894506002     
   34.8543314447864       -2.40099782765386        3.83012580866549     
   35.1287749994697       -2.44144744939656        3.67790700626733     
   35.4032185541531       -2.47257685566333        3.53097817944497     
   35.6776621088364       -2.49539973128792        3.38961901704020     
   35.9521056635198       -2.51086290307845        3.25399471954344     
   36.2265492182032       -2.51984154937828        3.12417581503176     
   36.5009927728865       -2.52313755163319        3.00015595310387     
   36.7754363275699       -2.52148018973635        2.88186753843938     
   37.0498798822532       -2.51552851643828        2.76919522079018     
   37.3243234369366       -2.50587487289878        2.66198735594513     
   37.5987669916199       -2.49304912151411        2.56006560863504     
   37.8732105463033       -2.47752327065183        2.46323289565368     
   38.1476541009867       -2.45971624827617        2.37127987492827     
   38.4220976556700       -2.43999864846052        2.28399018082256     
   38.6965412103534       -2.41869732804010        2.20114459267527     
   38.9709847650367       -2.39609977206831        2.12252430607840     
   39.2454283197201       -2.37245817826066        2.04791345716121     
   39.5198718744034       -2.34799323408069        1.97710103080175     
   39.7943154290868       -2.32289835266363        1.90988290285674     
   40.0687589837702       -2.29733968968112        1.84606024959879     
   40.3432025384535       -2.27146372494653        1.78544415577483     
   40.6176460931369       -2.24539662988934        1.72785335502142     
   40.8920896478202       -2.21924736221011        1.67311511099350     
   41.1665332025036       -2.19310970844405        1.62106526064998     
   41.4409767571869       -2.16706410109123        1.57154813510487     
   41.7154203118703       -2.14117923120395        1.52441638824205     
   41.9898638665537       -2.11551350797041        1.47953077947841     
   42.2643074212370       -2.09011619463805        1.43675979726777     
   42.5387509759204       -2.06502871305022        1.39597947278928     
   42.8131945306037       -2.04028549841938        1.35707294851633     
   43.0876380852871       -2.01591489576455        1.31993014859360     
   43.3620816399704       -1.99193940474606        1.28444709046595     
   43.6365251946538       -1.96837887295253        1.25052715977362     
   43.9109687493372       -1.94524609368115        1.21807754519693     
   44.1854123040205       -1.92255217590609        1.18701203426088     
   44.4598558587039       -1.90030502723443        1.15724940407126     
   44.7342994133872       -1.87850925847967        1.12871281848105     
   45.0087429680706       -1.85716742160303        1.10133008186828     
   45.2831865227539       -1.83627992501145        1.07503311569902     
   45.5576300774373       -1.81584534908737        1.04975772169155     
   45.8320736321206       -1.79586066698388        1.02544332237588     
   46.1065171868040       -1.77632143302210        1.00203271484590     
   46.3809607414874       -1.75722394310814       0.979472952606356     
   46.6554042961707       -1.73855730808606       0.957710618844016     
   46.9298478508541       -1.72031572394528       0.936698433887223     
   47.2042914055374       -1.70249038777304       0.916390460468794     
   47.4787349602208       -1.68507160497830       0.896743064307065     
   47.7531785149041       -1.66804881281490       0.877714718369067     
   48.0276220695875       -1.65141056923025       0.859265804859037     
   48.3020656242709       -1.63514449579745       0.841358406618141     
   48.5765091789542       -1.61923713870700       0.823956065952095     
   48.8509527336376       -1.60367396846507       0.807023616043628     
   49.1253962883209       -1.58843701403930       0.790525814941501     
   49.3998398430043       -1.57351180869344       0.774430575350951     
   49.6742833976876       -1.55887153107861       0.758700651883461     
   49.9487269523710       -1.54448604657514       0.743296784579146     
   50.2231705070544       -1.53026883088697       0.728179532113714     
   50.4976140617377       -1.51616353330080       0.713445439288111     
   50.7720576164211       -1.50219898150126       0.699108726937174     
   51.0465011711044       -1.48842319308380       0.685176578095061     
   51.3209447257878       -1.47482822849168       0.671630546850224     
   51.5953882804711       -1.46141823262688       0.658458566182014     
   51.8698318351545       -1.44819530042854       0.645648301400405     
   52.1442753898379       -1.43515991370582       0.633187347788627     
   52.4187189445212       -1.42231175593660       0.621063581750196     
   52.6931624992046       -1.40965091124893       0.609265657189847     
   52.9676060538879       -1.39717353916005       0.597781108901526     
   53.2420496085713       -1.38487884260659       0.586599353740796     
   53.5164931632546       -1.37276458339043       0.575709711170153     
   53.7909367179380       -1.36082829961917       0.565101908487951     
   54.0653802726214       -1.34906735860474       0.554766078161887     
   54.3398238273047       -1.33747767162554       0.544692210734845     
   54.6142673819881       -1.32606032096901       0.534872830949181     
   54.8887109366714       -1.31480847916593       0.525297648060701     
   55.1631544913548       -1.30372045601017       0.515958848704775     
   55.4375980460381       -1.29279324583922       0.506848448745512     
   55.7120416007215       -1.28202294733027       0.497958461715086     
   55.9864851554048       -1.27140829631684       0.489282256256145     
   56.2609287100882       -1.26096107755452       0.480818462266667     
   56.5353722647715       -1.25064695880254       0.472548374243884     
   56.8098158194549       -1.24047862225754       0.464471602625743     
   57.0842593741382       -1.23045312449272       0.456582009140712     
   57.3587029288216       -1.22056757064440       0.448873724737505     
   57.6331464835049       -1.21081906922128       0.441341119864751     
   57.9075900381883       -1.20120481082623       0.433978821122863     
   58.1820335928716       -1.19172202168887       0.426781682232670     
   58.4564771475550       -1.18236797902141       0.419744778469314     
   58.7309207022383       -1.17314001348009       0.412863396842715     
   59.0053642569217       -1.16403551125459       0.406133026637782     
   59.2798078116050       -1.15505191583144       0.399549350299960     
   59.5542513662884       -1.14618672947089       0.393108234651297     
   59.8286949209717       -1.13743751442777       0.386805722421108     
   60.1031384756551       -1.12880189394401       0.380638024076314     
   60.3775820303384       -1.12027755303374       0.374601509936226     
   60.6520255850218       -1.11186223907894       0.368692702557579     
   60.9264691397051       -1.10355376225007       0.362908269376345     
   61.2009126943885       -1.09534999576323       0.357245015593902     
   61.4753562490719       -1.08724887598322       0.351699877296212     
   61.7497998037552       -1.07924840237981       0.346269914795894     
   62.0242433584386       -1.07134663734315       0.340952306188251     
   62.2986869131219       -1.06354170586282       0.335744341113631     
   62.5731304678053       -1.05583179507416       0.330643414719707     
   62.8475740224886       -1.04821515367499       0.325647021818523     
   63.1220175771720       -1.04069009121508       0.320752751234379     
   63.3964611318553       -1.03325497726075       0.315958280339663     
   63.6709046865387       -1.02590824043689       0.311261369776967     
   63.9453482412220       -1.01864836734870       0.306659858366651     
   64.2197917959054       -1.01147390138597       0.302151658199998     
   64.4942353505887       -1.00438344141295       0.297734749918811     
   64.7686789052721      -0.997375640347433       0.293407178182987     
   65.0431224599554      -0.990449203633432       0.289167047328064     
   65.3175660146388      -0.983602887612327       0.285012517215144     
   65.5920095693221      -0.976835497798307       0.280941799275805     
   65.8664531240055      -0.970145869950905       0.276953147869149     
   66.1408966786888      -0.963532936831932       0.273044876358838     
   66.4153402333722      -0.956995622953497       0.269215324166341     
   66.6897837880555      -0.950532911604338       0.265462873445686     
   66.9642273427389      -0.944143384007496       0.261785818761583     
   67.2386708974222      -0.937826987574558       0.258182856097903     
   67.5131144521056      -0.931582371085739       0.254652339429680     
   67.7875580067889      -0.925408662359002       0.251192774560902     
   68.0620015614723      -0.919305019870602       0.247802692403148     
   68.3364451161556      -0.913270630546304       0.244480647063627     
   68.6108886708390      -0.907304707562973       0.241225214133399     
   68.8853322255223      -0.901406488172114       0.238034989171561     
   69.1597757802057      -0.895575231556615       0.234908586380133     
   69.4342193348890      -0.889810216731656       0.231844637463470     
   69.7086628895724      -0.884110740500268       0.228841790665040     
   69.9831064442557      -0.878476115473483       0.225898709973587     
   70.2575499989391      -0.872905668164268       0.223014074489831     
   70.5319935536224      -0.867398737163707       0.220186577944174     
   70.8064371083058      -0.861954671407010       0.217414928355245     
   71.0808806629891      -0.856572828535961       0.214697847818557     
   71.3553242176725      -0.851252573363481       0.212034072414186     
   71.6297677723558      -0.845993276444842       0.209422352222015     
   71.9042113270392      -0.840794312759378       0.206861451433040     
   72.1786548817225      -0.835655060504691       0.204350148544928     
   72.4530984364059      -0.830574900005381       0.201887236630371     
   72.7275419910892      -0.825553212736393       0.199471523666721     
   73.0019855457726      -0.820589380460601       0.197101832915748     
   73.2764291004559      -0.815682784479121       0.194777003342737     
   73.5508726551393      -0.810832804992072       0.192495890064579     
   73.8253162098226      -0.806038820566625       0.190257364817032     
   74.0997597645060      -0.801300207708553       0.188060316431976     
   74.3742033191893      -0.796616340532751       0.185903651316076     
   74.6486468738727      -0.791986590527746       0.183786293923024     
   74.9230904285560      -0.787410326408696       0.181707187212228     
   75.1975339832394      -0.782886914053031       0.179665293087570     
   75.4719775379227      -0.778415716512555       0.177659592810620     
   75.7464210926061      -0.773996094095724       0.175689087383448     
   76.0208646472894      -0.769627404513559       0.173752797896912     
   76.2953082019728      -0.765309003082763       0.171849765841040     
   76.5697517566561      -0.761040242979478       0.169979053374815     
   76.8441953113395      -0.756820475537343       0.168139743553333     
   77.1186388660228      -0.752649050583572       0.166330940510946     
   77.3930824207062      -0.748525316807025       0.164551769599570     
   77.6675259753896      -0.744448622152436       0.162801377481885     
   77.9419695300729      -0.740418314235292       0.161078932179643     
   78.2164130847563      -0.736433740772140       0.159383623077736     
   78.4908566394396      -0.732494250021407       0.157714660885069     
   78.7653001941230      -0.728599191230236       0.156071277553624     
   79.0397437488063      -0.724747915083112       0.154452726157396     
   79.3141873034897      -0.720939774148495       0.152858280733113     
   79.5886308581730      -0.717174123320003       0.151287236084878     
   79.8630744128564      -0.713450320249038       0.149738907554992     
   80.1375179675397      -0.709767725766167       0.148212630763382     
   80.4119615222231      -0.706125704288814       0.146707761318089     
   80.6864050769064      -0.702523624213257       0.145223674499366     
   80.9608486315898      -0.698960858289130       0.143759764919906     
   81.2352921862731      -0.695436783974964       0.142315446163756     
   81.5097357409565      -0.691950783773476       0.140890150406367     
   81.7841792956398      -0.688502245545290       0.139483328018181     
   82.0586228503232      -0.685090562798948       0.138094447153818     
   82.3330664050065      -0.681715134949246       0.136722993327681     
   82.6075099596899      -0.678375367476089       0.135368468964764     
   82.8819535143732      -0.675070492513393       0.134030357296735     
   83.1563970690566      -0.671800470499976       0.132708300890801     
   83.4308406237399      -0.668564183389877       0.131401742446323     
   83.7052841784233      -0.665361245418746       0.130110283822548     
   83.9797277331066      -0.662191095894329       0.128833505444124     
   84.2541712877900      -0.659053181442542       0.127571002012243     
   84.5286148424733      -0.655946956015878       0.126322382040972     
   84.8030583971567      -0.652871880961210       0.125087267413121     
   85.0775019518400      -0.649827425079066       0.123865292943115     
   85.3519455065234      -0.646813064667587       0.122656105946398     
   85.6263890612067      -0.643828283550458       0.121459365815947     
   85.9008326158901      -0.640872573089303       0.120274743606653     
   86.1752761705734      -0.637945432181205       0.119101921628210     
   86.4497197252568      -0.635046367242225       0.117940593047136     
   86.7241632799401      -0.632174892177703       0.116790461498431     
   86.9986068346235      -0.629330528340228       0.115651240707320     
   87.2730503893068      -0.626512804476073       0.114522654121441     
   87.5474939439902      -0.623721256660932       0.113404434553773     
   87.8219374986735      -0.620955428225727       0.112296323836538     
   88.0963810533569      -0.618214869673275       0.111198072486251     
   88.3708246080402      -0.615499138586525       0.110109439380031     
   88.6452681627236      -0.612807799529112       0.109030191443260     
   88.9197117174069      -0.610140423938849       0.107960103348602     
   89.1941552720903      -0.607496590014856       0.106898957226384     
   89.4685988267736      -0.604875882598910       0.105846542386302     
   89.7430423814570      -0.602277893051577       0.104802655050367     
   90.0174859361403      -0.599702219123725       0.103767098097014     
   90.2919294908237      -0.597148464823861       0.102739680816230     
   90.5663730455070      -0.594616240281830       0.101720218675599     
   90.8408166001904      -0.592105161609291       0.100708533097085     
   91.1152601548738      -0.589614850757387       9.970445124440731E-002
   91.3897037095571      -0.587144935372035       9.870780582083975E-002
   91.6641472642404      -0.584695048647125       9.771843487724004E-002
   91.9385908189238      -0.582264829176030       9.673618163015081E-002
   92.2130343736071      -0.579853920801688       9.576089428977852E-002
   92.4874779282905      -0.577461972465553       9.479242589766783E-002
   92.7619214829738      -0.575088638055647       9.383063417389778E-002
   93.0363650376572      -0.572733576253995       9.287538137362152E-002
   93.3108085923405      -0.570396450383597       9.192653415277914E-002
   93.5852521470239      -0.568076928255163       9.098396344282157E-002
   93.8596957017073      -0.565774195684035       9.004746693104100E-002
   94.1341392563906      -0.563488896115612       8.911707817871999E-002
   94.4085828110740      -0.561220228970660       8.819260325356411E-002
   94.6830263657573      -0.558967878473460       8.727392911095462E-002
   94.9574699204407      -0.556731532571180       8.636094648546355E-002
   95.2319134751240      -0.554398923133342       8.543629614377658E-002
   95.5063570298074      -0.552306141469785       8.455171639537608E-002
   95.7808005844907      -0.550115978428473       8.365518990862664E-002
   96.0552441391741      -0.547940606162329       8.276395432264061E-002
   96.3296876938574      -0.545779728979464       8.187791831904113E-002
   96.6041312485408      -0.543633054012273       8.099699403520981E-002
   96.8785748032241      -0.541500291070650       8.012109703839206E-002
   97.1530183579075      -0.539381152496180       7.925014630777821E-002
   97.4274619125908      -0.537275353017390       7.838406422460457E-002
   97.7019054672742      -0.535182609606043       7.752277657031682E-002
   97.9763490219575      -0.533102641334585       7.666621253287810E-002
   98.2507925766409      -0.531035169234721       7.581430472130700E-002
   98.5252361313242      -0.528979916157168       7.496698918855951E-002
   98.7996796860076      -0.526936606632657       7.412420546290423E-002
   99.0741232406909      -0.524904966734173       7.328589658792783E-002
   99.3485667953743      -0.522884723940518       7.245200917137919E-002
   99.6230103500576      -0.520875607001218       7.162249344304221E-002
   99.8974539047410      -0.518877345802853       7.079730332186542E-002
   100.171897459424      -0.516889671236807       6.997639649263805E-002
   100.446341014108      -0.514912315068580       6.915973449246041E-002
   100.720784568791      -0.512945009808723       6.834728280735047E-002
   100.995228123474      -0.510987488585312       6.753901097930282E-002
   101.269671678158      -0.509039485018363       6.673489272421335E-002
   101.544115232841      -0.507100733095952       6.593490606103487E-002
   101.818558787524      -0.505170967052330       6.513903345261385E-002
   102.093002342208      -0.503249921248083       6.434726195868692E-002
   102.367445896891      -0.501337330052483       6.355958340153497E-002
   102.641889451574      -0.499432927728065       6.277599454482519E-002
   102.916333006258      -0.497536448317651       6.199649728623475E-002
   103.190776560941      -0.495647625533887       6.122109886446315E-002
   103.465220115625      -0.493766192651426       6.044981208128527E-002
   103.739663670308      -0.491891882401890       5.968265553934580E-002
   104.014107224991      -0.490024426871724       5.891965389643176E-002
   104.288550779675      -0.488163557403043       5.816083813700305E-002
   104.562994334358      -0.486309004497603       5.740624586180820E-002
   104.837437889041      -0.484460497724007       5.665592159646776E-002
   105.111881443725      -0.482617765628312       5.590991711994821E-002
   105.386324998408      -0.480780535648265       5.516829181392491E-002
   105.660768553091      -0.478948534031642       5.443111303409502E-002
   105.935212107775      -0.477121485759607       5.369845650461999E-002
   106.209655662458      -0.475299114476915       5.297040673701013E-002
   106.484099217141      -0.473481142432886       5.224705747505163E-002
   106.758542771825      -0.471667290441417       5.152851216786930E-002
   107.032986326508      -0.469857277878275       5.081488447428230E-002
   107.307429881191      -0.468050822757689       5.010629880406708E-002
   107.581873435875      -0.466247641992250       4.940289090798752E-002
   107.856316990558      -0.464447452119740       4.870480854646937E-002
   108.130760545242      -0.462649717055187       4.801218593363687E-002
   108.405204099925      -0.460854584512167       4.732524192484747E-002
   108.679647654608      -0.459061556429656       4.664414190153331E-002
   108.954091209292      -0.457270385619694       4.596909213800975E-002
   109.228534763975      -0.455480617606360       4.530029364729454E-002
   109.502978318658      -0.453692099037204       4.463799412170889E-002
   109.777421873342      -0.451904038763477       4.398239579609664E-002
   110.051865428025      -0.450117111298683       4.333386222318939E-002
   110.326308982708      -0.448330363828687       4.269261697875694E-002
   110.600752537392      -0.446543683228166       4.205898554547364E-002
   110.875196092075      -0.444756339146523       4.143325625813025E-002
   111.149639646758      -0.442968194255134       4.081579607645057E-002
   111.424083201442      -0.441178863863391       4.020697211728335E-002
   111.698526756125      -0.439387934784826       3.960717383924092E-002
   111.972970310808      -0.437594955054235       3.901681351937163E-002
   112.247413865492      -0.435799422215326       3.843632671376625E-002
   112.521857420175      -0.434000748155682       3.786617078602551E-002
   112.796300974858      -0.432198245289304       3.730682551749599E-002
   113.070744529542      -0.430391062139349       3.675878950112276E-002
   113.345188084225      -0.428578090371094       3.622257448592556E-002
   113.619631638909      -0.426757824340299       3.569869622283998E-002
   113.894075193592      -0.424928064504888       3.518765303299622E-002
   114.168518748275      -0.423085313186813       3.468988046639904E-002
   114.442962302959      -0.421223268661321       3.420563529345408E-002
   114.717405857642      -0.419327783224573       3.373460121407460E-002
   114.991849412325      -0.417333025730593       3.327242189096236E-002
   115.266292967009      -0.415318949551692       3.310315232769935E-002
   115.540736521692      -0.413466516703432       3.295550347416405E-002
   115.815180076375      -0.411682010307543       3.281326872393982E-002
   116.089623631059      -0.409946031306034       3.267490186784847E-002
   116.364067185742      -0.408249102124476       3.253964749227263E-002
   116.638510740425      -0.406585426320120       3.240704358957335E-002
   116.912954295109      -0.404951067989966       3.227677644712890E-002
   117.187397849792      -0.403343138558410       3.214861582993948E-002
   117.461841404475      -0.401759424341751       3.202238529551726E-002
   117.736284959159      -0.400198158083423       3.189794398401602E-002
   118.010728513842      -0.398657890723323       3.177517639755793E-002
   118.285172068525      -0.397137407475637       3.165398571118495E-002
   118.559615623209      -0.395635671474513       3.153428928111632E-002
   118.834059177892      -0.394151784450230       3.141601551042762E-002
   119.108502732576      -0.392684958407845       3.129910159168708E-002
   119.382946287259      -0.391234494682244       3.118349183753013E-002
   119.657389841942      -0.389799768095257       3.106913641789689E-002
   119.931833396626      -0.388380214737059       3.095599038614356E-002
   120.206276951309      -0.386975322382079       3.084401291513937E-002
   120.480720505992      -0.385584622858872       3.073316668910403E-002
   120.755164060676      -0.384207685895119       3.062341741302127E-002
   121.029607615359      -0.382844114093916       3.051473341222213E-002
   121.304051170042      -0.381493648587714       3.040709405357165E-002
   121.578494724726      -0.380155745442801       3.030045598262992E-002
   121.852938279409      -0.378830182339853       3.019480147935182E-002
   122.127381834092      -0.377516664389971       3.009010703950734E-002
   122.401825388776      -0.376214923265120       2.998635127590998E-002
   122.676268943459      -0.374924291059449       2.988348095287396E-002
   122.950712498142      -0.373645189540088       2.978152968750625E-002
   123.225156052826      -0.372377076260742       2.968045424392178E-002
   123.499599607509      -0.371119723623798       2.958023648136770E-002
   123.774043162193      -0.369872914961868       2.948085913028862E-002
   124.048486716876      -0.368636472758348       2.938230804165738E-002
   124.322930271559      -0.367409954719122       2.928454796225579E-002
   124.597373826243      -0.366193608937802       2.918759866647801E-002
   124.871817380926      -0.364987021563111       2.909142716815317E-002
   125.146260935609      -0.363790023631918       2.899602000001172E-002
   125.420704490293      -0.362602450589013       2.890136404611897E-002
   125.695148044976      -0.361424143114869       2.880744660785236E-002
   125.969591599659      -0.360254947235739       2.871425541267686E-002
   126.244035154343      -0.359094714188643       2.862177860338340E-002
   126.518478709026      -0.357943300200248       2.853000472046470E-002
   126.792922263709      -0.356800566239859       2.843892268242713E-002
   127.067365818393      -0.355666377771017       2.834852176599191E-002
   127.341809373076      -0.354540604511949       2.825879158700145E-002
   127.616252927759      -0.353423120208926       2.816972208235517E-002
   127.890696482443      -0.352313802423866       2.808130349307991E-002
   128.165140037126      -0.351212532336169       2.799352634853516E-002
   128.439583591809      -0.350119194558225       2.790638145170832E-002
   128.714027146493      -0.349033676963762       2.781985986553292E-002
   128.988470701176      -0.347955870528120       2.773395290015768E-002
   129.262914255860      -0.346885669179534       2.764865210109278E-002
   129.537357810543      -0.345822969660534       2.756394923816295E-002
   129.811801365226      -0.344767671398656       2.747983629520234E-002
   130.086244919910      -0.343719676385686       2.739630546042951E-002
   130.360688474593      -0.342678889064749       2.731334911744802E-002
   130.635132029276      -0.341645216224599       2.723095983682066E-002
   130.909575583960      -0.340618566900540       2.714913036817222E-002
   131.184019138643      -0.339598852281441       2.706785363277821E-002
   131.458462693326      -0.338585985622373       2.698712271660167E-002
   131.732906248010      -0.337579882162431       2.690693086374302E-002
   132.007349802693      -0.336580459047358       2.682727147027254E-002
   132.281793357376      -0.335587635256579       2.674813807841497E-002
   132.556236912060      -0.334601331534352       2.666952437106191E-002
   132.830680466743      -0.333621470324729       2.659142416658732E-002
   133.105124021426      -0.332647975710033       2.651383141394442E-002
   133.379567576110      -0.331680773352629       2.643674018802415E-002
   133.654011130793      -0.330719790439749       2.636014468525757E-002
   133.928454685476      -0.329764955631153       2.628403921944424E-002
   134.202898240160      -0.328816199009458       2.620841821779293E-002
   134.477341794843      -0.327873452032934       2.613327621715930E-002
   134.751785349527      -0.326936647490615       2.605860786046830E-002
   135.026228904210      -0.326005719459584       2.598440789330908E-002
   135.300672458893      -0.325080603264283       2.591067116069208E-002
   135.575116013577      -0.324161235437721       2.583739260395698E-002
   135.849559568260      -0.323247553684473       2.576456725782374E-002
   136.124003122943      -0.322339514448286       2.569219165062477E-002
   136.398446677627      -0.321437022112664       2.562025816121161E-002
   136.672890232310      -0.320540035661935       2.554876352041466E-002
   136.947333786993      -0.319648497148148       2.547770310947082E-002
   137.221777341677      -0.318762349633210       2.540707239010813E-002
   137.496220896360      -0.317881537160569       2.533686690228862E-002
   137.770664451043      -0.317006004728067       2.526708226204461E-002
   138.045108005727      -0.316135698261902       2.519771415940366E-002
   138.319551560410      -0.315270564591644       2.512875835639664E-002
   138.593995115093      -0.314410551426238       2.506021068514548E-002
   138.868438669777      -0.313555607330947       2.499206704602513E-002
   139.142882224460      -0.312705681705186       2.492432340589713E-002
   139.417325779144      -0.311860724761204       2.485697579641005E-002
   139.691769333827      -0.311020687503561       2.479002031236407E-002
   139.966212888510      -0.310185521709374       2.472345311013620E-002
   140.240656443194      -0.309355179909279       2.465727040616311E-002
   140.515099997877      -0.308529615369088       2.459146847547878E-002
   140.789543552560      -0.307708782072095       2.452604365030443E-002
   141.063987107244      -0.306892634702007       2.446099231868806E-002
   141.338430661927      -0.306081128626475       2.439631092319145E-002
   141.612874216610      -0.305274219881179       2.433199595962207E-002
   141.887317771294      -0.304471865154465       2.426804397580832E-002
   142.161761325977      -0.303674021772489       2.420445157041554E-002
   142.436204880660      -0.302880647684862       2.414121539180166E-002
   142.710648435344      -0.302091701450753       2.407833213690986E-002
   142.985091990027      -0.301307142225457       2.401579855019747E-002
   143.259535544710      -0.300526929747378       2.395361142259903E-002
   143.533979099394      -0.299751024325434       2.389176759052194E-002
   143.808422654077      -0.298979386826852       2.383026393487394E-002
   144.082866208760      -0.298211978665341       2.376909738012021E-002
   144.357309763444      -0.297448761789627       2.370826489336976E-002
   144.631753318127      -0.296689698672336       2.364776348348911E-002
   144.906196872811      -0.295934752299205       2.358759020024266E-002
   145.180640427494      -0.295183886158620       2.352774213345850E-002
   145.455083982177      -0.294437064231455       2.346821641221868E-002
   145.729527536861      -0.293694250981206       2.340901020407298E-002
   146.003971091544      -0.292955411344412       2.335012071427500E-002
   146.278414646227      -0.292220510721344       2.329154518504039E-002
   146.552858200911      -0.291489514966957       2.323328089482560E-002
   146.827301755594      -0.290762390382094       2.317532515762674E-002
   147.101745310277      -0.290039103704935       2.311767532229791E-002
   147.376188864961      -0.289319622102674       2.306032877188807E-002
   147.650632419644      -0.288603913163425       2.300328292299574E-002
   147.925075974327      -0.287891944888345       2.294653522514109E-002
   148.199519529011      -0.287183685683963       2.289008316015475E-002
   148.473963083694      -0.286479095240665       2.283392351514385E-002
   148.748406638377      -0.285778161079599       2.277805529547672E-002
   149.022850193061      -0.285080843565324       2.272247534199584E-002
   149.297293747744      -0.284387365210956       2.266720139019232E-002
   149.571737302427      -0.283697188997800       2.261219063679014E-002
   149.846180857111      -0.283010540437865       2.255746105630831E-002
   150.120624411794      -0.282327390575757       2.250301034084632E-002
   150.395067966478      -0.281647710806814       2.244883621045889E-002
   150.669511521161      -0.280971472871033       2.239493641267189E-002
   150.943955075844      -0.280298648847121       2.234130872200831E-002
   151.218398630528      -0.279629211146698       2.228795093952593E-002
   151.492842185211      -0.278963132508644       2.223486089236691E-002
   151.767285739894      -0.278300385993561       2.218203643331649E-002
   152.041729294578      -0.277640944978392       2.212947544037397E-002
   152.316172849261      -0.276984783151136       2.207717581633152E-002
   152.590616403944      -0.276331874505721       2.202513548836533E-002
   152.865059958628      -0.275682193336945       2.197335240763268E-002
   153.139503513311      -0.275035714235584       2.192182454888192E-002
   153.413947067994      -0.274392412083574       2.187054991006828E-002
   153.688390622678      -0.273752262049318       2.181952651198003E-002
   153.962834177361      -0.273115239583091       2.176875239787223E-002
   154.237277732044      -0.272481320412551       2.171822563310863E-002
   154.511721286728      -0.271850480538340       2.166794430481162E-002
   154.786164841411      -0.271222696229789       2.161790652151916E-002
   155.060608396095      -0.270597944020713       2.156811041285031E-002
   155.335051950778      -0.269976200705295       2.151855412917672E-002
   155.609495505461      -0.269357443334060       2.146923584130185E-002
   155.883939060145      -0.268741649209922       2.142015374014603E-002
   156.158382614828      -0.268128795884339       2.137130603643974E-002
   156.432826169511      -0.267518861153525       2.132269096042193E-002
   156.707269724195      -0.266911823054742       2.127430676154435E-002
   156.981713278878      -0.266307659862691       2.122615170818391E-002
   157.256156833561      -0.265706350085940       2.117822408735799E-002
   157.530600388245      -0.265107872463462       2.113052220444850E-002
   157.805043942928      -0.264512205961214       2.108304438292920E-002
   158.079487497611      -0.263919329768804       2.103578896409984E-002
   158.353931052295      -0.263329223296203       2.098875430682458E-002
   158.628374606978      -0.262741866170551       2.094193878727703E-002
   158.902818161661      -0.262157238232997       2.089534079868834E-002
   159.177261716345      -0.261575319535617       2.084895875110178E-002
   159.451705271028      -0.260996090338387       2.080279107113141E-002
   159.726148825711      -0.260419531106223       2.075683620172588E-002
   160.000592380395      -0.259845622506052       2.071109260193558E-002
   160.275035935078      -0.259274345403977       2.066555874668590E-002
   160.549479489762      -0.258705680862457       2.062023312655318E-002
   160.823923044445      -0.258139610137573       2.057511424754631E-002
   161.098366599128      -0.257576114676314       2.053020063089060E-002
   161.372810153812      -0.257015176113951       2.048549081281845E-002
   161.647253708495      -0.256456776271417       2.044098334436049E-002
   161.921697263178      -0.255900897152771       2.039667679114350E-002
   162.196140817862      -0.255347520942681       2.035256973318984E-002
   162.470584372545      -0.254796630003979       2.030866076472237E-002
   162.745027927228      -0.254248206875235       2.026494849397133E-002
   163.019471481912      -0.253702234268392       2.022143154298565E-002
   163.293915036595      -0.253158695066439       2.017810854744750E-002
   163.568358591278      -0.252617572321116       2.013497815648952E-002
   163.842802145962      -0.252078849250671       2.009203903251595E-002
   164.117245700645      -0.251542509237659       2.004928985102699E-002
   164.391689255328      -0.251008535826765       2.000672930044570E-002
   164.666132810012      -0.250476912722674       1.996435608194785E-002
   164.940576364695      -0.249947623787979       1.992216890929541E-002
   165.215019919379      -0.249420653041122       1.988016650867229E-002
   165.489463474062      -0.248895984654376       1.983834761852359E-002
   165.763907028745      -0.248373602951847       1.979671098939629E-002
   166.038350583429      -0.247853492407527       1.975525538378415E-002
   166.312794138112      -0.247335637643368       1.971397957597405E-002
   166.587237692795      -0.246820023427398       1.967288235189600E-002
   166.861681247479      -0.246306634671857       1.963196250897447E-002
   167.136124802162      -0.245795456431375       1.959121885598309E-002
   167.410568356845      -0.245286473901172       1.955065021290131E-002
   167.685011911529      -0.244779672415292       1.951025541077374E-002
   167.959455466212      -0.244275037444868       1.947003329157144E-002
   168.233899020895      -0.243772554596406       1.942998270805571E-002
   168.508342575579      -0.243272209610109       1.939010252364402E-002
   168.782786130262      -0.242773988358220       1.935039161227817E-002
   169.057229684945      -0.242277876843390       1.931084885829438E-002
   169.331673239629      -0.241783861197085       1.927147315629582E-002
   169.606116794312      -0.241291927678004       1.923226341102697E-002
   169.880560348995      -0.240802062670522       1.919321853724940E-002
   170.155003903679      -0.240314252683173       1.915433745962074E-002
   170.429447458362      -0.239828484347146       1.911561911257487E-002
   170.703891013046      -0.239344744414797       1.907706244020337E-002
   170.978334567729      -0.238863019758203       1.903866639614021E-002
   171.252778122412      -0.238383297367720       1.900042994344688E-002
   171.527221677096      -0.237905564350577       1.896235205450030E-002
   171.801665231779      -0.237429807929488       1.892443171088199E-002
   172.076108786462      -0.236956015441275       1.888666790326867E-002
   172.350552341146      -0.236484174335526       1.884905963132507E-002
   172.624995895829      -0.236014272173274       1.881160590359859E-002
   172.899439450512      -0.235546296625680       1.877430573741456E-002
   173.173883005196      -0.235080235472746       1.873715815877354E-002
   173.448326559879      -0.234616076602058       1.870016220225091E-002
   173.722770114562      -0.234153808007526       1.866331691089683E-002
   173.997213669246      -0.233693417788159       1.862662133613831E-002
   174.271657223929      -0.233234894146851       1.859007453768267E-002
   174.546100778612      -0.232778225389188       1.855367558342228E-002
   174.820544333296      -0.232323399922275       1.851742354934099E-002
   175.094987887979      -0.231870406253569       1.848131751942153E-002
   175.369431442662      -0.231419232989740       1.844535658555409E-002
   175.643874997346      -0.230969868835553       1.840953984744781E-002
   175.918318552029      -0.230522302592747       1.837386641254110E-002
   176.192762106713      -0.230076523158945       1.833833539591493E-002
   176.467205661396      -0.229632519526587       1.830294592020747E-002
   176.741649216079      -0.229190280781848       1.826769711552834E-002
   177.016092770763      -0.228749796103612       1.823258811937633E-002
   177.290536325446      -0.228311054762427       1.819761807655645E-002
   177.564979880129      -0.227874046119488       1.816278613909893E-002
   177.839423434813      -0.227438759625645       1.812809146617960E-002
   178.113866989496      -0.227005184820399       1.809353322404063E-002
   178.388310544179      -0.226573311330937       1.805911058591303E-002
   178.662754098863      -0.226143128871170       1.802482273194022E-002
   178.937197653546      -0.225714627240782       1.799066884910219E-002
   179.211641208229      -0.225287796324296       1.795664813114108E-002
   179.486084762913      -0.224862626090154       1.792275977848781E-002
   179.760528317596      -0.224439106589807       1.788900299818952E-002
   180.034971872279      -0.224017227956814       1.785537700383783E-002
   180.309415426963      -0.223596980405970       1.782188101549936E-002
   180.583858981646      -0.223178354232417       1.778851425964473E-002
   180.858302536329      -0.222761339810796       1.775527596908110E-002
   181.132746091013      -0.222345927594393       1.772216538288409E-002
   181.407189645696      -0.221932108114305       1.768918174633127E-002
   181.681633200380      -0.221519871978612       1.765632431083612E-002
   181.956076755063      -0.221109209871561       1.762359233388295E-002
   182.230520309746      -0.220700112552762       1.759098507896316E-002
   182.504963864430      -0.220292570856398       1.755850181551177E-002
   182.779407419113      -0.219886575690441       1.752614181884539E-002
   183.053850973796      -0.219482118035876       1.749390437010000E-002
   183.328294528480      -0.219079188945945       1.746178875617085E-002
   183.602738083163      -0.218677779545388       1.742979426965214E-002
   183.877181637846      -0.218277881029707       1.739792020877798E-002
   184.151625192530      -0.217879484664427       1.736616587736374E-002
   184.426068747213      -0.217482581784384       1.733453058474934E-002
   184.700512301896      -0.217087163792994       1.730301364574088E-002
   184.974955856580      -0.216693222161569       1.727161438055595E-002
   185.249399411263      -0.216300748428602       1.724033211476710E-002
   185.523842965946      -0.215909734199099       1.720916617924817E-002
   185.798286520630      -0.215520171143885       1.717811591011904E-002
   186.072730075313      -0.215132050998950       1.714718064869381E-002
   186.347173629997      -0.214745365564773       1.711635974142658E-002
   186.621617184680      -0.214360106705686       1.708565253986087E-002
   186.896060739363      -0.213976266349219       1.705505840057741E-002
   187.170504294047      -0.213593836485472       1.702457668514411E-002
   187.444947848730      -0.213212809166481       1.699420676006556E-002
   187.719391403413      -0.212833176505601       1.696394799673385E-002
   187.993834958097      -0.212454930676897       1.693379977137972E-002
   188.268278512780      -0.212078063914536       1.690376146502469E-002
   188.542722067463      -0.211702568512193       1.687383246343319E-002
   188.817165622147      -0.211328436822460       1.684401215706577E-002
   189.091609176830      -0.210955661256265       1.681429994103246E-002
   189.366052731513      -0.210584234282296       1.678469521504736E-002
   189.640496286197      -0.210214148426436       1.675519738338308E-002
   189.914939840880      -0.209845396271198       1.672580585482606E-002
   190.189383395563      -0.209477970455178       1.669652004263290E-002
   190.463826950247      -0.209111863672500       1.666733936448596E-002
   190.738270504930      -0.208747068672282       1.663826324245093E-002
   191.012714059613      -0.208383578258097       1.660929110293406E-002
   191.287157614297      -0.208021385287451       1.658042237664008E-002
   191.561601168980      -0.207660482671258       1.655165649853073E-002
   191.836044723664      -0.207300863373327       1.652299290778379E-002
   192.110488278347      -0.206942520409851       1.649443104775238E-002
   192.384931833030      -0.206585446848913       1.646597036592531E-002
   192.659375387714      -0.206229635809975       1.643761031388687E-002
   192.933818942397      -0.205875080463402       1.640935034727840E-002
   193.208262497080      -0.205521774029968       1.638118992575910E-002
   193.482706051764      -0.205169709780383       1.635312851296843E-002
   193.757149606447      -0.204818881034813       1.632516557648779E-002
   194.031593161130      -0.204469281162422       1.629730058780381E-002
   194.306036715814      -0.204120903580898       1.626953302227083E-002
   194.580480270497      -0.203773741756007       1.624186235907543E-002
   194.854923825180      -0.203427789201136       1.621428808119956E-002
   195.129367379864      -0.203083039476846       1.618680967538538E-002
   195.403810934547      -0.202739486190436       1.615942663210020E-002
   195.678254489230      -0.202397122995502       1.613213844550159E-002
   195.952698043914      -0.202055943591508       1.610494461340301E-002
   196.227141598597      -0.201715941723365       1.607784463724009E-002
   196.501585153281      -0.201377111181000       1.605083802203679E-002
   196.776028707964      -0.201039445798950       1.602392427637252E-002
   197.050472262647      -0.200702939455943       1.599710291234896E-002
   197.324915817331      -0.200367586074499       1.597037344555840E-002
   197.599359372014      -0.200033379620520       1.594373539505071E-002
   197.873802926697      -0.199700314102901       1.591718828330260E-002
   198.148246481381      -0.199368383573127       1.589073163618551E-002
   198.422690036064      -0.199037582124895       1.586436498293535E-002
   198.697133590747      -0.198707903893725       1.583808785612156E-002
   198.971577145431      -0.198379343056579       1.581189979161670E-002
   199.246020700114      -0.198051893831488       1.578580032856672E-002
   199.520464254797      -0.197725550477181       1.575978900936149E-002
   199.794907809481      -0.197400307292715       1.573386537960528E-002
   200.069351364164      -0.197076158617118       1.570802898808810E-002
   200.343794918847      -0.196753098829020       1.568227938675669E-002
   200.618238473531      -0.196431122346312       1.565661613068681E-002
   200.892682028214      -0.196110223625782       1.563103877805471E-002
   201.167125582897      -0.195790397162774       1.560554689010971E-002
   201.441569137581      -0.195471637490845       1.558014003114705E-002
   201.716012692264      -0.195153939181424       1.555481776848036E-002
   201.990456246948      -0.194837296843479       1.552957967241535E-002
   202.264899801631      -0.194521705123177       1.550442531622282E-002
   202.539343356314      -0.194207158703567       1.547935427611324E-002
   202.813786910998      -0.193893652304246       1.545436613121008E-002
   203.088230465681      -0.193581180681043       1.542946046352473E-002
   203.362674020364      -0.193269738625697       1.540463685793076E-002
   203.637117575048      -0.192959320965546       1.537989490213921E-002
   203.911561129731      -0.192649922563215       1.535523418667375E-002
   204.186004684414      -0.192341538316305       1.533065430484578E-002
   204.460448239098      -0.192034163157096       1.530615485273066E-002
   204.734891793781      -0.191727792052240       1.528173542914350E-002
   205.009335348464      -0.191422420002463       1.525739563561545E-002
   205.283778903148      -0.191118042042273       1.523313507637000E-002
   205.558222457831      -0.190814653239669       1.520895335830014E-002
   205.832666012514      -0.190512248695847       1.518485009094492E-002
   206.107109567198      -0.190210823544924       1.516082488646734E-002
   206.381553121881      -0.189910372953646       1.513687735963101E-002
   206.655996676564      -0.189610892121116       1.511300712777863E-002
   206.930440231248      -0.189312376278509       1.508921381080937E-002
   207.204883785931      -0.189014820688813       1.506549703115772E-002
   207.479327340615      -0.188718220646542       1.504185641377120E-002
   207.753770895298      -0.188422571477476       1.501829158608949E-002
   208.028214449981      -0.188127868538399       1.499480217802320E-002
   208.302658004665      -0.187834107216831       1.497138782193293E-002
   208.577101559348      -0.187541282930771       1.494804815260845E-002
   208.851545114031      -0.187249391128440       1.492478280724872E-002
   209.125988668715      -0.186958427288026       1.490159142544091E-002
   209.400432223398      -0.186668386917433       1.487847364914084E-002
   209.674875778081      -0.186379265554036       1.485542912265330E-002
   209.949319332765      -0.186091058764426       1.483245749261174E-002
   210.223762887448      -0.185803762144171       1.480955840795937E-002
   210.498206442131      -0.185517371317580       1.478673151992996E-002
   210.772649996815      -0.185231881937454       1.476397648202845E-002
   211.047093551498      -0.184947289684854       1.474129295001222E-002
   211.321537106181      -0.184663590268871       1.471868058187274E-002
   211.595980660865      -0.184380779426387       1.469613903781665E-002
   211.870424215548      -0.184098852921853       1.467366798024780E-002
   212.144867770231      -0.183817806547055       1.465126707374899E-002
   212.419311324915      -0.183537636120895       1.462893598506423E-002
   212.693754879598      -0.183258337489165       1.460667438308089E-002
   212.968198434282      -0.182979906524329       1.458448193881206E-002
   213.242641988965      -0.182702339125303       1.456235832537938E-002
   213.517085543648      -0.182425631217243       1.454030321799582E-002
   213.791529098332      -0.182149778751326       1.451831629394842E-002
   214.065972653015      -0.181874777704543       1.449639723258181E-002
   214.340416207698      -0.181600624079486       1.447454571528109E-002
   214.614859762382      -0.181327313904145       1.445276142545570E-002
   214.889303317065      -0.181054843231700       1.443104404852277E-002
   215.163746871748      -0.180783208140316       1.440939327189113E-002
   215.438190426432      -0.180512404732946       1.438780878494518E-002
   215.712633981115      -0.180242429137131       1.436629027902895E-002
   215.987077535798      -0.179973277504799       1.434483744743061E-002
   216.261521090482      -0.179704946012073       1.432344998536656E-002
   216.535964645165      -0.179437430859078       1.430212758996629E-002
   216.810408199848      -0.179170728269747       1.428086996025699E-002
   217.084851754532      -0.178904834491633       1.425967679714853E-002
   217.359295309215      -0.178639745795722       1.423854780341839E-002
   217.633738863899      -0.178375458476245       1.421748268369682E-002
   217.908182418582      -0.178111968850495       1.419648114445238E-002
   218.182625973265      -0.177849273258645       1.417554289397713E-002
   218.457069527949      -0.177587368063566       1.415466764237244E-002
   218.731513082632      -0.177326249650651       1.413385510153450E-002
   219.005956637315      -0.177065914427633       1.411310498514054E-002
   219.280400191999      -0.176806358824416       1.409241700863460E-002
   219.554843746682      -0.176547579292896       1.407179088921368E-002
   219.829287301365      -0.176289572306789       1.405122634581420E-002
   220.103730856049      -0.176032334361466       1.403072309909816E-002
   220.378174410732      -0.175775861973777       1.401028087143995E-002
   220.652617965415      -0.175520151681892       1.398989938691301E-002
   220.927061520099      -0.175265200045125       1.396957837127620E-002
   221.201505074782      -0.175011003643780       1.394931755196143E-002
   221.475948629465      -0.174757559078983       1.392911665806006E-002
   221.750392184149      -0.174504862972521       1.390897542031048E-002
   222.024835738832      -0.174252911966686       1.388889357108526E-002
   222.299279293515      -0.174001702724114       1.386887084437859E-002
   222.573722848199      -0.173751231927630       1.384890697579375E-002
   222.848166402882      -0.173501496280093       1.382900170253084E-002
   223.122609957566      -0.173252492504241       1.380915476337460E-002
   223.397053512249      -0.173004217342541       1.378936589868203E-002
   223.671497066932      -0.172756667557038       1.376963485037069E-002
   223.945940621616      -0.172509839929202       1.374996136190660E-002
   224.220384176299      -0.172263731259789       1.373034517829266E-002
   224.494827730982      -0.172018338368684       1.371078604605674E-002
   224.769271285666      -0.171773658094765       1.369128371324028E-002
   225.043714840349      -0.171529687295751       1.367183792938670E-002
   225.318158395032      -0.171286422848064       1.365244844553005E-002
   225.592601949716      -0.171043861646691       1.363311501418408E-002
   225.867045504399      -0.170802000605038       1.361383738933070E-002
   226.141489059082      -0.170560836654795       1.359461532640901E-002
   226.415932613766      -0.170320366745797       1.357544858230454E-002
   226.690376168449      -0.170080587845889       1.355633691533827E-002
   226.964819723132      -0.169841496940792       1.353728008525586E-002
   227.239263277816      -0.169603091033967       1.351827785321720E-002
   227.513706832499      -0.169365367146487       1.349932998178563E-002
   227.788150387182      -0.169128322316900       1.348043623491764E-002
   228.062593941866      -0.168891953601102       1.346159637795230E-002
   228.337037496549      -0.168656258072212       1.344281017760140E-002
   228.611481051233      -0.168421232820438       1.342407740193891E-002
   228.885924605916      -0.168186874952954       1.340539782039108E-002
   229.160368160599      -0.167953181593774       1.338677120372632E-002
   229.434811715283      -0.167720149883629       1.336819732404555E-002
   229.709255269966      -0.167487776979840       1.334967595477199E-002
   229.983698824649      -0.167256060056203       1.333120687064199E-002
   230.258142379333      -0.167024996302861       1.331278984769479E-002
   230.532585934016      -0.166794582926190       1.329442466326356E-002
   230.807029488699      -0.166564817148673       1.327611109596537E-002
   231.081473043383      -0.166335696208792       1.325784892569233E-002
   231.355916598066      -0.166107217360906       1.323963793360205E-002
   231.630360152749      -0.165879377875132       1.322147790210817E-002
   231.904803707433      -0.165652175037235       1.320336861487173E-002
   232.179247262116      -0.165425606148520       1.318530985679205E-002
   232.453690816799      -0.165199668525705       1.316730141399728E-002
   232.728134371483      -0.164974359500822       1.314934307383592E-002
   233.002577926166      -0.164749676421103       1.313143462486816E-002
   233.277021480849      -0.164525616648868       1.311357585685663E-002
   233.551465035533      -0.164302177561415       1.309576656075807E-002
   233.825908590216      -0.164079356550922       1.307800652871493E-002
   234.100352144900      -0.163857151024328       1.306029555404632E-002
   234.374795699583      -0.163635558403236       1.304263343124022E-002
   234.649239254266      -0.163414576123803       1.302501995594446E-002
   234.923682808950      -0.163194201636641       1.300745492495910E-002
   235.198126363633      -0.162974432406705       1.298993813622758E-002
   235.472569918316      -0.162755265913204       1.297246938882918E-002
   235.747013473000      -0.162536699649489       1.295504848297049E-002
   236.021457027683      -0.162318731122955       1.293767521997755E-002
   236.295900582366      -0.162101357854944       1.292034940228806E-002
   236.570344137050      -0.161884577380646       1.290307083344332E-002
   236.844787691733      -0.161668387248999       1.288583931808054E-002
   237.119231246416      -0.161452785022592       1.286865466192498E-002
   237.393674801100      -0.161237768277574       1.285151667178263E-002
   237.668118355783      -0.161023334603549       1.283442515553207E-002
   237.942561910466      -0.160809481603493       1.281737992211751E-002
   238.217005465150      -0.160596206893649       1.280038078154080E-002
   238.491449019833      -0.160383508103444       1.278342754485442E-002
   238.765892574517      -0.160171382875391       1.276652002415407E-002
   239.040336129200      -0.159959828864998       1.274965803257115E-002
   239.314779683883      -0.159748843740680       1.273284138426574E-002
   239.589223238567      -0.159538425183667       1.271606989441944E-002
   239.863666793250      -0.159328570887916       1.269934337922827E-002
   240.138110347933      -0.159119278560023       1.268266165589557E-002
   240.412553902617      -0.158910545919136       1.266602454262513E-002
   240.686997457300      -0.158702370696864       1.264943185861401E-002
   240.961441011983      -0.158494750637196       1.263288342404613E-002
   241.235884566667      -0.158287683496414       1.261637906008498E-002
   241.510328121350      -0.158081167043009       1.259991858886730E-002
   241.784771676033      -0.157875199057593       1.258350183349603E-002
   242.059215230717      -0.157669777332823       1.256712861803399E-002
   242.333658785400      -0.157464899673312       1.255079876749707E-002
   242.608102340083      -0.157260563895551       1.253451210784779E-002
   242.882545894767      -0.157056767827824       1.251826846598887E-002
   243.156989449450      -0.156853509310133       1.250206766975673E-002
   243.431433004133      -0.156650786194113       1.248590954791523E-002
   243.705876558817      -0.156448596342957       1.246979393014926E-002
   243.980320113500      -0.156246937631335       1.245372064705866E-002
   244.254763668184      -0.156045807945314       1.243768953015162E-002
   244.529207222867      -0.155845205182288       1.242170041183913E-002
   244.803650777550      -0.155645127250894       1.240575312542824E-002
   245.078094332234      -0.155445572070938       1.238984750511643E-002
   245.352537886917      -0.155246537573323       1.237398338598557E-002
   245.626981441600      -0.155048021699972       1.235816060399568E-002
   245.901424996284      -0.154850022403751       1.234237899597937E-002
   246.175868550967      -0.154652537648402       1.232663839963586E-002
   246.450312105650      -0.154455565408463       1.231093865352488E-002
   246.724755660334      -0.154259103669201       1.229527959706150E-002
   246.999199215017      -0.154063150426539       1.227966107050990E-002
   247.273642769700      -0.153867703686982       1.226408291497785E-002
   247.548086324384      -0.153672761467551       1.224854497241132E-002
   247.822529879067      -0.153478321795707       1.223304708558839E-002
   248.096973433750      -0.153284382709292       1.221758909811433E-002
   248.371416988434      -0.153090942256447       1.220217085441563E-002
   248.645860543117      -0.152897998495552       1.218679219973478E-002
   248.920304097801      -0.152705549495160       1.217145298012494E-002
   249.194747652484      -0.152513593333919       1.215615304244413E-002
   249.469191207167      -0.152322128100519       1.214089223435068E-002
   249.743634761851      -0.152131151893617       1.212567040429727E-002
   250.018078316534      -0.151940662821773       1.211048740152596E-002
   250.292521871217      -0.151750599684472       1.209533834802678E-002
   250.566965425901      -0.151561079377735       1.208023256104097E-002
   250.841408980584      -0.151372040589957       1.206516515370403E-002
   251.115852535267      -0.151183481468672       1.205013597836439E-002
   251.390296089951      -0.150995400170996       1.203514488813440E-002
   251.664739644634      -0.150807794863567       1.202019173688521E-002
   251.939183199317      -0.150620663722482       1.200527637924188E-002
   252.213626754001      -0.150434004933233       1.199039867057855E-002
   252.488070308684      -0.150247816690652       1.197555846701342E-002
   252.762513863367      -0.150062097198843       1.196075562540409E-002
   253.036957418051      -0.149876844671128       1.194599000334261E-002
   253.311400972734      -0.149692057329983       1.193126145915085E-002
   253.585844527417      -0.149507733406982       1.191656985187572E-002
   253.860288082101      -0.149323871142737       1.190191504128449E-002
   254.134731636784      -0.149140468786838       1.188729688786019E-002
   254.409175191468      -0.148957524597800       1.187271525279696E-002
   254.683618746151      -0.148775036842999       1.185816999799547E-002
   254.958062300834      -0.148593003798621       1.184366098605848E-002
   255.232505855518      -0.148411423749604       1.182918808028620E-002
   255.506949410201      -0.148230294989577       1.181475114467191E-002
   255.781392964884      -0.148049615820814       1.180035004389753E-002
   256.055836519568      -0.147869384554171       1.178598464332925E-002
   256.330280074251      -0.147689599509033       1.177165480901303E-002
   256.604723628934      -0.147510259013260       1.175736040767044E-002
   256.879167183618      -0.147331361403138       1.174310130669431E-002
   257.153610738301      -0.147152905023315       1.172887737414438E-002
   257.428054292984      -0.146974888226758       1.171468847874323E-002
   257.702497847668      -0.146797309374696       1.170053448987193E-002
   257.976941402351      -0.146620166836566       1.168641527756597E-002
   258.251384957034      -0.146443458989967       1.167233071251110E-002
   258.525828511718      -0.146267184220601       1.165828066603923E-002
   258.800272066401      -0.146091340922228       1.164426501012437E-002
   259.074715621084      -0.145915927496614       1.163028361737859E-002
   259.349159175768      -0.145740942353476       1.161633636104798E-002
   259.623602730451      -0.145566383910441       1.160242311500870E-002
   259.898046285135      -0.145392250592988       1.158854375376308E-002
   260.172489839818      -0.145218540834403       1.157469815243558E-002
   260.446933394501      -0.145045253075730       1.156088618676901E-002
   260.721376949185      -0.144872385765722       1.154710773312070E-002
   260.995820503868      -0.144699937360793       1.153336266845849E-002
   261.270264058551      -0.144527906324971       1.151965087035716E-002
   261.544707613235      -0.144356291129849       1.150597221699450E-002
   261.819151167918      -0.144185090254541       1.149232658714762E-002
   262.093594722601      -0.144014302185630       1.147871386018924E-002
   262.368038277285      -0.143843925417130       1.146513391608398E-002
   262.642481831968      -0.143673958450432       1.145158663538476E-002
   262.916925386651      -0.143504399794263       1.143807189922907E-002
   263.191368941335      -0.143335247964639       1.142458958933547E-002
   263.465812496018      -0.143166501484822       1.141113958799991E-002
   263.740256050701      -0.142998158885272       1.139772177809227E-002
   264.014699605385      -0.142830218703608       1.138433604305280E-002
   264.289143160068      -0.142662679484558       1.137098226688858E-002
   264.563586714752      -0.142495539779921       1.135766033417013E-002
   264.838030269435      -0.142328798148519       1.134437013002790E-002
   265.112473824118      -0.142162453156157       1.133111154014886E-002
   265.386917378802      -0.141996503375581       1.131788445077310E-002
   265.661360933485      -0.141830947386433       1.130468874869053E-002
   265.935804488168      -0.141665783775211       1.129152432123742E-002
   266.210248042852      -0.141501011135226       1.127839105629315E-002
   266.484691597535      -0.141336628066564       1.126528884227689E-002
   266.759135152218      -0.141172633176038       1.125221756814433E-002
   267.033578706902      -0.141009025077155       1.123917712338448E-002
   267.308022261585      -0.140845802390072       1.122616739801635E-002
   267.582465816268      -0.140682963741555       1.121318828258583E-002
   267.856909370952      -0.140520507764939       1.120023966816244E-002
   268.131352925635      -0.140358433100091       1.118732144633628E-002
   268.405796480318      -0.140196738393369       1.117443350921478E-002
   268.680240035002      -0.140035422297584       1.116157574941967E-002
   268.954683589685      -0.139874483471958       1.114874806008388E-002
   269.229127144368      -0.139713920582092       1.113595033484845E-002
   269.503570699052      -0.139553732299919       1.112318246785949E-002
   269.778014253735      -0.139393917303676       1.111044435376522E-002
   270.052457808419      -0.139234474277857       1.109773588771288E-002
   270.326901363102      -0.139075401913183       1.108505696534583E-002
   270.601344917785      -0.138916698906561       1.107240748280054E-002
   270.875788472469      -0.138758363961048       1.105978733670374E-002
   271.150232027152      -0.138600395785814       1.104719642416935E-002
   271.424675581835      -0.138442793096109       1.103463464279580E-002
   271.699119136519      -0.138285554613222       1.102210189066298E-002
   271.973562691202      -0.138128679064447       1.100959806632946E-002
   272.248006245885      -0.137972165183051       1.099712306882970E-002
   272.522449800569      -0.137816011708233       1.098467679767114E-002
   272.796893355252      -0.137660217385093       1.097225915283153E-002
   273.071336909935      -0.137504780964596       1.095987003475605E-002
   273.345780464619      -0.137349701203538       1.094750934435464E-002
   273.620224019302      -0.137194976864511       1.093517698299923E-002
   273.894667573985      -0.137040606715869       1.092287285252105E-002
   274.169111128669      -0.136886589531695       1.091059685520790E-002
   274.443554683352      -0.136732924091767       1.089834889380155E-002
   274.717998238035      -0.136579609181524       1.088612887149499E-002
   274.992441792719      -0.136426643592036       1.087393669192986E-002
   275.266885347402      -0.136274026119966       1.086177225919386E-002
   275.541328902086      -0.136121755567541       1.084963547781807E-002
   275.815772456769      -0.135969830742521       1.083752625277444E-002
   276.090216011452      -0.135818250458162       1.082544448947318E-002
   276.364659566136      -0.135667013533188       1.081339009376022E-002
   276.639103120819      -0.135516118791758       1.080136297191474E-002
   276.913546675502      -0.135365565063436       1.078936303064664E-002
   277.187990230186      -0.135215351183157       1.077739017709397E-002
   277.462433784869      -0.135065475991197       1.076544431882058E-002
   277.736877339552      -0.134915938333143       1.075352536381358E-002
   278.011320894236      -0.134766737059865       1.074163322048093E-002
   278.285764448919      -0.134617871027477       1.072976779764899E-002
   278.560208003602      -0.134469339097318       1.071792900456021E-002
   278.834651558286      -0.134321140135912       1.070611675087057E-002
   279.109095112969      -0.134173273014946       1.069433094664743E-002
   279.383538667652      -0.134025736611237       1.068257150236696E-002
   279.657982222336      -0.133878529806701       1.067083832891194E-002
   279.932425777019      -0.133731651488326       1.065913133756940E-002
   280.206869331703      -0.133585100548144       1.064745044002827E-002
   280.481312886386      -0.133438875883201       1.063579554837716E-002
   280.755756441069      -0.133292976395528       1.062416657510206E-002
   281.030199995753      -0.133147400992113       1.061256343308405E-002
   281.304643550436      -0.133002148584873       1.060098603559709E-002
   281.579087105119      -0.132857218090626       1.058943429630576E-002
   281.853530659803      -0.132712608431065       1.057790812926314E-002
   282.127974214486      -0.132568318532727       1.056640744890842E-002
   282.402417769169      -0.132424347326967       1.055493217006496E-002
   282.676861323853      -0.132280693749932       1.054348220793791E-002
   282.951304878536      -0.132137356742533       1.053205747811220E-002
   283.225748433219      -0.131994335250418       1.052065789655032E-002
   283.500191987903      -0.131851628223946       1.050928337959024E-002
   283.774635542586      -0.131709234618161       1.049793384394328E-002
   284.049079097269      -0.131567153392763       1.048660920669199E-002
   284.323522651953      -0.131425383512085       1.047530938528815E-002
   284.597966206636      -0.131283923945066       1.046403429755062E-002
   284.872409761319      -0.131142773665223       1.045278386166331E-002
   285.146853316003      -0.131001931650632       1.044155799617318E-002
   285.421296870686      -0.130861396883893       1.043035661998815E-002
   285.695740425370      -0.130721168352112       1.041917965237514E-002
   285.970183980053      -0.130581245046876       1.040802701295805E-002
   286.244627534736      -0.130441625964222       1.039689862171577E-002
   286.519071089420      -0.130302310104619       1.038579439898024E-002
   286.793514644103      -0.130163296472939       1.037471426543446E-002
   287.067958198786      -0.130024584078435       1.036365814211054E-002
   287.342401753470      -0.129886171934716       1.035262595038779E-002
   287.616845308153      -0.129748059059722       1.034161761199080E-002
   287.891288862836      -0.129610244475701       1.033063304898751E-002
   288.165732417520      -0.129472727209187       1.031967218378737E-002
   288.440175972203      -0.129335506290973       1.030873493913938E-002
   288.714619526886      -0.129198580756089       1.029782123813028E-002
   288.989063081570      -0.129061949643779       1.028693100418268E-002
   289.263506636253      -0.128925611997479       1.027606416105322E-002
   289.537950190936      -0.128789566864791       1.026522063283070E-002
   289.812393745620      -0.128653813297464       1.025440034393435E-002
   290.086837300303      -0.128518350351366       1.024360321911190E-002
   290.361280854986      -0.128383177086467       1.023282918343790E-002
   290.635724409670      -0.128248292566816       1.022207816231186E-002
   290.910167964353      -0.128113695860513       1.021135008145652E-002
   291.184611519037      -0.127979386039694       1.020064486691605E-002
   291.459055073720      -0.127845362180506       1.018996244505435E-002
   291.733498628403      -0.127711623363083       1.017930274255330E-002
   292.007942183087      -0.127578168671529       1.016866568641095E-002
   292.282385737770      -0.127444997193893       1.015805120393999E-002
   292.556829292453      -0.127312108022150       1.014745922276585E-002
   292.831272847137      -0.127179500252177       1.013688967082511E-002
   293.105716401820      -0.127047172983734       1.012634247636381E-002
   293.380159956503      -0.126915125320442       1.011581756793579E-002
   293.654603511187      -0.126783356369764       1.010531487440097E-002
   293.929047065870      -0.126651865242983       1.009483432492378E-002
   294.203490620553      -0.126520651055179       1.008437584897147E-002
   294.477934175237      -0.126389712925214       1.007393937631253E-002
   294.752377729920      -0.126259049975707       1.006352483701497E-002
   295.026821284603      -0.126128661333015       1.005313216144486E-002
   295.301264839287      -0.125998546127217       1.004276128026463E-002
   295.575708393970      -0.125868703492086       1.003241212443152E-002
   295.850151948653      -0.125739132565078       1.002208462519600E-002
   296.124595503337      -0.125609832487306       1.001177871410021E-002
   296.399039058020      -0.125480802403523       1.000149432297637E-002
   296.673482612704      -0.125352041462103       9.991231383945330E-003
   296.947926167387      -0.125223548815021       9.980989829414920E-003
   297.222369722070      -0.125095323617833       9.970769592078469E-003
   297.496813276754      -0.124967365029661       9.960570604913337E-003
   297.771256831437      -0.124839672213167       9.950392801179360E-003
   298.045700386120      -0.124712244334542       9.940236114417323E-003
   298.320143940804      -0.124585080563480       9.930100478447541E-003
   298.594587495487      -0.124458180073168       9.919985827368371E-003
   298.869031050170      -0.124331542040258       9.909892095554712E-003
   299.143474604854      -0.124205165644855       9.899819217656553E-003
   299.417918159537      -0.124079050070500       9.889767128597557E-003
   299.692361714220      -0.123953194504145       9.879735763573585E-003
   299.966805268904      -0.123827598136142       9.869725058051245E-003
   300.241248823587      -0.123702260160222       9.859734947766586E-003
   300.515692378271      -0.123577179773477       9.849765368723529E-003
   300.790135932954      -0.123452356176343       9.839816257192576E-003
   301.064579487637      -0.123327788572584       9.829887549709334E-003
   301.339023042321      -0.123203476169271       9.819979183073249E-003
   301.613466597004      -0.123079418176770       9.810091094346095E-003
   301.887910151687      -0.122955613808719       9.800223220850668E-003
   302.162353706371      -0.122832062282015       9.790375500169422E-003
   302.436797261054      -0.122708762816795       9.780547870143140E-003
   302.711240815737      -0.122585714636421       9.770740268869552E-003
   302.985684370421      -0.122462916967461       9.760952634702008E-003
   303.260127925104      -0.122340369039675       9.751184906248178E-003
   303.534571479787      -0.122218070085995       9.741437022368711E-003
   303.809015034471      -0.122096019342513       9.731708922175902E-003
   304.083458589154      -0.121974216048460       9.722000545032496E-003
   304.357902143837      -0.121852659446193       9.712311830550232E-003
   304.632345698521      -0.121731348781178       9.702642718588686E-003
   304.906789253204      -0.121610283301974       9.692993149253972E-003
   305.181232807887      -0.121489462260216       9.683363062897399E-003
   305.455676362571      -0.121368884910601       9.673752400114316E-003
   305.730119917254      -0.121248550510872       9.664161101742794E-003
   306.004563471938      -0.121128458321800       9.654589108862358E-003
   306.279007026621      -0.121008607607171       9.645036362792823E-003
   306.553450581304      -0.120888997633771       9.635502805093017E-003
   306.827894135988      -0.120769627671368       9.625988377559552E-003
   307.102337690671      -0.120650496992698       9.616493022225623E-003
   307.376781245354      -0.120531604873452       9.607016681359817E-003
   307.651224800038      -0.120412950592256       9.597559297464878E-003
   307.925668354721      -0.120294533430662       9.588120813276561E-003
   308.200111909404      -0.120176352673129       9.578701171762363E-003
   308.474555464088      -0.120058407607008       9.569300316120428E-003
   308.748999018771      -0.119940697522532       9.559918189778381E-003
   309.023442573454      -0.119823221712793       9.550554736392049E-003
   309.297886128138      -0.119705979473738       9.541209899844470E-003
   309.572329682821      -0.119588970104146       9.531883624244588E-003
   309.846773237504      -0.119472192905618       9.522575853926220E-003
   310.121216792188      -0.119355647182560       9.513286533446881E-003
   310.395660346871      -0.119239332242172       9.504015607586628E-003
   310.670103901554      -0.119123247394432       9.494763021346986E-003
   310.944547456238      -0.119007391952081       9.485528719949803E-003
   311.218991010921      -0.118891765230613       9.476312648836163E-003
   311.493434565605      -0.118776366548256       9.467114753665226E-003
   311.767878120288      -0.118661195225962       9.457934980313250E-003
   312.042321674971      -0.118546250587393       9.448773274872370E-003
   312.316765229655      -0.118431531958905       9.439629583649606E-003
   312.591208784338      -0.118317038669537       9.430503853165764E-003
   312.865652339021      -0.118202770050997       9.421396030154320E-003
   313.140095893705      -0.118088725437648       9.412306061560448E-003
   313.414539448388      -0.117974904166494       9.403233894539896E-003
   313.688983003071      -0.117861305577170       9.394179476457968E-003
   313.963426557755      -0.117747929011927       9.385142754888436E-003
   314.237870112438      -0.117634773815616       9.376123677612582E-003
   314.512313667121      -0.117521839335682       9.367122192618076E-003
   314.786757221805      -0.117409124922143       9.358138248098025E-003
   315.061200776488      -0.117296629927585       9.349171792449925E-003
   315.335644331171      -0.117184353707142       9.340222774274622E-003
   315.610087885855      -0.117072295618491       9.331291142375400E-003
   315.884531440538      -0.116960455021832       9.322376845756817E-003
   316.158974995221      -0.116848831279881       9.313479833623881E-003
   316.433418549905      -0.116737423757854       9.304600055380974E-003
   316.707862104588      -0.116626231823459       9.295737460630881E-003
   316.982305659272      -0.116515254846877       9.286891999173767E-003
   317.256749213955      -0.116404492200756       9.278063621006341E-003
   317.531192768638      -0.116293943260198       9.269252276320748E-003
   317.805636323322      -0.116183607402744       9.260457915503676E-003
   318.080079878005      -0.116073484008363       9.251680489135409E-003
   318.354523432688      -0.115963572459442       9.242919947988822E-003
   318.628966987372      -0.115853872140773       9.234176243028526E-003
   318.903410542055      -0.115744382439540       9.225449325409854E-003
   319.177854096738      -0.115635102745311       9.216739146477991E-003
   319.452297651422      -0.115526032450021       9.208045657766954E-003
   319.726741206105      -0.115417170947966       9.199368810998792E-003
   320.001184760788      -0.115308517635785       9.190708558082582E-003
   320.275628315472      -0.115200071912458       9.182064851113584E-003
   320.550071870155      -0.115091833179284       9.173437642372263E-003
   320.824515424838      -0.114983800839878       9.164826884323438E-003
   321.098958979522      -0.114875974300155       9.156232529615390E-003
   321.373402534205      -0.114768352968321       9.147654531078938E-003
   321.647846088889      -0.114660936254861       9.139092841726639E-003
   321.922289643572      -0.114553723572530       9.130547414751760E-003
   322.196733198255      -0.114446714336338       9.122018203527588E-003
   322.471176752939      -0.114339907963543       9.113505161606408E-003
   322.745620307622      -0.114233303873639       9.105008242718706E-003
   323.020063862305      -0.114126901488343       9.096527400772341E-003
   323.294507416989      -0.114020700231588       9.088062589851620E-003
   323.568950971672      -0.113914699529511       9.079613764216515E-003
   323.843394526355      -0.113808898810439       9.071180878301745E-003
   324.117838081039      -0.113703297504885       9.062763886716063E-003
   324.392281635722      -0.113597895045532       9.054362744241264E-003
   324.666725190405      -0.113492690867226       9.045977405831462E-003
   324.941168745089      -0.113387684406962       9.037607826612276E-003
   325.215612299772      -0.113282875103879       9.029253961879933E-003
   325.490055854455      -0.113178262399243       9.020915767100486E-003
   325.764499409139      -0.113073845736445       9.012593197909055E-003
   326.038942963822      -0.112969624560984       9.004286210108967E-003
   326.313386518505      -0.112865598320458       8.995994759670943E-003
   326.587830073189      -0.112761766464560       8.987718802732352E-003
   326.862273627872      -0.112658128445060       8.979458295596397E-003
   327.136717182556      -0.112554683715798       8.971213194731322E-003
   327.411160737239      -0.112451431732679       8.962983456769609E-003
   327.685604291922      -0.112348371953655       8.954769038507273E-003
   327.960047846606      -0.112245503838721       8.946569896903005E-003
   328.234491401289      -0.112183982643782       8.941666327033053E-003
   328.508934955972      -0.112081439596219       8.933493095045181E-003
   328.783378510656      -0.111979086758333       8.925335023790863E-003
   329.057822065339      -0.111876923597575       8.917192070823069E-003
   329.332265620022      -0.111774949583395       8.909064193853964E-003


==> data/omnes2.dat <==
  -54.8887109366713        1.26768897390031       0.000000000000000E+000
  -54.6142673819880        1.26689077734551       0.000000000000000E+000
  -54.3398238273046        1.26609024827211       0.000000000000000E+000
  -54.0653802726213        1.26528737045909       0.000000000000000E+000
  -53.7909367179379        1.26448212750183       0.000000000000000E+000
  -53.5164931632546        1.26367450280920       0.000000000000000E+000
  -53.2420496085712        1.26286447960057       0.000000000000000E+000
  -52.9676060538878        1.26205204090279       0.000000000000000E+000
  -52.6931624992045        1.26123716954706       0.000000000000000E+000
  -52.4187189445211        1.26041984816578       0.000000000000000E+000
  -52.1442753898378        1.25960005918931       0.000000000000000E+000
  -51.8698318351544        1.25877778484269       0.000000000000000E+000
  -51.5953882804711        1.25795300714220       0.000000000000000E+000
  -51.3209447257877        1.25712570782752       0.000000000000000E+000
  -51.0465011711043        1.25629586861623       0.000000000000000E+000
  -50.7720576164210        1.25546347081290       0.000000000000000E+000
  -50.4976140617376        1.25462849556375       0.000000000000000E+000
  -50.2231705070543        1.25379092378835       0.000000000000000E+000
  -49.9487269523709        1.25295073617571       0.000000000000000E+000
  -49.6742833976876        1.25210791318039       0.000000000000000E+000
  -49.3998398430042        1.25126243501851       0.000000000000000E+000
  -49.1253962883209        1.25041443586551       0.000000000000000E+000
  -48.8509527336375        1.24956358674584       0.000000000000000E+000
  -48.5765091789541        1.24870986809411       0.000000000000000E+000
  -48.3020656242708        1.24785356651260       0.000000000000000E+000
  -48.0276220695874        1.24699450712175       0.000000000000000E+000
  -47.7531785149041        1.24613266861766       0.000000000000000E+000
  -47.4787349602207        1.24526802942738       0.000000000000000E+000
  -47.2042914055373        1.24440056770401       0.000000000000000E+000
  -46.9298478508540        1.24353026132186       0.000000000000000E+000
  -46.6554042961706        1.24265708787145       0.000000000000000E+000
  -46.3809607414873        1.24178102465431       0.000000000000000E+000
  -46.1065171868039        1.24090204867782       0.000000000000000E+000
  -45.8320736321206        1.24002013664978       0.000000000000000E+000
  -45.5576300774372        1.23913526497291       0.000000000000000E+000
  -45.2831865227539        1.23824740973924       0.000000000000000E+000
  -45.0087429680705        1.23735654672434       0.000000000000000E+000
  -44.7342994133871        1.23646265138140       0.000000000000000E+000
  -44.4598558587038        1.23556723754541       0.000000000000000E+000
  -44.1854123040204        1.23466719469392       0.000000000000000E+000
  -43.9109687493371        1.23376404386038       0.000000000000000E+000
  -43.6365251946537        1.23285775914642       0.000000000000000E+000
  -43.3620816399703        1.23194831429954       0.000000000000000E+000
  -43.0876380852870        1.23103568270623       0.000000000000000E+000
  -42.8131945306036        1.23011983738502       0.000000000000000E+000
  -42.5387509759203        1.22920075097928       0.000000000000000E+000
  -42.2643074212369        1.22827839574981       0.000000000000000E+000
  -41.9898638665536        1.22735274356735       0.000000000000000E+000
  -41.7154203118702        1.22642376590481       0.000000000000000E+000
  -41.4409767571869        1.22549143382930       0.000000000000000E+000
  -41.1665332025035        1.22455571799401       0.000000000000000E+000
  -40.8920896478201        1.22361658862982       0.000000000000000E+000
  -40.6176460931368        1.22267401553673       0.000000000000000E+000
  -40.3432025384534        1.22172796807502       0.000000000000000E+000
  -40.0687589837701        1.22077841515623       0.000000000000000E+000
  -39.7943154290867        1.21982532523385       0.000000000000000E+000
  -39.5198718744034        1.21886866629379       0.000000000000000E+000
  -39.2454283197200        1.21790840584456       0.000000000000000E+000
  -38.9709847650366        1.21694451090723       0.000000000000000E+000
  -38.6965412103533        1.21597694800504       0.000000000000000E+000
  -38.4220976556699        1.21500568315283       0.000000000000000E+000
  -38.1476541009866        1.21403068184605       0.000000000000000E+000
  -37.8732105463032        1.21305190904957       0.000000000000000E+000
  -37.5987669916199        1.21206932918612       0.000000000000000E+000
  -37.3243234369365        1.21108290612441       0.000000000000000E+000
  -37.0498798822531        1.21009260316691       0.000000000000000E+000
  -36.7754363275698        1.20909838303727       0.000000000000000E+000
  -36.5009927728864        1.20810020786743       0.000000000000000E+000
  -36.2265492182031        1.20709803918428       0.000000000000000E+000
  -35.9521056635197        1.20609183789597       0.000000000000000E+000
  -35.6776621088364        1.20508156186171       0.000000000000000E+000
  -35.4032185541530        1.20406717555549       0.000000000000000E+000
  -35.1287749994696        1.20304863551302       0.000000000000000E+000
  -34.8543314447863        1.20202590002221       0.000000000000000E+000
  -34.5798878901029        1.20099892667733       0.000000000000000E+000
  -34.3054443354196        1.19996767236275       0.000000000000000E+000
  -34.0310007807362        1.19893209323596       0.000000000000000E+000
  -33.7565572260529        1.19789214471029       0.000000000000000E+000
  -33.4821136713695        1.19684778143692       0.000000000000000E+000
  -33.2076701166861        1.19579895728639       0.000000000000000E+000
  -32.9332265620028        1.19474562532955       0.000000000000000E+000
  -32.6587830073194        1.19368773781788       0.000000000000000E+000
  -32.3843394526361        1.19262524616311       0.000000000000000E+000
  -32.1098958979527        1.19155810091632       0.000000000000000E+000
  -31.8354523432694        1.19048625174625       0.000000000000000E+000
  -31.5610087885860        1.18940964741689       0.000000000000000E+000
  -31.2865652339026        1.18832823576443       0.000000000000000E+000
  -31.0121216792193        1.18724196367332       0.000000000000000E+000
  -30.7376781245359        1.18615077705162       0.000000000000000E+000
  -30.4632345698526        1.18505462080546       0.000000000000000E+000
  -30.1887910151692        1.18395343881263       0.000000000000000E+000
  -29.9143474604859        1.18284717389528       0.000000000000000E+000
  -29.6399039058025        1.18173576779168       0.000000000000000E+000
  -29.3654603511191        1.18061916112697       0.000000000000000E+000
  -29.0910167964358        1.17949729338285       0.000000000000000E+000
  -28.8165732417524        1.17837010286629       0.000000000000000E+000
  -28.5421296870691        1.17723752667699       0.000000000000000E+000
  -28.2676861323857        1.17609950067376       0.000000000000000E+000
  -27.9932425777024        1.17495595943967       0.000000000000000E+000
  -27.7187990230190        1.17380683624580       0.000000000000000E+000
  -27.4443554683356        1.17265206301385       0.000000000000000E+000
  -27.1699119136523        1.17149157027712       0.000000000000000E+000
  -26.8954683589689        1.17023882413817       0.000000000000000E+000
  -26.6210248042856        1.16915314123717       0.000000000000000E+000
  -26.3465812496022        1.16797505868772       0.000000000000000E+000
  -26.0721376949189        1.16679096405237       0.000000000000000E+000
  -25.7976941402355        1.16560078028520       0.000000000000000E+000
  -25.5232505855521        1.16440442868517       0.000000000000000E+000
  -25.2488070308688        1.16320182884524       0.000000000000000E+000
  -24.9743634761854        1.16199289859964       0.000000000000000E+000
  -24.6999199215021        1.16077755396883       0.000000000000000E+000
  -24.4254763668187        1.15955570910235       0.000000000000000E+000
  -24.1510328121354        1.15832727621922       0.000000000000000E+000
  -23.8765892574520        1.15709216554583       0.000000000000000E+000
  -23.6021457027686        1.15585028525133       0.000000000000000E+000
  -23.3277021480853        1.15460154138013       0.000000000000000E+000
  -23.0532585934019        1.15334583778158       0.000000000000000E+000
  -22.7788150387186        1.15208307603660       0.000000000000000E+000
  -22.5043714840352        1.15081315538099       0.000000000000000E+000
  -22.2299279293519        1.14953597303562       0.000000000000000E+000
  -21.9554843746685        1.14825142247733       0.000000000000000E+000
  -21.6810408199852        1.14695939582719       0.000000000000000E+000
  -21.4065972653018        1.14565978210374       0.000000000000000E+000
  -21.1321537106184        1.14435246754247       0.000000000000000E+000
  -20.8577101559351        1.14303733549577       0.000000000000000E+000
  -20.5832666012517        1.14171426632805       0.000000000000000E+000
  -20.3088230465684        1.14038313585633       0.000000000000000E+000
  -20.0343794918850        1.13904382103763       0.000000000000000E+000
  -19.7599359372017        1.13769619113889       0.000000000000000E+000
  -19.4854923825183        1.13634011208882       0.000000000000000E+000
  -19.2110488278349        1.13497545023618       0.000000000000000E+000
  -18.9366052731516        1.13360206416339       0.000000000000000E+000
  -18.6621617184682        1.13221980992378       0.000000000000000E+000
  -18.3877181637849        1.13082854187009       0.000000000000000E+000
  -18.1132746091015        1.12942810205423       0.000000000000000E+000
  -17.8388310544182        1.12801833844647       0.000000000000000E+000
  -17.5643874997348        1.12659908886885       0.000000000000000E+000
  -17.2899439450514        1.12517018748580       0.000000000000000E+000
  -17.0155003903681        1.12373146352161       0.000000000000000E+000
  -16.7410568356847        1.12228274104832       0.000000000000000E+000
  -16.4666132810014        1.12082383876170       0.000000000000000E+000
  -16.1921697263180        1.11935456974439       0.000000000000000E+000
  -15.9177261716347        1.11787474121524       0.000000000000000E+000
  -15.6432826169513        1.11638415426388       0.000000000000000E+000
  -15.3688390622679        1.11488260356945       0.000000000000000E+000
  -15.0943955075846        1.11336987710227       0.000000000000000E+000
  -14.8199519529012        1.11184575580719       0.000000000000000E+000
  -14.5455083982179        1.11031001326715       0.000000000000000E+000
  -14.2710648435345        1.10876241534556       0.000000000000000E+000
  -13.9966212888512        1.10720271980554       0.000000000000000E+000
  -13.7221777341678        1.10563067590451       0.000000000000000E+000
  -13.4477341794844        1.10404602396179       0.000000000000000E+000
  -13.1732906248011        1.10244849593634       0.000000000000000E+000
  -12.8988470701177        1.10083781077196       0.000000000000000E+000
  -12.6244035154344        1.09921368012053       0.000000000000000E+000
  -12.3499599607510        1.09757580360582       0.000000000000000E+000
  -12.0755164060677        1.09592386926269       0.000000000000000E+000
  -11.8010728513843        1.09425755288800       0.000000000000000E+000
  -11.5266292967009        1.09257651734341       0.000000000000000E+000
  -11.2521857420176        1.09088041180536       0.000000000000000E+000
  -10.9777421873342        1.08916886997303       0.000000000000000E+000
  -10.7032986326509        1.08744151314381       0.000000000000000E+000
  -10.4288550779675        1.08569794334038       0.000000000000000E+000
  -10.1544115232842        1.08393774625689       0.000000000000000E+000
  -9.87996796860080        1.08216048916486       0.000000000000000E+000
  -9.60552441391745        1.08036571971873       0.000000000000000E+000
  -9.33108085923409        1.07855296465831       0.000000000000000E+000
  -9.05663730455073        1.07672172839701       0.000000000000000E+000
  -8.78219374986737        1.07487149148307       0.000000000000000E+000
  -8.50775019518402        1.07300170891945       0.000000000000000E+000
  -8.23330664050066        1.07111180832600       0.000000000000000E+000
  -7.95886308581730        1.06920118792512       0.000000000000000E+000
  -7.68441953113395        1.06726921432968       0.000000000000000E+000
  -7.40997597645059        1.06531522010837       0.000000000000000E+000
  -7.13553242176723        1.06333850110054       0.000000000000000E+000
  -6.86108886708388        1.06133831344746       0.000000000000000E+000
  -6.58664531240052        1.05931387030250       0.000000000000000E+000
  -6.31220175771716        1.05726433817587       0.000000000000000E+000
  -6.03775820303380        1.05518883286264       0.000000000000000E+000
  -5.76331464835045        1.05308641489362       0.000000000000000E+000
  -5.48887109366709        1.05095608443815       0.000000000000000E+000
  -5.21442753898373        1.04879677557474       0.000000000000000E+000
  -4.93998398430038        1.04660734982990       0.000000000000000E+000
  -4.66554042961702        1.04438658886591       0.000000000000000E+000
  -4.39109687493366        1.04213318617473       0.000000000000000E+000
  -4.11665332025031        1.03984573760559       0.000000000000000E+000
  -3.84220976556695        1.03752273051671       0.000000000000000E+000
  -3.56776621088359        1.03516253129579       0.000000000000000E+000
  -3.29332265620024        1.03276337093460       0.000000000000000E+000
  -3.01887910151688        1.03032332826857       0.000000000000000E+000
  -2.74443554683352        1.02784031039547       0.000000000000000E+000
  -2.46999199215017        1.02531202927136       0.000000000000000E+000
  -2.19554843746681        1.02273597609759       0.000000000000000E+000
  -1.92110488278345        1.02010938641979       0.000000000000000E+000
  -1.64666132810010        1.01742920301681       0.000000000000000E+000
  -1.37221777341674        1.01469202795300       0.000000000000000E+000
  -1.09777421873338        1.01189406575589       0.000000000000000E+000
 -0.823330664050025        1.00903105205430       0.000000000000000E+000
 -0.548887109366668        1.00609816530149       0.000000000000000E+000
 -0.274443554683312        1.00308991520807       0.000000000000000E+000
  4.503751585741974E-014  0.999999999999999       0.000000000000000E+000
  0.274443554683402       0.996821120968688       0.000000000000000E+000
  0.548887109366758       0.993544737310855       0.000000000000000E+000
  0.823330664050115       0.990160735528011       0.000000000000000E+000
   1.09777421873347       0.986656973261777       0.000000000000000E+000
   1.37221777341683       0.983018632781455       0.000000000000000E+000
   1.64666132810019       0.979227275167331       0.000000000000000E+000
   1.92110488278354       0.975259402808855       0.000000000000000E+000
   2.19554843746690       0.971084169884170       0.000000000000000E+000
   2.46999199215026       0.966659514558681       0.000000000000000E+000
   2.74443554683361       0.961925104961583       0.000000000000000E+000
   3.01887910151697       0.956788063121240       0.000000000000000E+000
   3.29332265620033       0.951089358389468       0.000000000000000E+000
   3.56776621088368       0.944502671002782       0.000000000000000E+000
   3.84220976556704       0.936024665955092       0.000000000000000E+000
   4.11665332025040       0.924031013398547      -7.268272907925763E-003
   4.39109687493375       0.920156749506431      -1.429175099291966E-002
   4.66554042961711       0.916585848909562      -1.982603759220095E-002
   4.93998398430047       0.913282201409146      -2.486269963152918E-002
   5.21442753898382       0.910215683918505      -2.963425859466313E-002
   5.48887109366718       0.907360906858241      -3.423118755272488E-002
   5.76331464835054       0.904696254492604      -3.869716989654723E-002
   6.03775820303389       0.902203166715144      -4.305631730817060E-002
   6.31220175771725       0.899865584293914      -4.732332062086932E-002
   6.58664531240061       0.897669515766308      -5.150788302200447E-002
   6.86108886708397       0.895602695141160      -5.561687328354825E-002
   7.13553242176732       0.893654308346701      -5.965545549502986E-002
   7.40997597645068       0.891814772392167      -6.362771787620247E-002
   7.68441953113404       0.890075548641288      -6.753703917166858E-002
   7.95886308581739       0.888429022069255      -7.138631330196608E-002
   8.23330664050075       0.886868344865264      -7.517808661892139E-002
   8.50775019518411       0.885387334251938      -7.891464787733860E-002
   8.78219374986746       0.883980420569836      -8.259809106250934E-002
   9.05663730455082       0.882642547608280      -8.623035402565153E-002
   9.33108085923418       0.881369117722449      -8.981324755688729E-002
   9.60552441391754       0.880155939126458      -9.334847580503627E-002
   9.87996796860089       0.878999180614791      -9.683765125734681E-002
   10.1544115232842       0.877895332480306      -0.100282306003305     
   10.4288550779676       0.876841172509652      -0.103683900401912     
   10.7032986326510       0.875833736942714      -0.107043829992032     
   10.9777421873343       0.874870294031629      -0.110363430961222     
   11.2521857420177       0.873948310284856      -0.113643983277468     
   11.5266292967010       0.873065476469469      -0.116886720488894     
   11.8010728513844       0.872219621275443      -0.120092824250922     
   12.0755164060677       0.871408741381083      -0.123263433044200     
   12.3499599607511       0.870630976234614      -0.126399643327945     
   12.6244035154345       0.869884595712507      -0.129502511865008     
   12.8988470701178       0.869167989092434      -0.132573057832845     
   13.1732906248012       0.868479655176142      -0.135612264756711     
   13.4477341794845       0.867818193421336      -0.138621082292724     
   13.7221777341679       0.867182295961583      -0.141600427882165     
   13.9966212888512       0.866570740410037      -0.144551188293768     
   14.2710648435346       0.865982383356922      -0.147474221067355     
   14.5455083982180       0.865416154482702      -0.150370355869620     
   14.8199519529013       0.864871051219069      -0.153240395770957     
   15.0943955075847       0.864346133898587      -0.156085118450751     
   15.3688390622680       0.863840521341270      -0.158905277337424     
   15.6432826169514       0.863353386832771      -0.161701602688671     
   15.9177261716347       0.862883954454400      -0.164474802616584     
   16.1921697263181       0.862431495729915      -0.167225564061850     
   16.4666132810015       0.861995326558196      -0.169954553720741     
   16.7410568356848       0.861574804404498      -0.172662418928240     
   17.0155003903682       0.861169325726090      -0.175349788500364     
   17.2899439450515       0.860778323610870      -0.178017273538476     
   17.5643874997349       0.860401265609900      -0.180665468198176     
   17.8388310544182       0.860037651746962      -0.183294950425162     
   18.1132746091016       0.859687012690071      -0.185906282660318     
   18.3877181637850       0.859348908071520      -0.188500012516125     
   18.6621617184683       0.859022924944530      -0.191076673426405     
   18.9366052731517       0.858708676365774      -0.193636785271255     
   19.2110488278350       0.858405829522205      -0.196180861704473     
   19.4854923825184       0.858113988922638      -0.198709384406751     
   19.7599359372017       0.857832865927676      -0.201222842369108     
   20.0343794918851       0.857562165724846      -0.203721707094956     
   20.3088230465685       0.857301614034356      -0.206206439354645     
   20.5832666012518       0.857050956288994      -0.208677489699579     
   20.8577101559352       0.856809956894406      -0.211135298963645     
   21.1321537106185       0.856578398566434      -0.213580298753606     
   21.4065972653019       0.856356081742959      -0.216012911930230     
   21.6810408199852       0.856142824067997      -0.218433553081866     
   21.9554843746686       0.855938459946889      -0.220842628992338     
   22.2299279293520       0.855742840171889      -0.223240539105110     
   22.5043714840353       0.855555831618276      -0.225627675985801     
   22.7788150387187       0.855377317011907      -0.228004425785311     
   23.0532585934020       0.855207194769966      -0.230371168706008     
   23.3277021480854       0.855048229336578      -0.232729055307502     
   23.6021457027687       0.854894762588492      -0.235076942715834     
   23.8765892574521       0.854746400586678      -0.237415078968050     
   24.1510328121355       0.854609144597856      -0.239745494156432     
   24.4254763668188       0.854480008423806      -0.242067731154760     
   24.6999199215022       0.854358985884180      -0.244382144826986     
   24.9743634761855       0.854246087818714      -0.246689087718293     
   25.2488070308689       0.854141342732463      -0.248988910682993     
   25.5232505855522       0.854044797600286      -0.251281963560824     
   25.7976941402356       0.853956518855363      -0.253568595912253     
   26.0721376949190       0.853876593592699      -0.255849157825771     
   26.3465812496023       0.853805184018314      -0.258124016833736     
   26.6210248042857       0.853742314618688      -0.260393494174959     
   26.8954683589690       0.853688200690212      -0.262657964193220     
   27.1699119136524       0.853643029800817      -0.264917789223101     
   27.4443554683357       0.853607021236329      -0.267173337973138     
   27.7187990230191       0.853580385588315      -0.269424973333295     
   27.9932425777024       0.853563506581740      -0.271673110269575     
   28.2676861323858       0.853556680050330      -0.273918134470820     
   28.5421296870692       0.853560299922279      -0.276160461486929     
   28.8165732417525       0.853574822230753      -0.278400526396871     
   29.0910167964359       0.853600855661435      -0.280638814501639     
   29.3654603511192       0.853638861583968      -0.282875764016811     
   29.6399039058026       0.853689644958240      -0.285111928203335     
   29.9143474604859       0.853753981742180      -0.287347854522357     
   30.1887910151693       0.853833070224447      -0.289584237413615     
   30.4632345698527       0.853928082153695      -0.291821770433462     
   30.7376781245360       0.854040568634998      -0.294061285729165     
   31.0121216792194       0.854172491951885      -0.296303770018020     
   31.2865652339027       0.854326408166950      -0.298550433720459     
   31.5610087885861       0.854505779117562      -0.300802828423787     
   31.8354523432694       0.854715553362118      -0.303063064462103     
   32.1098958979528       0.854963499657519      -0.305334306097359     
   32.3843394526362       0.855263113030597      -0.307621852647871     
   32.6587830073195       0.855646142700818      -0.309937749139210     
   32.9332265620029       0.856301801246299      -0.312222221044060     
   33.2076701166862       0.856906188278490      -0.314157004153237     
   33.4821136713696       0.857402768194004      -0.316048205265096     
   33.7565572260529       0.857847296415442      -0.317915856958757     
   34.0310007807363       0.858258034297402      -0.319766467682199     
   34.3054443354197       0.858644372172611      -0.321603368800654     
   34.5798878901030       0.859012000981116      -0.323428573347503     
   34.8543314447864       0.859364795018829      -0.325243451730681     
   35.1287749994697       0.859705536075250      -0.327048989110582     
   35.4032185541531       0.860036316163882      -0.328845928521579     
   35.6776621088364       0.860358768803854      -0.330634852900991     
   35.9521056635198       0.860674202708948      -0.332416232175143     
   36.2265492182032       0.860983688859061      -0.334190453840806     
   36.5009927728865       0.861288118986021      -0.335957843430680     
   36.7754363275699       0.861588229348053      -0.337718672067065     
   37.0498798822532       0.861884698515048      -0.339473193455846     
   37.3243234369366       0.862178065507596      -0.341221610909305     
   37.5987669916199       0.862468814872928      -0.342964109830726     
   37.8732105463033       0.862757372603747      -0.344700855551312     
   38.1476541009867       0.863044115470692      -0.346431996510660     
   38.4220976556700       0.863329378729019      -0.348157666891587     
   38.6965412103534       0.863613462300990      -0.349877988727931     
   38.9709847650367       0.863896635793323      -0.351593073610694     
   39.2454283197201       0.864179142611883      -0.353303024083784     
   39.5198718744034       0.864461203368054      -0.355007934796860     
   39.7943154290868       0.864743018722943      -0.356707893465931     
   40.0687589837702       0.865024771780909      -0.358402981680214     
   40.3432025384535       0.865306630118238      -0.360093275584869     
   40.6176460931369       0.865588747514002      -0.361778846462641     
   40.8920896478202       0.865871265435781      -0.363459761232513     
   41.1665332025036       0.866154314322183      -0.365136082879715     
   41.4409767571869       0.866438014695725      -0.366807870828551     
   41.7154203118703       0.866722478133211      -0.368475181267313     
   41.9898638665537       0.867007808115705      -0.370138067432767     
   42.2643074212370       0.867294100776162      -0.371796579860372     
   42.5387509759204       0.867581445559675      -0.373450766605271     
   42.8131945306037       0.867869925808703      -0.375100673438252     
   43.0876380852871       0.868159619283619      -0.376746344020145     
   43.3620816399704       0.868450598627251      -0.378387820057599     
   43.6365251946538       0.868742931780734      -0.380025141442667     
   43.9109687493372       0.869036682356840      -0.381658346378289     
   44.1854123040205       0.869331909976099      -0.383287471491446     
   44.4598558587039       0.869628670570183      -0.384912551935462     
   44.7342994133872       0.869927016656433      -0.386533621482771     
   45.0087429680706       0.870226997586848      -0.388150712609239     
   45.2831865227539       0.870528659774450      -0.389763856571007     
   45.5576300774373       0.870832046899469      -0.391373083474680     
   45.8320736321206       0.871137200097571      -0.392978422341579     
   46.1065171868040       0.871444158132001      -0.394579901166691     
   46.3809607414874       0.871752957551316      -0.396177546972862     
   46.6554042961707       0.872063632834160      -0.397771385860711     
   46.9298478508541       0.872376216522372      -0.399361443054697     
   47.2042914055374       0.872690739343583      -0.400947742945714     
   47.4787349602208       0.873007230324258      -0.402530309130522     
   47.7531785149041       0.873325716894133      -0.404109164448346     
   48.0276220695875       0.873646224982809      -0.405684331014869     
   48.3020656242709       0.873968779109214      -0.407255830253865     
   48.5765091789542       0.874293402464579      -0.408823682926685     
   48.8509527336376       0.874620116989480      -0.410387909159772     
   49.1253962883209       0.874948943445465      -0.411948528470368     
   49.3998398430043       0.875279901481722      -0.413505559790580     
   49.6742833976876       0.875613009697187      -0.415059021489921     
   49.9487269523710       0.875948285698487      -0.416608931396455     
   50.2231705070544       0.876285746154030      -0.418155306816656     
   50.4976140617377       0.876625406844558      -0.419698164554079     
   50.7720576164211       0.876967282710441      -0.421237520926936     
   51.0465011711044       0.877311387895948      -0.422773391784643     
   51.3209447257878       0.877657735790743      -0.424305792523444     
   51.5953882804711       0.878006339068780      -0.425834738101137     
   51.8698318351545       0.878357209724835      -0.427360243051006     
   52.1442753898379       0.878710359108791      -0.428882321494980     
   52.4187189445212       0.879065797957862      -0.430400987156087     
   52.6931624992046       0.879423536426907      -0.431916253370252     
   52.9676060538879       0.879783584116936      -0.433428133097462     
   53.2420496085713       0.880145950101945      -0.434936638932362     
   53.5164931632546       0.880510642954172      -0.436441783114284     
   53.7909367179380       0.880877670767879      -0.437943577536767     
   54.0653802726214       0.881247041181748      -0.439442033756576     
   54.3398238273047       0.881618761399920      -0.440937163002239     
   54.6142673819881       0.881992838211796      -0.442428976182119     
   54.8887109366714       0.882369278010579      -0.443917483892034     
   55.1631544913548       0.882748086810606      -0.445402696422398     
   55.4375980460381       0.883129270263448      -0.446884623764887     
   55.7120416007215       0.883512833672695      -0.448363275618556     
   55.9864851554048       0.883898782007307      -0.449838661395353     
   56.2609287100882       0.884287119913267      -0.451310790224854     
   56.5353722647715       0.884677851723066      -0.452779670957986     
   56.8098158194549       0.885070981462168      -0.454245312169264     
   57.0842593741382       0.885466512850970      -0.455707722156753     
   57.3587029288216       0.885864449299281      -0.457166908938179     
   57.6331464835049       0.886264793887714      -0.458622880240199     
   57.9075900381883       0.886667549323696      -0.460075643474352     
   58.1820335928716       0.887072717844485      -0.461525205685048     
   58.4564771475550       0.887480300996970      -0.462971573432484     
   58.7309207022383       0.887890370375509      -0.464414789788629     
   59.0053642569217       0.888302806183397      -0.465854797714145     
   59.2798078116050       0.888717666188971      -0.467291632740850     
   59.5542513662884       0.889134952214268      -0.468725301092628     
   59.8286949209717       0.889554665896832      -0.470155808774346     
   60.1031384756551       0.889976808694214      -0.471583161573915     
   60.3775820303384       0.890401381886624      -0.473007365063379     
   60.6520255850218       0.890828386576664      -0.474428424598475     
   60.9264691397051       0.891257823683962      -0.475846345315445     
   61.2009126943885       0.891689693930229      -0.477261132122689     
   61.4753562490719       0.892123997804679      -0.478672789681732     
   61.7497998037552       0.892560735484885      -0.480081322363964     
   62.0242433584386       0.892999987111028      -0.481486777531601     
   62.2986869131219       0.893441595033207      -0.482889074319881     
   62.5731304678053       0.893885640012279      -0.484288260086538     
   62.8475740224886       0.894332121853026      -0.485684338522517     
   63.1220175771720       0.894781040348522      -0.487077313190193     
   63.3964611318553       0.895232395244682      -0.488467187504713     
   63.6709046865387       0.895686186221834      -0.489853964724356     
   63.9453482412220       0.896142412885134      -0.491237647945590     
   64.2197917959054       0.896601074759821      -0.492618240100703     
   64.4942353505887       0.897062171289249      -0.493995743956914     
   64.7686789052721       0.897525701834524      -0.495370162116350     
   65.0431224599554       0.897991687440329      -0.496741509056400     
   65.3175660146388       0.898460075713974      -0.498109758528789     
   65.5920095693221       0.898930898621086      -0.499474930784240     
   65.8664531240055       0.899404153865209      -0.500837027037504     
   66.1408966786888       0.899879837528532      -0.502196047473476     
   66.4153402333722       0.900357953881744      -0.503551996724555     
   66.6897837880555       0.900838497732633      -0.504904874027393     
   66.9642273427389       0.901321467838588      -0.506254680700058     
   67.2386708974222       0.901806865361157      -0.507601419296523     
   67.5131144521056       0.902294681147339      -0.508945086447423     
   67.7875580067889       0.902784921575665      -0.510285687408811     
   68.0620015614723       0.903277582503328      -0.511623221397720     
   68.3364451161556       0.903772662355466      -0.512957688960027     
   68.6108886708390       0.904270159500376      -0.514289090493263     
   68.8853322255223       0.904770072250986      -0.515617426247675     
   69.1597757802057       0.905272398866720      -0.516942696327519     
   69.4342193348890       0.905777137555853      -0.518264900692642     
   69.7086628895724       0.906284286478688      -0.519584039160540     
   69.9831064442557       0.906793843752120      -0.520900111409235     
   70.2575499989391       0.907305807456786      -0.522213116981664     
   70.5319935536224       0.907820175649277      -0.523523055293029     
   70.8064371083058       0.908336946385069      -0.524829925644423     
   71.0808806629891       0.908856117766353      -0.526133727251000     
   71.3553242176725       0.909377688055168      -0.527434459308347     
   71.6297677723558       0.909901655989804      -0.528732121177681     
   71.9042113270392       0.910427992818437      -0.530026696107642     
   72.1786548817225       0.910956739727955      -0.531318207911930     
   72.4530984364059       0.911487875307334      -0.532606643902202     
   72.7275419910892       0.912021397144693      -0.533892002318170     
   73.0019855457726       0.912557302781904      -0.535174281260807     
   73.2764291004559       0.913095589715004      -0.536453478692796     
   73.5508726551393       0.913636255394553      -0.537729592438969     
   73.8253162098226       0.914179297225952      -0.539002620186710     
   74.0997597645060       0.914724712569713      -0.540272559486332     
   74.3742033191893       0.915272498741688      -0.541539407751431     
   74.6486468738727       0.915822653013252      -0.542803162259214     
   74.9230904285560       0.916375172611457      -0.544063820150800     
   75.1975339832394       0.916930054719122      -0.545321378431493     
   75.4719775379227       0.917487296474912      -0.546575833971043     
   75.7464210926061       0.918046894973364      -0.547827183503867     
   76.0208646472894       0.918608847264871      -0.549075423629262     
   76.2953082019728       0.919173150355646      -0.550320550811581     
   76.5697517566561       0.919739801207629      -0.551562561380394     
   76.8441953113395       0.920308796738383      -0.552801451530630     
   77.1186388660228       0.920880133820932      -0.554037217322687     
   77.3930824207062       0.921453809283587      -0.555269854682525     
   77.6675259753896       0.922029819909720      -0.556499359401742     
   77.9419695300729       0.922608162437523      -0.557725727137623     
   78.2164130847563       0.923188833559719      -0.558948953413165     
   78.4908566394396       0.923771829923254      -0.560169033617093     
   78.7653001941230       0.924357148128958      -0.561385963003846     
   79.0397437488063       0.924944784731161      -0.562599736693539     
   79.3141873034897       0.925534736237297      -0.563810349671921     
   79.5886308581730       0.926126999107473      -0.565017796790297     
   79.8630744128564       0.926721569754002      -0.566222072765438     
   80.1375179675397       0.927318444540918      -0.567423172179472     
   80.4119615222231       0.927917619783455      -0.568621089479751     
   80.6864050769064       0.928519091747500      -0.569815818978704     
   80.9608486315898       0.929122852772351      -0.571007352471198     
   81.2352921862731       0.929728905871716      -0.572195688203807     
   81.5097357409565       0.930337244243760      -0.573380818293688     
   81.7841792956398       0.930947863943904      -0.574562736507506     
   82.0586228503232       0.931560760976147      -0.575741436476607     
   82.3330664050065       0.932175931292169      -0.576916911696648     
   82.6075099596899       0.932793370790426      -0.578089155527213     
   82.8819535143732       0.933413075315288      -0.579258161191461     
   83.1563970690566       0.934035040656142      -0.580423921775746     
   83.4308406237399       0.934659262546507      -0.581586430229235     
   83.7052841784233       0.935285736663131      -0.582745679363529     
   83.9797277331066       0.935914458625078      -0.583901661852258     
   84.2541712877900       0.936545423992797      -0.585054370230678     
   84.5286148424733       0.937178628267178      -0.586203796895244     
   84.8030583971567       0.937814066888582      -0.587349934103178     
   85.0775019518400       0.938451735235860      -0.588492773972019     
   85.3519455065234       0.939091628625346      -0.589632308479159     
   85.6263890612067       0.939733742309827      -0.590768529461364     
   85.9008326158901       0.940378071477502      -0.591901428614284     
   86.1752761705734       0.941024611250908      -0.593030997491942     
   86.4497197252568       0.941673356685829      -0.594157227506212     
   86.7241632799401       0.942324302770190      -0.595280109926288     
   86.9986068346235       0.942977444422915      -0.596399635878119     
   87.2730503893068       0.943632776492775      -0.597515796343853     
   87.5474939439902       0.944290293757212      -0.598628582161252     
   87.8219374986735       0.944949990921136      -0.599737984023094     
   88.0963810533569       0.945611862615711      -0.600843992476566     
   88.3708246080402       0.946275903397108      -0.601946597922639     
   88.6452681627236       0.946942107745251      -0.603045790615430     
   88.9197117174069       0.947610470062528      -0.604141560661552     
   89.1941552720903       0.948280984672497      -0.605233898019450     
   89.4685988267736       0.948953645818564      -0.606322792498728     
   89.7430423814570       0.949628447662636      -0.607408233759453     
   90.0174859361403       0.950305384283786      -0.608490211311471     
   90.2919294908237       0.950984449676860      -0.609568714513685     
   90.5663730455070       0.951665637751097      -0.610643732573338     
   90.8408166001904       0.952348942328722      -0.611715254545288     
   91.1152601548738       0.953034357143533      -0.612783269331271     
   91.3897037095571       0.953721875839468      -0.613847765679154     
   91.6641472642404       0.954411491969163      -0.614908732182187     
   91.9385908189238       0.955103198992506      -0.615966157278249     
   92.2130343736071       0.955796990275174      -0.617020029249087     
   92.4874779282905       0.956492859087163      -0.618070336219552     
   92.7619214829738       0.957190798601346      -0.619117066156850     
   93.0363650376572       0.957890801891974      -0.620160206869770     
   93.3108085923405       0.958592861933229      -0.621199746007927     
   93.5852521470239       0.959296971597758      -0.622235671061021     
   93.8596957017073       0.960003123655220      -0.623267969358085     
   94.1341392563906       0.960711310770847      -0.624296628066754     
   94.4085828110740       0.961421525504022      -0.625321634192550     
   94.6830263657573       0.962133760306875      -0.626342974578180     
   94.9574699204407       0.962848007522911      -0.627360635902853     
   95.2319134751240       0.963564259385666      -0.628374604681629     
   95.5063570298074       0.964282508017411      -0.629384867264794     
   95.7808005844907       0.965002745427887      -0.630391409837267     
   96.0552441391741       0.965724963513120      -0.631394218418058     
   96.3296876938574       0.966449154054273      -0.632393278859764     
   96.6041312485408       0.967175308716595      -0.633388576848119     
   96.8785748032241       0.967903419048450      -0.634380097901621     
   97.1530183579075       0.968633476480440      -0.635367827371212     
   97.4274619125908       0.969365472324648      -0.636351750440051     
   97.7019054672742       0.970099397774015      -0.637331852123383     
   97.9763490219575       0.970835243901858      -0.638308117268499     
   98.2507925766409       0.971573001661565      -0.639280530554836     
   98.5252361313242       0.972312661886475      -0.640249076494194     
   98.7996796860076       0.973054215289983      -0.641213739431118     
   99.0741232406909       0.973797652465891      -0.642174503543452     
   99.3485667953743       0.974542963889036      -0.643131352843082     
   99.6230103500576       0.975290139916242      -0.644084271176911     
   99.8974539047410       0.976039170787623      -0.645033242228074     
   100.171897459424       0.976790046628297      -0.645978249517440     
   100.446341014108       0.977542757450566      -0.646919276405435     
   100.720784568791       0.978297293156600      -0.647856306094217     
   100.995228123474       0.979053643541732      -0.648789321630268     
   101.269671678158       0.979811798298405      -0.649718305907442     
   101.544115232841       0.980571747020883      -0.650643241670533     
   101.818558787524       0.981333479210821      -0.651564111519436     
   102.093002342208       0.982096984283821      -0.652480897913986     
   102.367445896891       0.982862251577074      -0.653393583179541     
   102.641889451574       0.983629270358299      -0.654302149513459     
   102.916333006258       0.984398031232602      -0.655206579922031     
   103.190776560941       0.985168520800852      -0.656106854666374     
   103.465220115625       0.985940729356390      -0.657002956384154     
   103.739663670308       0.986714646009328      -0.657894866846585     
   104.014107224991       0.987490259870800      -0.658782567746892     
   104.288550779675       0.988267560074229      -0.659666040715195     
   104.562994334358       0.989046535799833      -0.660545267335628     
   104.837437889041       0.989827176302888      -0.661420229165993     
   105.111881443725       0.990609470946277      -0.662290907760350     
   105.386324998408       0.991393409238049      -0.663157284695013     
   105.660768553091       0.992178980874718      -0.664019341598454     
   105.935212107775       0.992966175791217      -0.664877060185733     
   106.209655662458       0.993754984218515      -0.665730422298150     
   106.484099217141       0.994545396749997      -0.666579409948851     
   106.758542771825       0.995337404417729      -0.667424005375165     
   107.032986326508       0.996130998779554      -0.668264191098310     
   107.307429881191       0.996926172017194      -0.669099949990614     
   107.581873435875       0.997722917043358      -0.669931265348904     
   107.856316990558       0.998521227609694      -0.670758120968588     
   108.130760545242       0.999321098388933      -0.671580501200521     
   108.405204099925        1.00012252494293      -0.672398390931211     
   108.679647654608        1.00092550323933      -0.673211775259320     
   108.954091209292        1.00173002701457      -0.674020637722142     
   109.228534763975        1.00253619056328      -0.674825029482415     
   109.502978318658        1.00334383998004      -0.675624834612581     
   109.777421873342        1.00415322701171      -0.676420210229457     
   110.051865428025        1.00496398256670      -0.677210895279963     
   110.326308982708        1.00577638329441      -0.677997063594577     
   110.600752537392        1.00659041914932      -0.678778695882686     
   110.875196092075        1.00740608444161      -0.679555775724074     
   111.149639646758        1.00822347626277      -0.680328355989920     
   111.424083201442        1.00904261765099      -0.681096439590763     
   111.698526756125        1.00986357131344      -0.681860056179206     
   111.972970310808        1.01068642264467      -0.682619250719147     
   112.247413865492        1.01151128221860      -0.683374085187813     
   112.521857420175        1.01233829440221      -0.684124644415544     
   112.796300974858        1.01316765004468      -0.684871044687734     
   113.070744529542        1.01399960824695      -0.685613448496898     
   113.345188084225        1.01483451827326      -0.686352079409084     
   113.619631638909        1.01567288317328      -0.687087265162455     
   113.894075193592        1.01651545966069      -0.687819505351467     
   114.168518748275        1.01736344972364      -0.688549601273346     
   114.442962302959        1.01821900385903      -0.689278996873959     
   114.717405857642        1.01908684900121      -0.690010881598141     
   114.991849412325        1.01998834593134      -0.690759712012723     
   115.266292967009        1.02095175608272      -0.691416177764720     
   115.540736521692        1.02186592636710      -0.692035278638079     
   115.815180076375        1.02275876043776      -0.692639930049701     
   116.089623631059        1.02363628596529      -0.693234214101344     
   116.364067185742        1.02450148701153      -0.693820151680494     
   116.638510740425        1.02535617594820      -0.694398970174367     
   116.912954295109        1.02620158991059      -0.694971507404474     
   117.187397849792        1.02703863558387      -0.695538377402577     
   117.461841404475        1.02786801134274      -0.696100053126936     
   117.736284959159        1.02869027505767      -0.696656912382533     
   118.010728513842        1.02950588493070      -0.697209265476197     
   118.285172068525        1.03031522564467      -0.697757372925572     
   118.559615623209        1.03111862593180      -0.698301457357021     
   118.834059177892        1.03191637084281      -0.698841711814602     
   119.108502732576        1.03270871059245      -0.699378305750528     
   119.382946287259        1.03349585048636      -0.699911378203340     
   119.657389841942        1.03427802187143      -0.700441085847404     
   119.931833396626        1.03505538771583      -0.700967539049191     
   120.206276951309        1.03582811065620      -0.701490847950638     
   120.480720505992        1.03659633924990      -0.702011113158803     
   120.755164060676        1.03736020991629      -0.702528427060574     
   121.029607615359        1.03811984852437      -0.703042874897853     
   121.304051170042        1.03887537170500      -0.703554535656207     
   121.578494724726        1.03962688794584      -0.704063482806432     
   121.852938279409        1.04037449851310      -0.704569784928730     
   122.127381834092        1.04111829823341      -0.705073506242277     
   122.401825388776        1.04185837616211      -0.705574707057752     
   122.676268943459        1.04259481615803      -0.706073444166628     
   122.950712498142        1.04332769738102      -0.706569771178100     
   123.225156052826        1.04405709472498      -0.707063738812350     
   123.499599607509        1.04478307919678      -0.707555395157147     
   123.774043162193        1.04550571824937      -0.708044785893456     
   124.048486716876        1.04622507607604      -0.708531954494712     
   124.322930271559        1.04694121387141      -0.709016942403565     
   124.597373826243        1.04765419006386      -0.709499789189312     
   124.871817380926        1.04836406052325      -0.709980532688517     
   125.146260935609        1.04907087874731      -0.710459209131298     
   125.420704490293        1.04977469602931      -0.710935853254845     
   125.695148044976        1.05047556160945      -0.711410498405964     
   125.969591599659        1.05117352281199      -0.711883176633910     
   126.244035154343        1.05186864987225      -0.712353935503960     
   126.518478709026        1.05256093728490      -0.712822771287743     
   126.792922263709        1.05325045194822      -0.713289729290591     
   127.067365818393        1.05393723466305      -0.713754837143939     
   127.341809373076        1.05462132483695      -0.714218121535655     
   127.616252927759        1.05530276056386      -0.714679608263979     
   127.890696482443        1.05598157869737      -0.715139322287162     
   128.165140037126        1.05665781491835      -0.715597287769264     
   128.439583591809        1.05733150379746      -0.716053528122467     
   128.714027146493        1.05800265498589      -0.716508049882814     
   128.988470701176        1.05867134897234      -0.716960907559440     
   129.262914255860        1.05933759324555      -0.717412106223920     
   129.537357810543        1.06000141847136      -0.717861666643987     
   129.811801365226        1.06066285445631      -0.718309609005441     
   130.086244919910        1.06132193018798      -0.718755952939453     
   130.360688474593        1.06197867387265      -0.719200717548088     
   130.635132029276        1.06263311297056      -0.719643921428155     
   130.909575583960        1.06328527422891      -0.720085582693583     
   131.184019138643        1.06393518371280      -0.720525718996371     
   131.458462693326        1.06458286683436      -0.720964347546291     
   131.732906248010        1.06522834838002      -0.721401485129393     
   132.007349802693        1.06587165253628      -0.721837148125426     
   132.281793357376        1.06651280291392      -0.722271352524252     
   132.556236912060        1.06715182257087      -0.722704113941328     
   132.830680466743        1.06778873403380      -0.723135447632317     
   133.105124021426        1.06842355931849      -0.723565368506905     
   133.379567576110        1.06905631994914      -0.723993891141864     
   133.654011130793        1.06968703697662      -0.724421029793416     
   133.928454685476        1.07031573099580      -0.724846798408960     
   134.202898240160        1.07094242216195      -0.725271210638192     
   134.477341794843        1.07156713020631      -0.725694279843647     
   134.751785349527        1.07218987445094      -0.726116019110738     
   135.026228904210        1.07281067382273      -0.726536441257273     
   135.300672458893        1.07342954686684      -0.726955558842539     
   135.575116013577        1.07404651175944      -0.727373384175920     
   135.849559568260        1.07466158631982      -0.727789929325137     
   136.124003122943        1.07527478802204      -0.728205206124089     
   136.398446677627        1.07588613400595      -0.728619226180339     
   136.672890232310        1.07649564108771      -0.729032000882258     
   136.947333786993        1.07710332576993      -0.729443541405860     
   137.221777341677        1.07770920425129      -0.729853858721321     
   137.496220896360        1.07831329243574      -0.730262963599231     
   137.770664451043        1.07891560594134      -0.730670866616565     
   138.045108005727        1.07951616010872      -0.731077578162410     
   138.319551560410        1.08011497000916      -0.731483108443446     
   138.593995115093        1.08071199049689      -0.731887426885739     
   138.868438669777        1.08130735702902      -0.732290625224507     
   139.142882224460        1.08190102294165      -0.732692671857692     
   139.417325779144        1.08249300230432      -0.733093576313574     
   139.691769333827        1.08308330895300      -0.733493347962245     
   139.966212888510        1.08367195649643      -0.733891996019902     
   140.240656443194        1.08425895832217      -0.734289529552978     
   140.515099997877        1.08484432760254      -0.734685957482115     
   140.789543552560        1.08542807730021      -0.735081288585991     
   141.063987107244        1.08601022017367      -0.735475531504996     
   141.338430661927        1.08659076878245      -0.735868694744787     
   141.612874216610        1.08716973549219      -0.736260786679701     
   141.887317771294        1.08774713247946      -0.736651815556055     
   142.161761325977        1.08832297173651      -0.737041789495320     
   142.436204880660        1.08889726507578      -0.737430716497194     
   142.710648435344        1.08947002413424      -0.737818604442556     
   142.985091990027        1.09004126037766      -0.738205461096333     
   143.259535544710        1.09061098510465      -0.738591294110253     
   143.533979099394        1.09117920945064      -0.738976111025522     
   143.808422654077        1.09174594439163      -0.739359919275396     
   144.082866208760        1.09231120074795      -0.739742726187682     
   144.357309763444        1.09287498918774      -0.740124538987147     
   144.631753318127        1.09343732023047      -0.740505364797854     
   144.906196872811        1.09399820425023      -0.740885210645422     
   145.180640427494        1.09455765147900      -0.741264083459219     
   145.455083982177        1.09511567200975      -0.741641990074474     
   145.729527536861        1.09567227579946      -0.742018937234336     
   146.003971091544        1.09622747267211      -0.742394931591865     
   146.278414646227        1.09678127232150      -0.742769979711960     
   146.552858200911        1.09733368431399      -0.743144088073229     
   146.827301755594        1.09788471809124      -0.743517263069808     
   147.101745310277        1.09843438297275      -0.743889511013122     
   147.376188864961        1.09898268815842      -0.744260838133591     
   147.650632419644        1.09952964273099      -0.744631250582293     
   147.925075974327        1.10007525565842      -0.745000754432575     
   148.199519529011        1.10061953579621      -0.745369355681620     
   148.473963083694        1.10116249188964      -0.745737060251966     
   148.748406638377        1.10170413257595      -0.746103873992983     
   149.022850193061        1.10224446638645      -0.746469802682315     
   149.297293747744        1.10278350174862      -0.746834852027273     
   149.571737302427        1.10332124698809      -0.747199027666196     
   149.846180857111        1.10385771033057      -0.747562335169771     
   150.120624411794        1.10439289990382      -0.747924780042321     
   150.395067966478        1.10492682373942      -0.748286367723058     
   150.669511521161        1.10545948977461      -0.748647103587296     
   150.943955075844        1.10599090585404      -0.749006992947645     
   151.218398630528        1.10652107973147      -0.749366041055160     
   151.492842185211        1.10705001907144      -0.749724253100471     
   151.767285739894        1.10757773145087      -0.750081634214877     
   152.041729294578        1.10810422436065      -0.750438189471414     
   152.316172849261        1.10862950520719      -0.750793923885900     
   152.590616403944        1.10915358131390      -0.751148842417946     
   152.865059958628        1.10967645992266      -0.751502949971950     
   153.139503513311        1.11019814819524      -0.751856251398059     
   153.413947067994        1.11071865321471      -0.752208751493115     
   153.688390622678        1.11123798198676      -0.752560455001567     
   153.962834177361        1.11175614144106      -0.752911366616375     
   154.237277732044        1.11227313843255      -0.753261490979883     
   154.511721286728        1.11278897974267      -0.753610832684669     
   154.786164841411        1.11330367208061      -0.753959396274383     
   155.060608396095        1.11381722208453      -0.754307186244563     
   155.335051950778        1.11432963632271      -0.754654207043425     
   155.609495505461        1.11484092129471      -0.755000463072644     
   155.883939060145        1.11535108343247      -0.755345958688113     
   156.158382614828        1.11586012910144      -0.755690698200682     
   156.432826169511        1.11636806460163      -0.756034685876885     
   156.707269724195        1.11687489616865      -0.756377925939650     
   156.981713278878        1.11738062997474      -0.756720422568987     
   157.256156833561        1.11788527212978      -0.757062179902671     
   157.530600388245        1.11838882868226      -0.757403202036899     
   157.805043942928        1.11889130562023      -0.757743493026942     
   158.079487497611        1.11939270887224      -0.758083056887778     
   158.353931052295        1.11989304430826      -0.758421897594710     
   158.628374606978        1.12039231774057      -0.758760019083973     
   158.902818161661        1.12089053492466      -0.759097425253330     
   159.177261716345        1.12138770156004      -0.759434119962653     
   159.451705271028        1.12188382329112      -0.759770107034486     
   159.726148825711        1.12237890570802      -0.760105390254612     
   160.000592380395        1.12287295434738      -0.760439973372589     
   160.275035935078        1.12336597469313      -0.760773860102290     
   160.549479489762        1.12385797217730      -0.761107054122424     
   160.823923044445        1.12434895218073      -0.761439559077046     
   161.098366599128        1.12483892003384      -0.761771378576065     
   161.372810153812        1.12532788101736      -0.762102516195731     
   161.647253708495        1.12581584036303      -0.762432975479117     
   161.921697263178        1.12630280325429      -0.762762759936594     
   162.196140817862        1.12678877482699      -0.763091873046293     
   162.470584372545        1.12727376017003      -0.763420318254559     
   162.745027927228        1.12775776432603      -0.763748098976393     
   163.019471481912        1.12824079229199      -0.764075218595895     
   163.293915036595        1.12872284901990      -0.764401680466684     
   163.568358591278        1.12920393941737      -0.764727487912325     
   163.842802145962        1.12968406834821      -0.765052644226736     
   164.117245700645        1.13016324063309      -0.765377152674592     
   164.391689255328        1.13064146105006      -0.765701016491724     
   164.666132810012        1.13111873433517      -0.766024238885504     
   164.940576364695        1.13159506518298      -0.766346823035231     
   165.215019919379        1.13207045824719      -0.766668772092501     
   165.489463474062        1.13254491814110      -0.766990089181577     
   165.763907028745        1.13301844943820      -0.767310777399747     
   166.038350583429        1.13349105667268      -0.767630839817684     
   166.312794138112        1.13396274433993      -0.767950279479786     
   166.587237692795        1.13443351689704      -0.768269099404523     
   166.861681247479        1.13490337876333      -0.768587302584769     
   167.136124802162        1.13537233432078      -0.768904891988134     
   167.410568356845        1.13584038791458      -0.769221870557284     
   167.685011911529        1.13630754385354      -0.769538241210263     
   167.959455466212        1.13677380641055      -0.769854006840799     
   168.233899020895        1.13723917982309      -0.770169170318617     
   168.508342575579        1.13770366829361      -0.770483734489736     
   168.782786130262        1.13816727599002      -0.770797702176768     
   169.057229684945        1.13863000704605      -0.771111076179204     
   169.331673239629        1.13909186556177      -0.771423859273706     
   169.606116794312        1.13955285560391      -0.771736054214385     
   169.880560348995        1.14001298120634      -0.772047663733075     
   170.155003903679        1.14047224637040      -0.772358690539609     
   170.429447458362        1.14093065506538      -0.772669137322085     
   170.703891013046        1.14138821122884      -0.772979006747124     
   170.978334567729        1.14184491876701      -0.773288301460136     
   171.252778122412        1.14230078155517      -0.773597024085567     
   171.527221677096        1.14275580343803      -0.773905177227151     
   171.801665231779        1.14320998823005      -0.774212763468158     
   172.076108786462        1.14366333971587      -0.774519785371632     
   172.350552341146        1.14411586165058      -0.774826245480632     
   172.624995895829        1.14456755776012      -0.775132146318462     
   172.899439450512        1.14501843174160      -0.775437490388904     
   173.173883005196        1.14546848726363      -0.775742280176445     
   173.448326559879        1.14591772796667      -0.776046518146496     
   173.722770114562        1.14636615746333      -0.776350206745616     
   173.997213669246        1.14681377933869      -0.776653348401724     
   174.271657223929        1.14726059715063      -0.776955945524313     
   174.546100778612        1.14770661443015      -0.777258000504658     
   174.820544333296        1.14815183468161      -0.777559515716026     
   175.094987887979        1.14859626138312      -0.777860493513872     
   175.369431442662        1.14903989798675      -0.778160936236042     
   175.643874997346        1.14948274791889      -0.778460846202971     
   175.918318552029        1.14992481458049      -0.778760225717875     
   176.192762106713        1.15036610134734      -0.779059077066939     
   176.467205661396        1.15080661157038      -0.779357402519508     
   176.741649216079        1.15124634857596      -0.779655204328271     
   177.016092770763        1.15168531566610      -0.779952484729442     
   177.290536325446        1.15212351611873      -0.780249245942939     
   177.564979880129        1.15256095318803      -0.780545490172564     
   177.839423434813        1.15299763010459      -0.780841219606171     
   178.113866989496        1.15343355007574      -0.781136436415844     
   178.388310544179        1.15386871628574      -0.781431142758061     
   178.662754098863        1.15430313189609      -0.781725340773862     
   178.937197653546        1.15473680004571      -0.782019032589014     
   179.211641208229        1.15516972385121      -0.782312220314170     
   179.486084762913        1.15560190640712      -0.782604906045034     
   179.760528317596        1.15603335078613      -0.782897091862509     
   180.034971872279        1.15646406003930      -0.783188779832861     
   180.309415426963        1.15689403719632      -0.783479972007864     
   180.583858981646        1.15732328526566      -0.783770670424956     
   180.858302536329        1.15775180723489      -0.784060877107384     
   181.132746091013        1.15817960607081      -0.784350594064351     
   181.407189645696        1.15860668471970      -0.784639823291160     
   181.681633200380        1.15903304610753      -0.784928566769356     
   181.956076755063        1.15945869314017      -0.785216826466868     
   182.230520309746        1.15988362870357      -0.785504604338143     
   182.504963864430        1.16030785566398      -0.785791902324287     
   182.779407419113        1.16073137686815      -0.786078722353194     
   183.053850973796        1.16115419514353      -0.786365066339686     
   183.328294528480        1.16157631329844      -0.786650936185636     
   183.602738083163        1.16199773412228      -0.786936333780101     
   183.877181637846        1.16241846038572      -0.787221260999449     
   184.151625192530        1.16283849484086      -0.787505719707484     
   184.426068747213        1.16325784022144      -0.787789711755569     
   184.700512301896        1.16367649924302      -0.788073238982750     
   184.974955856580        1.16409447460314      -0.788356303215875     
   185.249399411263        1.16451176898150      -0.788638906269713     
   185.523842965946        1.16492838504015      -0.788921049947072     
   185.798286520630        1.16534432542364      -0.789202736038914     
   186.072730075313        1.16575959275920      -0.789483966324471     
   186.347173629997        1.16617418965690      -0.789764742571355     
   186.621617184680        1.16658811870983      -0.790045066535671     
   186.896060739363        1.16700138249424      -0.790324939962128     
   187.170504294047        1.16741398356970      -0.790604364584145     
   187.444947848730        1.16782592447930      -0.790883342123960     
   187.719391403413        1.16823720774976      -0.791161874292733     
   187.993834958097        1.16864783589158      -0.791439962790654     
   188.268278512780        1.16905781139923      -0.791717609307044     
   188.542722067463        1.16946713675128      -0.791994815520456     
   188.817165622147        1.16987581441056      -0.792271583098776     
   189.091609176830        1.17028384682426      -0.792547913699323     
   189.366052731513        1.17069123642415      -0.792823808968946     
   189.640496286197        1.17109798562666      -0.793099270544121     
   189.914939840880        1.17150409683305      -0.793374300051046     
   190.189383395563        1.17190957242954      -0.793648899105735     
   190.463826950247        1.17231441478746      -0.793923069314112     
   190.738270504930        1.17271862626336      -0.794196812272104     
   191.012714059613        1.17312220919918      -0.794470129565727     
   191.287157614297        1.17352516592234      -0.794743022771183     
   191.561601168980        1.17392749874591      -0.795015493454942     
   191.836044723664        1.17432920996873      -0.795287543173833     
   192.110488278347        1.17473030187550      -0.795559173475129     
   192.384931833030        1.17513077673697      -0.795830385896634     
   192.659375387714        1.17553063681001      -0.796101181966765     
   192.933818942397        1.17592988433776      -0.796371563204639     
   193.208262497080        1.17632852154975      -0.796641531120152     
   193.482706051764        1.17672655066201      -0.796911087214061     
   193.757149606447        1.17712397387720      -0.797180232978064     
   194.031593161130        1.17752079338472      -0.797448969894884     
   194.306036715814        1.17791701136082      -0.797717299438341     
   194.580480270497        1.17831262996875      -0.797985223073432     
   194.854923825180        1.17870765135880      -0.798252742256411     
   195.129367379864        1.17910207766851      -0.798519858434861     
   195.403810934547        1.17949591102268      -0.798786573047768     
   195.678254489230        1.17988915353357      -0.799052887525599     
   195.952698043914        1.18028180730094      -0.799318803290373     
   196.227141598597        1.18067389403867      -0.799584335047329     
   196.501585153281        1.18106537649357      -0.799849457567577     
   196.776028707964        1.18145627643106      -0.800114185591265     
   197.050472262647        1.18184659590207      -0.800378520507331     
   197.324915817331        1.18223633694556      -0.800642463696619     
   197.599359372014        1.18262550158865      -0.800906016531946     
   197.873802926697        1.18301409184671      -0.801169180378172     
   198.148246481381        1.18340210972344      -0.801431956592263     
   198.422690036064        1.18378955369417      -0.801694344141671     
   198.697133590747        1.18417643277751      -0.801956349134041     
   198.971577145431        1.18456274542168      -0.802217970518461     
   199.246020700114        1.18494849358475      -0.802479209620993     
   199.520464254797        1.18533367921359      -0.802740067760110     
   199.794907809481        1.18571830424401      -0.803000546246799     
   200.069351364164        1.18610237060084      -0.803260646384601     
   200.343794918847        1.18648588019795      -0.803520369469646     
   200.618238473531        1.18686883493845      -0.803779716790767     
   200.892682028214        1.18725123671473      -0.804038689629541     
   201.167125582897        1.18763308740847      -0.804297289260300     
   201.441569137581        1.18801438889090      -0.804555516950282     
   201.716012692264        1.18839514302268      -0.804813373959586     
   201.990456246948        1.18877535165415      -0.805070861541301     
   202.264899801631        1.18915501662538      -0.805327980941580     
   202.539343356314        1.18953413976611      -0.805584733399573     
   202.813786910998        1.18991272289608      -0.805841120147655     
   203.088230465681        1.19029076782486      -0.806097142411317     
   203.362674020364        1.19066827635214      -0.806352801409357     
   203.637117575048        1.19104525026766      -0.806608098353828     
   203.911561129731        1.19142169135135      -0.806863034450161     
   204.186004684414        1.19179760137344      -0.807117610897194     
   204.460448239098        1.19217298209439      -0.807371828887163     
   204.734891793781        1.19254783526521      -0.807625689605897     
   205.009335348464        1.19292216262731      -0.807879194232729     
   205.283778903148        1.19329596591273      -0.808132343940634     
   205.558222457831        1.19366924684406      -0.808385139896208     
   205.832666012514        1.19404200713469      -0.808637583259801     
   206.107109567198        1.19441424848863      -0.808889675185412     
   206.381553121881        1.19478597260108      -0.809141416821078     
   206.655996676564        1.19515718115772      -0.809392809308389     
   206.930440231248        1.19552787583549      -0.809643853783012     
   207.204883785931        1.19589805830243      -0.809894551374588     
   207.479327340615        1.19626773021758      -0.810144903206669     
   207.753770895298        1.19663689323117      -0.810394910396831     
   208.028214449981        1.19700554898464      -0.810644574056703     
   208.302658004665        1.19737369911135      -0.810893895292434     
   208.577101559348        1.19774134523489      -0.811142875203575     
   208.851545114031        1.19810848897167      -0.811391514884796     
   209.125988668715        1.19847513192841      -0.811639815424216     
   209.400432223398        1.19884127570342      -0.811887777904245     
   209.674875778081        1.19920692188933      -0.812135403403464     
   209.949319332765        1.19957207206496      -0.812382692991083     
   210.223762887448        1.19993672781094      -0.812629647737556     
   210.498206442131        1.20030089065922      -0.812876268680359     
   210.772649996815        1.20066456219144      -0.813122556890626     
   211.047093551498        1.20102774404175      -0.813368513475031     
   211.321537106181        1.20139043763102      -0.813614139395848     
   211.595980660865        1.20175264452844      -0.813859435715760     
   211.870424215548        1.20211436626548      -0.814104403471924     
   212.144867770231        1.20247560436181      -0.814349043693496     
   212.419311324915        1.20283636032708      -0.814593357402865     
   212.693754879598        1.20319663566281      -0.814837345616892     
   212.968198434282        1.20355643186537      -0.815081009348955     
   213.242641988965        1.20391575042197      -0.815324349606248     
   213.517085543648        1.20427459281194      -0.815567367390599     
   213.791529098332        1.20463296050831      -0.815810063699592     
   214.065972653015        1.20499085497584      -0.816052439525195     
   214.340416207698        1.20534827767205      -0.816294495854481     
   214.614859762382        1.20570523004759      -0.816536233669877     
   214.889303317065        1.20606171354525      -0.816777653948480     
   215.163746871748        1.20641772960095      -0.817018757662721     
   215.438190426432        1.20677327964349      -0.817259545780234     
   215.712633981115        1.20712836509438      -0.817500019263699     
   215.987077535798        1.20748298736818      -0.817740179071088     
   216.261521090482        1.20783714787240      -0.817980026155625     
   216.535964645165        1.20819084800759      -0.818219561465776     
   216.810408199848        1.20854408916740      -0.818458785945380     
   217.084851754532        1.20889687273867      -0.818697700533623     
   217.359295309215        1.20924920010137      -0.818936306165079     
   217.633738863899        1.20960107262876      -0.819174603769734     
   217.908182418582        1.20995249168724      -0.819412594272971     
   218.182625973265        1.21030345863676      -0.819650278595771     
   218.457069527949        1.21065397483045      -0.819887657654518     
   218.731513082632        1.21100404161495      -0.820124732361195     
   219.005956637315        1.21135366033041      -0.820361503623378     
   219.280400191999        1.21170283231034      -0.820597972344170     
   219.554843746682        1.21205155888202      -0.820834139422426     
   219.829287301365        1.21239984136613      -0.821070005752556     
   220.103730856049        1.21274768107710      -0.821305572224720     
   220.378174410732        1.21309507932305      -0.821540839724822     
   220.652617965415        1.21344203740578      -0.821775809134469     
   220.927061520099        1.21378855662092      -0.822010481331099     
   221.201505074782        1.21413463825787      -0.822244857187932     
   221.475948629465        1.21448028359991      -0.822478937574030     
   221.750392184149        1.21482549392421      -0.822712723354339     
   222.024835738832        1.21517027050190      -0.822946215389696     
   222.299279293515        1.21551461459808      -0.823179414536865     
   222.573722848199        1.21585852747185      -0.823412321648539     
   222.848166402882        1.21620201037640      -0.823644937573412     
   223.122609957566        1.21654506455902      -0.823877263156181     
   223.397053512249        1.21688769126114      -0.824109299237578     
   223.671497066932        1.21722989171833      -0.824341046654372     
   223.945940621616        1.21757166716045      -0.824572506239446     
   224.220384176299        1.21791301881156      -0.824803678821774     
   224.494827730982        1.21825394789004      -0.825034565226469     
   224.769271285666        1.21859445560858      -0.825265166274805     
   225.043714840349        1.21893454317429      -0.825495482784265     
   225.318158395032        1.21927421178862      -0.825725515568508     
   225.592601949716        1.21961346264752      -0.825955265437453     
   225.867045504399        1.21995229694138      -0.826184733197279     
   226.141489059082        1.22029071585513      -0.826413919650444     
   226.415932613766        1.22062872056825      -0.826642825595724     
   226.690376168449        1.22096631225480      -0.826871451828223     
   226.964819723132        1.22130349208345      -0.827099799139403     
   227.239263277816        1.22164026121755      -0.827327868317113     
   227.513706832499        1.22197662081514      -0.827555660145604     
   227.788150387182        1.22231257202897      -0.827783175405556     
   228.062593941866        1.22264811600658      -0.828010414874105     
   228.337037496549        1.22298325389024      -0.828237379324843     
   228.611481051233        1.22331798681713      -0.828464069527884     
   228.885924605916        1.22365231591923      -0.828690486249842     
   229.160368160599        1.22398624232344      -0.828916630253879     
   229.434811715283        1.22431976715157      -0.829142502299726     
   229.709255269966        1.22465289152039      -0.829368103143683     
   229.983698824649        1.22498561654169      -0.829593433538681     
   230.258142379333        1.22531794332224      -0.829818494234259     
   230.532585934016        1.22564987296387      -0.830043285976611     
   230.807029488699        1.22598140656353      -0.830267809508606     
   231.081473043383        1.22631254521323      -0.830492065569801     
   231.355916598066        1.22664329000017      -0.830716054896467     
   231.630360152749        1.22697364200672      -0.830939778221610     
   231.904803707433        1.22730360231043      -0.831163236274985     
   232.179247262116        1.22763317198411      -0.831386429783128     
   232.453690816799        1.22796235209583      -0.831609359469364     
   232.728134371483        1.22829114370896      -0.831832026053827     
   233.002577926166        1.22861954788218      -0.832054430253496     
   233.277021480849        1.22894756566955      -0.832276572782196     
   233.551465035533        1.22927519812048      -0.832498454350630     
   233.825908590216        1.22960244627981      -0.832720075666385     
   234.100352144900        1.22992931118782      -0.832941437433968     
   234.374795699583        1.23025579388026      -0.833162540354813     
   234.649239254266        1.23058189538836      -0.833383385127302     
   234.923682808950        1.23090761673888      -0.833603972446784     
   235.198126363633        1.23123295895414      -0.833824303005599     
   235.472569918316        1.23155792305203      -0.834044377493086     
   235.747013473000        1.23188251004603      -0.834264196595614     
   236.021457027683        1.23220672094528      -0.834483760996587     
   236.295900582366        1.23253055675455      -0.834703071376471     
   236.570344137050        1.23285401847431      -0.834922128412808     
   236.844787691733        1.23317710710073      -0.835140932780231     
   237.119231246416        1.23349982362573      -0.835359485150494     
   237.393674801100        1.23382216903698      -0.835577786192475     
   237.668118355783        1.23414414431793      -0.835795836572198     
   237.942561910466        1.23446575044786      -0.836013636952850     
   238.217005465150        1.23478698840188      -0.836231187994803     
   238.491449019833        1.23510785915095      -0.836448490355624     
   238.765892574517        1.23542836366194      -0.836665544690095     
   239.040336129200        1.23574850289761      -0.836882351650229     
   239.314779683883        1.23606827781667      -0.837098911885287     
   239.589223238567        1.23638768937378      -0.837315226041791     
   239.863666793250        1.23670673851958      -0.837531294763548     
   240.138110347933        1.23702542620074      -0.837747118691658     
   240.412553902617        1.23734375335994      -0.837962698464530     
   240.686997457300        1.23766172093592      -0.838178034717909     
   240.961441011983        1.23797932986349      -0.838393128084875     
   241.235884566667        1.23829658107358      -0.838607979195874     
   241.510328121350        1.23861347549322      -0.838822588678721     
   241.784771676033        1.23893001404561      -0.839036957158624     
   242.059215230717        1.23924619765009      -0.839251085258197     
   242.333658785400        1.23956202722223      -0.839464973597474     
   242.608102340083        1.23987750367376      -0.839678622793920     
   242.882545894767        1.24019262791270      -0.839892033462455     
   243.156989449450        1.24050740084330      -0.840105206215465     
   243.431433004133        1.24082182336607      -0.840318141662811     
   243.705876558817        1.24113589637786      -0.840530840411850     
   243.980320113500        1.24144962077181      -0.840743303067450     
   244.254763668184        1.24176299743741      -0.840955530231999     
   244.529207222867        1.24207602726053      -0.841167522505422     
   244.803650777550        1.24238871112341      -0.841379280485199     
   245.078094332234        1.24270104990469      -0.841590804766374     
   245.352537886917        1.24301304447944      -0.841802095941565     
   245.626981441600        1.24332469571918      -0.842013154600991     
   245.901424996284        1.24363600449189      -0.842223981332472     
   246.175868550967        1.24394697166205      -0.842434576721451     
   246.450312105650        1.24425759809063      -0.842644941351005     
   246.724755660334        1.24456788463513      -0.842855075801855     
   246.999199215017        1.24487783214960      -0.843064980652388     
   247.273642769700        1.24518744148465      -0.843274656478661     
   247.548086324384        1.24549671348747      -0.843484103854417     
   247.822529879067        1.24580564900188      -0.843693323351102     
   248.096973433750        1.24611424886829      -0.843902315537872     
   248.371416988434        1.24642251392377      -0.844111080981612     
   248.645860543117        1.24673044500203      -0.844319620246940     
   248.920304097801        1.24703804293349      -0.844527933896231     
   249.194747652484        1.24734530854525      -0.844736022489619     
   249.469191207167        1.24765224266112      -0.844943886585016     
   249.743634761851        1.24795884610166      -0.845151526738121     
   250.018078316534        1.24826511968417      -0.845358943502436     
   250.292521871217        1.24857106422272      -0.845566137429272     
   250.566965425901        1.24887668052818      -0.845773109067769     
   250.841408980584        1.24918196940821      -0.845979858964901     
   251.115852535267        1.24948693166731      -0.846186387665491     
   251.390296089951        1.24979156810681      -0.846392695712223     
   251.664739644634        1.25009587952490      -0.846598783645655     
   251.939183199317        1.25039986671664      -0.846804652004226     
   252.213626754001        1.25070353047400      -0.847010301324273     
   252.488070308684        1.25100687158584      -0.847215732140038     
   252.762513863367        1.25130989083796      -0.847420944983682     
   253.036957418051        1.25161258901310      -0.847625940385299     
   253.311400972734        1.25191496689095      -0.847830718872920     
   253.585844527417        1.25221702524819      -0.848035280972529     
   253.860288082101        1.25251876485848      -0.848239627208076     
   254.134731636784        1.25282018649251      -0.848443758101483     
   254.409175191468        1.25312129091797      -0.848647674172657     
   254.683618746151        1.25342207889960      -0.848851375939503     
   254.958062300834        1.25372255119921      -0.849054863917931     
   255.232505855518        1.25402270857566      -0.849258138621869     
   255.506949410201        1.25432255178492      -0.849461200563276     
   255.781392964884        1.25462208158004      -0.849664050252147     
   256.055836519568        1.25492129871123      -0.849866688196528     
   256.330280074251        1.25522020392578      -0.850069114902522     
   256.604723628934        1.25551879796819      -0.850271330874306     
   256.879167183618        1.25581708158007      -0.850473336614134     
   257.153610738301        1.25611505550024      -0.850675132622354     
   257.428054292984        1.25641272046473      -0.850876719397412     
   257.702497847668        1.25671007720674      -0.851078097435864     
   257.976941402351        1.25700712645673      -0.851279267232391     
   258.251384957034        1.25730386894238      -0.851480229279801     
   258.525828511718        1.25760030538863      -0.851680984069044     
   258.800272066401        1.25789643651770      -0.851881532089219     
   259.074715621084        1.25819226304907      -0.852081873827587     
   259.349159175768        1.25848778569954      -0.852282009769578     
   259.623602730451        1.25878300518321      -0.852481940398800     
   259.898046285135        1.25907792221150      -0.852681666197052     
   260.172489839818        1.25937253749319      -0.852881187644331     
   260.446933394501        1.25966685173439      -0.853080505218838     
   260.721376949185        1.25996086563859      -0.853279619396997     
   260.995820503868        1.26025457990666      -0.853478530653454     
   261.270264058551        1.26054799523686      -0.853677239461091     
   261.544707613235        1.26084111232487      -0.853875746291036     
   261.819151167918        1.26113393186377      -0.854074051612670     
   262.093594722601        1.26142645454410      -0.854272155893636     
   262.368038277285        1.26171868105382      -0.854470059599850     
   262.642481831968        1.26201061207838      -0.854667763195509     
   262.916925386651        1.26230224830068      -0.854865267143096     
   263.191368941335        1.26259359040113      -0.855062571903396     
   263.465812496018        1.26288463905761      -0.855259677935500     
   263.740256050701        1.26317539494555      -0.855456585696813     
   264.014699605385        1.26346585873787      -0.855653295643066     
   264.289143160068        1.26375603110505      -0.855849808228322     
   264.563586714752        1.26404591271512      -0.856046123904985     
   264.838030269435        1.26433550423366      -0.856242243123809     
   265.112473824118        1.26462480632383      -0.856438166333906     
   265.386917378802        1.26491381964638      -0.856633893982754     
   265.661360933485        1.26520254485968      -0.856829426516207     
   265.935804488168        1.26549098261967      -0.857024764378500     
   266.210248042852        1.26577913357995      -0.857219908012260     
   266.484691597535        1.26606699839174      -0.857414857858514     
   266.759135152218        1.26635457770391      -0.857609614356694     
   267.033578706902        1.26664187216300      -0.857804177944649     
   267.308022261585        1.26692888241320      -0.857998549058652     
   267.582465816268        1.26721560909640      -0.858192728133403     
   267.856909370952        1.26750205285218      -0.858386715602045     
   268.131352925635        1.26778821431783      -0.858580511896167     
   268.405796480318        1.26807409412836      -0.858774117445810     
   268.680240035002        1.26835969291650      -0.858967532679481     
   268.954683589685        1.26864501131272      -0.859160758024153     
   269.229127144368        1.26893004994526      -0.859353793905278     
   269.503570699052        1.26921480944009      -0.859546640746795     
   269.778014253735        1.26949929042099      -0.859739298971130     
   270.052457808419        1.26978349350950      -0.859931768999216     
   270.326901363102        1.27006741932497      -0.860124051250488     
   270.601344917785        1.27035106848455      -0.860316146142897     
   270.875788472469        1.27063444160320      -0.860508054092917     
   271.150232027152        1.27091753929372      -0.860699775515549     
   271.424675581835        1.27120036216675      -0.860891310824334     
   271.699119136519        1.27148291083078      -0.861082660431354     
   271.973562691202        1.27176518589214      -0.861273824747242     
   272.248006245885        1.27204718795506      -0.861464804181189     
   272.522449800569        1.27232891762162      -0.861655599140951     
   272.796893355252        1.27261037549183      -0.861846210032856     
   273.071336909935        1.27289156216356      -0.862036637261811     
   273.345780464619        1.27317247823262      -0.862226881231309     
   273.620224019302        1.27345312429273      -0.862416942343433     
   273.894667573985        1.27373350093555      -0.862606820998870     
   274.169111128669        1.27401360875067      -0.862796517596908     
   274.443554683352        1.27429344832563      -0.862986032535453     
   274.717998238035        1.27457302024596      -0.863175366211026     
   274.992441792719        1.27485232509513      -0.863364519018778     
   275.266885347402        1.27513136345459      -0.863553491352489     
   275.541328902086        1.27541013590382      -0.863742283604583     
   275.815772456769        1.27568864302026      -0.863930896166126     
   276.090216011452        1.27596688537937      -0.864119329426837     
   276.364659566136        1.27624486355463      -0.864307583775097     
   276.639103120819        1.27652257811758      -0.864495659597950     
   276.913546675502        1.27680002963774      -0.864683557281109     
   277.187990230186        1.27707721868272      -0.864871277208971     
   277.462433784869        1.27735414581819      -0.865058819764612     
   277.736877339552        1.27763081160785      -0.865246185329801     
   278.011320894236        1.27790721661352      -0.865433374285003     
   278.285764448919        1.27818336139507      -0.865620387009386     
   278.560208003602        1.27845924651048      -0.865807223880827     
   278.834651558286        1.27873487251583      -0.865993885275919     
   279.109095112969        1.27901023996531      -0.866180371569974     
   279.383538667652        1.27928534941123      -0.866366683137034     
   279.657982222336        1.27956020140404      -0.866552820349871     
   279.932425777019        1.27983479649232      -0.866738783580000     
   280.206869331703        1.28010913522278      -0.866924573197677     
   280.481312886386        1.28038321814031      -0.867110189571912     
   280.755756441069        1.28065704578797      -0.867295633070471     
   281.030199995753        1.28093061870696      -0.867480904059881     
   281.304643550436        1.28120393743669      -0.867666002905439     
   281.579087105119        1.28147700251475      -0.867850929971216     
   281.853530659803        1.28174981447692      -0.868035685620061     
   282.127974214486        1.28202237385721      -0.868220270213612     
   282.402417769169        1.28229468118782      -0.868404684112295     
   282.676861323853        1.28256673699918      -0.868588927675334     
   282.951304878536        1.28283854181996      -0.868773001260754     
   283.225748433219        1.28311009617707      -0.868956905225389     
   283.500191987903        1.28338140059565      -0.869140639924887     
   283.774635542586        1.28365245559911      -0.869324205713712     
   284.049079097269        1.28392326170913      -0.869507602945156     
   284.323522651953        1.28419381944564      -0.869690831971338     
   284.597966206636        1.28446412932688      -0.869873893143211     
   284.872409761319        1.28473419186934      -0.870056786810572     
   285.146853316003        1.28500400758784      -0.870239513322060     
   285.421296870686        1.28527357699549      -0.870422073025166     
   285.695740425370        1.28554290060370      -0.870604466266240     
   285.970183980053        1.28581197892221      -0.870786693390488     
   286.244627534736        1.28608081245910      -0.870968754741987     
   286.519071089420        1.28634940172075      -0.871150650663683     
   286.793514644103        1.28661774721191      -0.871332381497401     
   287.067958198786        1.28688584943567      -0.871513947583846     
   287.342401753470        1.28715370889347      -0.871695349262611     
   287.616845308153        1.28742132608513      -0.871876586872181     
   287.891288862836        1.28768870150882      -0.872057660749938     
   288.165732417520        1.28795583566110      -0.872238571232165     
   288.440175972203        1.28822272903693      -0.872419318654053     
   288.714619526886        1.28848938212963      -0.872599903349704     
   288.989063081570        1.28875579543096      -0.872780325652139     
   289.263506636253        1.28902196943105      -0.872960585893297     
   289.537950190936        1.28928790461846      -0.873140684404046     
   289.812393745620        1.28955360148019      -0.873320621514185     
   290.086837300303        1.28981906050164      -0.873500397552448     
   290.361280854986        1.29008428216667      -0.873680012846510     
   290.635724409670        1.29034926695756      -0.873859467722993     
   290.910167964353        1.29061401535505      -0.874038762507466     
   291.184611519037        1.29087852783835      -0.874217897524457     
   291.459055073720        1.29114280488511      -0.874396873097449     
   291.733498628403        1.29140684697147      -0.874575689548894     
   292.007942183087        1.29167065457203      -0.874754347200208     
   292.282385737770        1.29193422815989      -0.874932846371783     
   292.556829292453        1.29219756820664      -0.875111187382988     
   292.831272847137        1.29246067518234      -0.875289370552174     
   293.105716401820        1.29272354955560      -0.875467396196680     
   293.380159956503        1.29298619179349      -0.875645264632836     
   293.654603511187        1.29324860236164      -0.875822976175965     
   293.929047065870        1.29351078172418      -0.876000531140394     
   294.203490620553        1.29377273034377      -0.876177929839452     
   294.477934175237        1.29403444868162      -0.876355172585477     
   294.752377729920        1.29429593719747      -0.876532259689822     
   295.026821284603        1.29455719634962      -0.876709191462854     
   295.301264839287        1.29481822659491      -0.876885968213966     
   295.575708393970        1.29507902838876      -0.877062590251573     
   295.850151948653        1.29533960218515      -0.877239057883124     
   296.124595503337        1.29559994843663      -0.877415371415099     
   296.399039058020        1.29586006759433      -0.877591531153018     
   296.673482612704        1.29611996010797      -0.877767537401446     
   296.947926167387        1.29637962642587      -0.877943390463992     
   297.222369722070        1.29663906699495      -0.878119090643316     
   297.496813276754        1.29689828226071      -0.878294638241136     
   297.771256831437        1.29715727266728      -0.878470033558227     
   298.045700386120        1.29741603865742      -0.878645276894428     
   298.320143940804        1.29767141912721      -0.878818227464567     
   298.594587495487        1.29792973878153      -0.878993168530062     
   298.869031050170        1.29818783533530      -0.879167958505828     
   299.143474604854        1.29844570922582      -0.879342597688008     
   299.417918159537        1.29870336088902      -0.879517086371831     
   299.692361714220        1.29896079075949      -0.879691424851613     
   299.966805268904        1.29921799927049      -0.879865613420758     
   300.241248823587        1.29947498685391      -0.880039652371769     
   300.515692378271        1.29973175394033      -0.880213541996244     
   300.790135932954        1.29998830095902      -0.880387282584887     
   301.064579487637        1.30024462833790      -0.880560874427505     
   301.339023042321        1.30050073650360      -0.880734317813017     
   301.613466597004        1.30075662588142      -0.880907613029456     
   301.887910151687        1.30101229689538      -0.881080760363973     
   302.162353706371        1.30126774996818      -0.881253760102839     
   302.436797261054        1.30152298552126      -0.881426612531452     
   302.711240815737        1.30177800397473      -0.881599317934336     
   302.985684370421        1.30203280574745      -0.881771876595151     
   303.260127925104        1.30228739125701      -0.881944288796690     
   303.534571479787        1.30254176091970      -0.882116554820887     
   303.809015034471        1.30279591515057      -0.882288674948821     
   304.083458589154        1.30304985436340      -0.882460649460715     
   304.357902143837        1.30330357897072      -0.882632478635945     
   304.632345698521        1.30355708938381      -0.882804162753040     
   304.906789253204        1.30381038601270      -0.882975702089686     
   305.181232807887        1.30406346926618      -0.883147096922732     
   305.455676362571        1.30431633955183      -0.883318347528190     
   305.730119917254        1.30456899727597      -0.883489454181241     
   306.004563471938        1.30482144284372      -0.883660417156236     
   306.279007026621        1.30507367665897      -0.883831236726704     
   306.553450581304        1.30532569912440      -0.884001913165350     
   306.827894135988        1.30557751064148      -0.884172446744062     
   307.102337690671        1.30582911161048      -0.884342837733912     
   307.376781245354        1.30608050243047      -0.884513086405163     
   307.651224800038        1.30633168349933      -0.884683193027266     
   307.925668354721        1.30658265521375      -0.884853157868871     
   308.200111909404        1.30683341796923      -0.885022981197826     
   308.474555464088        1.30708397216010      -0.885192663281179     
   308.748999018771        1.30733431817951      -0.885362204385185     
   309.023442573454        1.30758445641946      -0.885531604775306     
   309.297886128138        1.30783438727075      -0.885700864716217     
   309.572329682821        1.30808411112306      -0.885869984471808     
   309.846773237504        1.30833362836489      -0.886038964305185     
   310.121216792188        1.30858293938359      -0.886207804478678     
   310.395660346871        1.30883204456538      -0.886376505253840     
   310.670103901554        1.30908094429533      -0.886545066891452     
   310.944547456238        1.30932963895737      -0.886713489651526     
   311.218991010921        1.30957812893432      -0.886881773793307     
   311.493434565605        1.30982641460784      -0.887049919575278     
   311.767878120288        1.31007449635850      -0.887217927255162     
   312.042321674971        1.31032237456573      -0.887385797089925     
   312.316765229655        1.31057004960786      -0.887553529335780     
   312.591208784338        1.31081752186210      -0.887721124248187     
   312.865652339021        1.31106479170458      -0.887888582081862     
   313.140095893705        1.31131185951029      -0.888055903090773     
   313.414539448388        1.31155872565317      -0.888223087528148     
   313.688983003071        1.31180539050604      -0.888390135646477     
   313.963426557755        1.31205185444063      -0.888557047697512     
   314.237870112438        1.31229811782762      -0.888723823932275     
   314.512313667121        1.31254418103658      -0.888890464601056     
   314.786757221805        1.31279004443602      -0.889056969953419     
   315.061200776488        1.31303570839338      -0.889223340238206     
   315.335644331171        1.31328117327504      -0.889389575703533     
   315.610087885855        1.31352643944630      -0.889555676596804     
   315.884531440538        1.31377150727143      -0.889721643164702     
   316.158974995221        1.31401637711364      -0.889887475653201     
   316.433418549905        1.31426104933508      -0.890053174307564     
   316.707862104588        1.31450552429687      -0.890218739372349     
   316.982305659272        1.31474980235908      -0.890384171091408     
   317.256749213955        1.31499388388075      -0.890549469707891     
   317.531192768638        1.31523776921989      -0.890714635464252     
   317.805636323322        1.31548145873348      -0.890879668602249     
   318.080079878005        1.31572495277748      -0.891044569362945     
   318.354523432688        1.31596825170683      -0.891209337986716     
   318.628966987372        1.31621135587546      -0.891373974713246     
   318.903410542055        1.31645426563626      -0.891538479781539     
   319.177854096738        1.31669698134116      -0.891702853429914     
   319.452297651422        1.31693950334104      -0.891867095896012     
   319.726741206105        1.31718183198583      -0.892031207416796     
   320.001184760788        1.31742396762441      -0.892195188228555     
   320.275628315472        1.31766591060471      -0.892359038566909     
   320.550071870155        1.31790766127366      -0.892522758666807     
   320.824515424838        1.31814921997720      -0.892686348762531     
   321.098958979522        1.31839058706030      -0.892849809087702     
   321.373402534205        1.31863176286694      -0.893013139875278     
   321.647846088889        1.31887274774014      -0.893176341357558     
   321.922289643572        1.31911354202196      -0.893339413766188     
   322.196733198255        1.31935414605346      -0.893502357332159     
   322.471176752939        1.31959456017479      -0.893665172285811     
   322.745620307622        1.31983478472509      -0.893827858856835     
   323.020063862305        1.32007482004259      -0.893990417274277     
   323.294507416989        1.32031466646455      -0.894152847766542     
   323.568950971672        1.32055432432728      -0.894315150561391     
   323.843394526355        1.32079379396615      -0.894477325885947     
   324.117838081039        1.32103307571560      -0.894639373966699     
   324.392281635722        1.32127216990913      -0.894801295029502     
   324.666725190405        1.32151107687930      -0.894963089299579     
   324.941168745089        1.32174979695776      -0.895124757001525     
   325.215612299772        1.32198833047522      -0.895286298359310     
   325.490055854455        1.32222667776147      -0.895447713596280     
   325.764499409139        1.32246483914540      -0.895609002935157     
   326.038942963822        1.32270281495496      -0.895770166598047     
   326.313386518505        1.32294060551720      -0.895931204806439     
   326.587830073189        1.32317821115827      -0.896092117781208     
   326.862273627872        1.32341563220342      -0.896252905742615     
   327.136717182556        1.32365286897698      -0.896413568910314     
   327.411160737239        1.32388992180240      -0.896574107503350     
   327.685604291922        1.32412679100222      -0.896734521740164     
   327.960047846606        1.32436347689813      -0.896894811838595     
   328.234491401289        1.32459997981088      -0.897054978015879     
   328.508934955972        1.32483630006037      -0.897215020488658     
   328.783378510656        1.32507243796561      -0.897374939472975     
   329.057822065339        1.32530839384475      -0.897534735184281     
   329.332265620022        1.32554416801503      -0.897694407837434     


==> figs/gnuplot/dalitzc25.dat <==
 # number of iterations:            8
 #
 # Name of the set of constants: PDG 2008                        
 # mpic =   0.139570180000000     
 # mpi0 =   0.134976600000000     
 # mpi =   0.134976600000000     
 # meta =   0.547853000000000     
 # Fpi =   9.221000000000000E-002
 #
 # a =   0.170466921676960       =    9.35670958819085       mpi^2
 # b =   0.466256262636160       =    25.5922052222489       mpi^2
 #
 # Subtraction constants:
 #  (-0.533908612700000,-9.110510447000000E-002)
 #  (14.8815196400000,-4.51796045300000)
 #  (-24.7712692700000,33.2212137100000)
 #  (5.29861080800000,-17.0029275800000)
 #
 ############   Data   ############
 -0.949999988079071      -0.949999988079071       0.000000000000000E+000
 -0.949999988079071      -0.870833322405815       0.000000000000000E+000
 -0.949999988079071      -0.791666656732559       0.000000000000000E+000
 -0.949999988079071      -0.712499991059303       0.000000000000000E+000
 -0.949999988079071      -0.633333325386047       0.000000000000000E+000
 -0.949999988079071      -0.554166659712791       0.000000000000000E+000
 -0.949999988079071      -0.474999994039536       0.000000000000000E+000
 -0.949999988079071      -0.395833328366280       0.000000000000000E+000
 -0.949999988079071      -0.316666662693024       0.000000000000000E+000
 -0.949999988079071      -0.237499997019768       0.000000000000000E+000
 -0.949999988079071      -0.158333331346512       0.000000000000000E+000
 -0.949999988079071      -7.916666567325592E-002  0.000000000000000E+000
 -0.949999988079071       0.000000000000000E+000  0.000000000000000E+000
 -0.949999988079071       7.916666567325592E-002  0.000000000000000E+000
 -0.949999988079071       0.158333331346512       0.000000000000000E+000
 -0.949999988079071       0.237499997019768       0.000000000000000E+000
 -0.949999988079071       0.316666662693024       0.000000000000000E+000
 -0.949999988079071       0.395833328366280       0.000000000000000E+000
 -0.949999988079071       0.474999994039536       0.000000000000000E+000
 -0.949999988079071       0.554166659712791       0.000000000000000E+000
 -0.949999988079071       0.633333325386047       0.000000000000000E+000
 -0.949999988079071       0.712499991059303       0.000000000000000E+000
 -0.949999988079071       0.791666656732559       0.000000000000000E+000
 -0.949999988079071       0.870833322405815       0.000000000000000E+000
 -0.949999988079071       0.949999988079071       0.000000000000000E+000
 
 -0.870833322405815      -0.949999988079071       0.000000000000000E+000
 -0.870833322405815      -0.870833322405815       0.000000000000000E+000
 -0.870833322405815      -0.791666656732559       0.000000000000000E+000
 -0.870833322405815      -0.712499991059303       0.000000000000000E+000
 -0.870833322405815      -0.633333325386047       0.000000000000000E+000
 -0.870833322405815      -0.554166659712791       0.000000000000000E+000
 -0.870833322405815      -0.474999994039536       0.000000000000000E+000
 -0.870833322405815      -0.395833328366280       0.000000000000000E+000
 -0.870833322405815      -0.316666662693024       0.000000000000000E+000
 -0.870833322405815      -0.237499997019768       0.000000000000000E+000
 -0.870833322405815      -0.158333331346512        1.22644724978483     
 -0.870833322405815      -7.916666567325592E-002   1.13761239855080     
 -0.870833322405815       0.000000000000000E+000   1.04980076893077     
 -0.870833322405815       7.916666567325592E-002  0.963297238889485     
 -0.870833322405815       0.158333331346512       0.878421308007813     
 -0.870833322405815       0.237499997019768       0.795524613929942     
 -0.870833322405815       0.316666662693024       0.714979025623998     
 -0.870833322405815       0.395833328366280       0.637158412572994     
 -0.870833322405815       0.474999994039536       0.562512405704296     
 -0.870833322405815       0.554166659712791       0.000000000000000E+000
 -0.870833322405815       0.633333325386047       0.000000000000000E+000
 -0.870833322405815       0.712499991059303       0.000000000000000E+000
 -0.870833322405815       0.791666656732559       0.000000000000000E+000
 -0.870833322405815       0.870833322405815       0.000000000000000E+000
 -0.870833322405815       0.949999988079071       0.000000000000000E+000
 
 -0.791666656732559      -0.949999988079071       0.000000000000000E+000
 -0.791666656732559      -0.870833322405815       0.000000000000000E+000
 -0.791666656732559      -0.791666656732559       0.000000000000000E+000
 -0.791666656732559      -0.712499991059303       0.000000000000000E+000
 -0.791666656732559      -0.633333325386047       0.000000000000000E+000
 -0.791666656732559      -0.554166659712791       0.000000000000000E+000
 -0.791666656732559      -0.474999994039536       0.000000000000000E+000
 -0.791666656732559      -0.395833328366280       0.000000000000000E+000
 -0.791666656732559      -0.316666662693024        1.39555508660687     
 -0.791666656732559      -0.237499997019768        1.30571586071802     
 -0.791666656732559      -0.158333331346512        1.21647061385331     
 -0.791666656732559      -7.916666567325592E-002   1.12801304263054     
 -0.791666656732559       0.000000000000000E+000   1.04059037346035     
 -0.791666656732559       7.916666567325592E-002  0.954491544610417     
 -0.791666656732559       0.158333331346512       0.870037304315341     
 -0.791666656732559       0.237499997019768       0.787581014873530     
 -0.791666656732559       0.316666662693024       0.707490880116090     
 -0.791666656732559       0.395833328366280       0.630158097701617     
 -0.791666656732559       0.474999994039536       0.555989022701009     
 -0.791666656732559       0.554166659712791       0.485419743826521     
 -0.791666656732559       0.633333325386047       0.000000000000000E+000
 -0.791666656732559       0.712499991059303       0.000000000000000E+000
 -0.791666656732559       0.791666656732559       0.000000000000000E+000
 -0.791666656732559       0.870833322405815       0.000000000000000E+000
 -0.791666656732559       0.949999988079071       0.000000000000000E+000
 
 -0.712499991059303      -0.949999988079071       0.000000000000000E+000
 -0.712499991059303      -0.870833322405815       0.000000000000000E+000
 -0.712499991059303      -0.791666656732559       0.000000000000000E+000
 -0.712499991059303      -0.712499991059303       0.000000000000000E+000
 -0.712499991059303      -0.633333325386047       0.000000000000000E+000
 -0.712499991059303      -0.554166659712791       0.000000000000000E+000
 -0.712499991059303      -0.474999994039536        1.56620704334089     
 -0.712499991059303      -0.395833328366280        1.47594173340164     
 -0.712499991059303      -0.316666662693024        1.38607061516746     
 -0.712499991059303      -0.237499997019768        1.29657386692363     
 -0.712499991059303      -0.158333331346512        1.20766221205844     
 -0.712499991059303      -7.916666567325592E-002   1.11953886797742     
 -0.712499991059303       0.000000000000000E+000   1.03245937474009     
 -0.712499991059303       7.916666567325592E-002  0.946716685839748     
 -0.712499991059303       0.158333331346512       0.862633946627447     
 -0.712499991059303       0.237499997019768       0.780565565209091     
 -0.712499991059303       0.316666662693024       0.700879939052478     
 -0.712499991059303       0.395833328366280       0.623969588161317     
 -0.712499991059303       0.474999994039536       0.550246205754075     
 -0.712499991059303       0.554166659712791       0.480117723804163     
 -0.712499991059303       0.633333325386047       0.413982821747338     
 -0.712499991059303       0.712499991059303       0.000000000000000E+000
 -0.712499991059303       0.791666656732559       0.000000000000000E+000
 -0.712499991059303       0.870833322405815       0.000000000000000E+000
 -0.712499991059303       0.949999988079071       0.000000000000000E+000
 
 -0.633333325386047      -0.949999988079071       0.000000000000000E+000
 -0.633333325386047      -0.870833322405815       0.000000000000000E+000
 -0.633333325386047      -0.791666656732559       0.000000000000000E+000
 -0.633333325386047      -0.712499991059303       0.000000000000000E+000
 -0.633333325386047      -0.633333325386047       0.000000000000000E+000
 -0.633333325386047      -0.554166659712791        1.64737638257436     
 -0.633333325386047      -0.474999994039536        1.55728986581847     
 -0.633333325386047      -0.395833328366280        1.46741688837778     
 -0.633333325386047      -0.316666662693024        1.37780845170334     
 -0.633333325386047      -0.237499997019768        1.28860837751066     
 -0.633333325386047      -0.158333331346512        1.19998324778781     
 -0.633333325386047      -7.916666567325592E-002   1.11213599586913     
 -0.633333325386047       0.000000000000000E+000   1.02535202488042     
 -0.633333325386047       7.916666567325592E-002  0.939917363172944     
 -0.633333325386047       0.158333331346512       0.856157314881274     
 -0.633333325386047       0.237499997019768       0.774426887685402     
 -0.633333325386047       0.316666662693024       0.695094953619491     
 -0.633333325386047       0.395833328366280       0.618553650162834     
 -0.633333325386047       0.474999994039536       0.545213206375735     
 -0.633333325386047       0.554166659712791       0.475480686269925     
 -0.633333325386047       0.633333325386047       0.409770427323772     
 -0.633333325386047       0.712499991059303       0.348494567017504     
 -0.633333325386047       0.791666656732559       0.000000000000000E+000
 -0.633333325386047       0.870833322405815       0.000000000000000E+000
 -0.633333325386047       0.949999988079071       0.000000000000000E+000
 
 -0.554166659712791      -0.949999988079071       0.000000000000000E+000
 -0.554166659712791      -0.870833322405815       0.000000000000000E+000
 -0.554166659712791      -0.791666656732559       0.000000000000000E+000
 -0.554166659712791      -0.712499991059303       0.000000000000000E+000
 -0.554166659712791      -0.633333325386047        1.72940087995032     
 -0.554166659712791      -0.554166659712791        1.63949111794787     
 -0.554166659712791      -0.474999994039536        1.54971209565843     
 -0.554166659712791      -0.395833328366280        1.46009479189438     
 -0.554166659712791      -0.316666662693024        1.37072660662746     
 -0.554166659712791      -0.237499997019768        1.28174874027139     
 -0.554166659712791      -0.158333331346512        1.19334227337783     
 -0.554166659712791      -7.916666567325592E-002   1.10574698007820     
 -0.554166659712791       0.000000000000000E+000   1.01921669612916     
 -0.554166659712791       7.916666567325592E-002  0.934040804777697     
 -0.554166659712791       0.158333331346512       0.850557161136431     
 -0.554166659712791       0.237499997019768       0.769117785481411     
 -0.554166659712791       0.316666662693024       0.690091428621404     
 -0.554166659712791       0.395833328366280       0.613869741283486     
 -0.554166659712791       0.474999994039536       0.540862122979224     
 -0.554166659712791       0.554166659712791       0.471474009186953     
 -0.554166659712791       0.633333325386047       0.406117100371617     
 -0.554166659712791       0.712499991059303       0.345197872704223     
 -0.554166659712791       0.791666656732559       0.000000000000000E+000
 -0.554166659712791       0.870833322405815       0.000000000000000E+000
 -0.554166659712791       0.949999988079071       0.000000000000000E+000
 
 -0.474999994039536      -0.949999988079071       0.000000000000000E+000
 -0.474999994039536      -0.870833322405815       0.000000000000000E+000
 -0.474999994039536      -0.791666656732559       0.000000000000000E+000
 -0.474999994039536      -0.712499991059303        1.81231383456998     
 -0.474999994039536      -0.633333325386047        1.72256510315946     
 -0.474999994039536      -0.554166659712791        1.63290795668188     
 -0.474999994039536      -0.474999994039536        1.54333901358555     
 -0.474999994039536      -0.395833328366280        1.45391152336712     
 -0.474999994039536      -0.316666662693024        1.36472490367598     
 -0.474999994039536      -0.237499997019768        1.27593043969358     
 -0.474999994039536      -0.158333331346512        1.18771831036803     
 -0.474999994039536      -7.916666567325592E-002   1.10031731923619     
 -0.474999994039536       0.000000000000000E+000   1.01399024941160     
 -0.474999994039536       7.916666567325592E-002  0.929040156331783     
 -0.474999994039536       0.158333331346512       0.845790197308190     
 -0.474999994039536       0.237499997019768       0.764597123077453     
 -0.474999994039536       0.316666662693024       0.685830646921659     
 -0.474999994039536       0.395833328366280       0.609881581854666     
 -0.474999994039536       0.474999994039536       0.537158366021196     
 -0.474999994039536       0.554166659712791       0.468064784110302     
 -0.474999994039536       0.633333325386047       0.403010668418087     
 -0.474999994039536       0.712499991059303       0.342399208035561     
 -0.474999994039536       0.791666656732559       0.286626475899974     
 -0.474999994039536       0.870833322405815       0.000000000000000E+000
 -0.474999994039536       0.949999988079071       0.000000000000000E+000
 
 -0.395833328366280      -0.949999988079071       0.000000000000000E+000
 -0.395833328366280      -0.870833322405815       0.000000000000000E+000
 -0.395833328366280      -0.791666656732559        1.89617130104075     
 -0.395833328366280      -0.712499991059303        1.80652774952824     
 -0.395833328366280      -0.633333325386047        1.71698520176153     
 -0.395833328366280      -0.554166659712791        1.62749631954772     
 -0.395833328366280      -0.474999994039536        1.53807679610649     
 -0.395833328366280      -0.395833328366280        1.44879122138073     
 -0.395833328366280      -0.316666662693024        1.35974731492189     
 -0.395833328366280      -0.237499997019768        1.27109881863754     
 -0.395833328366280      -0.158333331346512        1.18303869258946     
 -0.395833328366280      -7.916666567325592E-002   1.09579836967946     
 -0.395833328366280       0.000000000000000E+000   1.00964339808953     
 -0.395833328366280       7.916666567325592E-002  0.924873963971279     
 -0.395833328366280       0.158333331346512       0.841817591454918     
 -0.395833328366280       0.237499997019768       0.760830224740339     
 -0.395833328366280       0.316666662693024       0.682279908344938     
 -0.395833328366280       0.395833328366280       0.606558095669406     
 -0.395833328366280       0.474999994039536       0.534072454484227     
 -0.395833328366280       0.554166659712791       0.465225540260609     
 -0.395833328366280       0.633333325386047       0.400425211625235     
 -0.395833328366280       0.712499991059303       0.340071766712651     
 -0.395833328366280       0.791666656732559       0.284556649829045     
 -0.395833328366280       0.870833322405815       0.000000000000000E+000
 -0.395833328366280       0.949999988079071       0.000000000000000E+000
 
 -0.316666662693024      -0.949999988079071       0.000000000000000E+000
 -0.316666662693024      -0.870833322405815        1.98117990850012     
 -0.316666662693024      -0.791666656732559        1.89142769033689     
 -0.316666662693024      -0.712499991059303        1.80195029487790     
 -0.316666662693024      -0.633333325386047        1.71254054481581     
 -0.316666662693024      -0.554166659712791        1.62316748629828     
 -0.316666662693024      -0.474999994039536        1.53385654827971     
 -0.316666662693024      -0.395833328366280        1.44467726098749     
 -0.316666662693024      -0.316666662693024        1.35574179658623     
 -0.316666662693024      -0.237499997019768        1.26720606033982     
 -0.316666662693024      -0.158333331346512        1.17926564305052     
 -0.316666662693024      -7.916666567325592E-002   1.09215267486612     
 -0.316666662693024       0.000000000000000E+000   1.00613399928809     
 -0.316666662693024       7.916666567325592E-002  0.921510345070894     
 -0.316666662693024       0.158333331346512       0.838609159262318     
 -0.316666662693024       0.237499997019768       0.757786599559143     
 -0.316666662693024       0.316666662693024       0.679411403713766     
 -0.316666662693024       0.395833328366280       0.603871896693649     
 -0.316666662693024       0.474999994039536       0.531580477192496     
 -0.316666662693024       0.554166659712791       0.462933298647079     
 -0.316666662693024       0.633333325386047       0.398338943081443     
 -0.316666662693024       0.712499991059303       0.338195207676668     
 -0.316666662693024       0.791666656732559       0.282889238086240     
 -0.316666662693024       0.870833322405815       0.000000000000000E+000
 -0.316666662693024       0.949999988079071       0.000000000000000E+000
 
 -0.237499997019768      -0.949999988079071       0.000000000000000E+000
 -0.237499997019768      -0.870833322405815        1.97747196101965     
 -0.237499997019768      -0.791666656732559        1.88784983424696     
 -0.237499997019768      -0.712499991059303        1.79847448485976     
 -0.237499997019768      -0.633333325386047        1.70915235646309     
 -0.237499997019768      -0.554166659712791        1.61985935997020     
 -0.237499997019768      -0.474999994039536        1.53062508472982     
 -0.237499997019768      -0.395833328366280        1.44152281114761     
 -0.237499997019768      -0.316666662693024        1.35266729607041     
 -0.237499997019768      -0.237499997019768        1.26421556915525     
 -0.237499997019768      -0.158333331346512        1.17636528228687     
 -0.237499997019768      -7.916666567325592E-002   1.08934891779052     
 -0.237499997019768       0.000000000000000E+000   1.00343395585925     
 -0.237499997019768       7.916666567325592E-002  0.918921536359621     
 -0.237499997019768       0.158333331346512       0.836139329475933     
 -0.237499997019768       0.237499997019768       0.755443659496904     
 -0.237499997019768       0.316666662693024       0.677202838590286     
 -0.237499997019768       0.395833328366280       0.601806537927615     
 -0.237499997019768       0.474999994039536       0.529662497961354     
 -0.237499997019768       0.554166659712791       0.461167531435682     
 -0.237499997019768       0.633333325386047       0.396734211474532     
 -0.237499997019768       0.712499991059303       0.336752544427616     
 -0.237499997019768       0.791666656732559       0.281608473645934     
 -0.237499997019768       0.870833322405815       0.231689564688036     
 -0.237499997019768       0.949999988079071       0.000000000000000E+000
 
 -0.158333331346512      -0.949999988079071        2.06440596946167     
 -0.158333331346512      -0.870833322405815        1.97489184642010     
 -0.158333331346512      -0.791666656732559        1.88534664279797     
 -0.158333331346512      -0.712499991059303        1.79603464126100     
 -0.158333331346512      -0.633333325386047        1.70676774612832     
 -0.158333331346512      -0.554166659712791        1.61752624808567     
 -0.158333331346512      -0.474999994039536        1.52834328760071     
 -0.158333331346512      -0.395833328366280        1.43929341731155     
 -0.158333331346512      -0.316666662693024        1.35049261095225     
 -0.158333331346512      -0.237499997019768        1.26209937015718     
 -0.158333331346512      -0.158333331346512        1.17431184172579     
 -0.158333331346512      -7.916666567325592E-002   1.08736297414813     
 -0.158333331346512       0.000000000000000E+000   1.00152097310421     
 -0.158333331346512       7.916666567325592E-002  0.917087004378668     
 -0.158333331346512       0.158333331346512       0.834388949626774     
 -0.158333331346512       0.237499997019768       0.753782953695630     
 -0.158333331346512       0.316666662693024       0.675637344500504     
 -0.158333331346512       0.395833328366280       0.600341986451405     
 -0.158333331346512       0.474999994039536       0.528302771319002     
 -0.158333331346512       0.554166659712791       0.459919336674620     
 -0.158333331346512       0.633333325386047       0.395596799192732     
 -0.158333331346512       0.712499991059303       0.335731031993270     
 -0.158333331346512       0.791666656732559       0.280702171447072     
 -0.158333331346512       0.870833322405815       0.230893834431947     
 -0.158333331346512       0.949999988079071       0.000000000000000E+000
 
 -7.916666567325592E-002 -0.949999988079071        2.06283155169550     
 -7.916666567325592E-002 -0.870833322405815        1.97336929016096     
 -7.916666567325592E-002 -0.791666656732559        1.88386447105345     
 -7.916666567325592E-002 -0.712499991059303        1.79458654823913     
 -7.916666567325592E-002 -0.633333325386047        1.70535068663533     
 -7.916666567325592E-002 -0.554166659712791        1.61613853349441     
 -7.916666567325592E-002 -0.474999994039536        1.52698454878700     
 -7.916666567325592E-002 -0.395833328366280        1.43796487351897     
 -7.916666567325592E-002 -0.316666662693024        1.34919632292346     
 -7.916666567325592E-002 -0.237499997019768        1.26083749705737     
 -7.916666567325592E-002 -0.158333331346512        1.17308687377927     
 -7.916666567325592E-002 -7.916666567325592E-002   1.08617816728010     
 -7.916666567325592E-002  0.000000000000000E+000   1.00037955198060     
 -7.916666567325592E-002  7.916666567325592E-002  0.915992133587533     
 -7.916666567325592E-002  0.158333331346512       0.833344146189813     
 -7.916666567325592E-002  0.237499997019768       0.752791616419259     
 -7.916666567325592E-002  0.316666662693024       0.674702911661418     
 -7.916666567325592E-002  0.395833328366280       0.599467559828983     
 -7.916666567325592E-002  0.474999994039536       0.527491322788944     
 -7.916666567325592E-002  0.554166659712791       0.459174108012367     
 -7.916666567325592E-002  0.633333325386047       0.394919438635638     
 -7.916666567325592E-002  0.712499991059303       0.335122137917124     
 -7.916666567325592E-002  0.791666656732559       0.280158171398543     
 -7.916666567325592E-002  0.870833322405815       0.230420448029921     
 -7.916666567325592E-002  0.949999988079071       0.000000000000000E+000
 
  0.000000000000000E+000 -0.949999988079071        2.06231227809016     
  0.000000000000000E+000 -0.870833322405815        1.97286543779868     
  0.000000000000000E+000 -0.791666656732559        1.88337350587724     
  0.000000000000000E+000 -0.712499991059303        1.79410658089389     
  0.000000000000000E+000 -0.633333325386047        1.70488043568893     
  0.000000000000000E+000 -0.554166659712791        1.61567790779918     
  0.000000000000000E+000 -0.474999994039536        1.52653355607839     
  0.000000000000000E+000 -0.395833328366280        1.43752370881445     
  0.000000000000000E+000 -0.316666662693024        1.34876542909016     
  0.000000000000000E+000 -0.237499997019768        1.26041791536445     
  0.000000000000000E+000 -0.158333331346512        1.17267992618967     
  0.000000000000000E+000 -7.916666567325592E-002   1.08578449822262     
  0.000000000000000E+000  0.000000000000000E+000   1.00000000000000     
  0.000000000000000E+000  7.916666567325592E-002  0.915628135137221     
  0.000000000000000E+000  0.158333331346512       0.832996800413602     
  0.000000000000000E+000  0.237499997019768       0.752462026980141     
  0.000000000000000E+000  0.316666662693024       0.674392242822615     
  0.000000000000000E+000  0.395833328366280       0.599176797504451     
  0.000000000000000E+000  0.474999994039536       0.527221589499532     
  0.000000000000000E+000  0.554166659712791       0.458926174072837     
  0.000000000000000E+000  0.633333325386047       0.394694331037959     
  0.000000000000000E+000  0.712499991059303       0.334919729994905     
  0.000000000000000E+000  0.791666656732559       0.279981293645440     
  0.000000000000000E+000  0.870833322405815       0.230263628297798     
  0.000000000000000E+000  0.949999988079071       0.000000000000000E+000
 
  7.916666567325592E-002 -0.949999988079071        2.06283155169550     
  7.916666567325592E-002 -0.870833322405815        1.97336929016096     
  7.916666567325592E-002 -0.791666656732559        1.88386447105345     
  7.916666567325592E-002 -0.712499991059303        1.79458654823913     
  7.916666567325592E-002 -0.633333325386047        1.70535068663533     
  7.916666567325592E-002 -0.554166659712791        1.61613853349441     
  7.916666567325592E-002 -0.474999994039536        1.52698454878700     
  7.916666567325592E-002 -0.395833328366280        1.43796487351897     
  7.916666567325592E-002 -0.316666662693024        1.34919632292346     
  7.916666567325592E-002 -0.237499997019768        1.26083749705737     
  7.916666567325592E-002 -0.158333331346512        1.17308687377927     
  7.916666567325592E-002 -7.916666567325592E-002   1.08617816728010     
  7.916666567325592E-002  0.000000000000000E+000   1.00037955198060     
  7.916666567325592E-002  7.916666567325592E-002  0.915992133587533     
  7.916666567325592E-002  0.158333331346512       0.833344146189813     
  7.916666567325592E-002  0.237499997019768       0.752791616419259     
  7.916666567325592E-002  0.316666662693024       0.674702911661418     
  7.916666567325592E-002  0.395833328366280       0.599467559828983     
  7.916666567325592E-002  0.474999994039536       0.527491322788944     
  7.916666567325592E-002  0.554166659712791       0.459174108012367     
  7.916666567325592E-002  0.633333325386047       0.394919438635638     
  7.916666567325592E-002  0.712499991059303       0.335122137917124     
  7.916666567325592E-002  0.791666656732559       0.280158171398543     
  7.916666567325592E-002  0.870833322405815       0.230420448029921     
  7.916666567325592E-002  0.949999988079071       0.000000000000000E+000
 
  0.158333331346512      -0.949999988079071        2.06440596946167     
  0.158333331346512      -0.870833322405815        1.97489184642010     
  0.158333331346512      -0.791666656732559        1.88534664279797     
  0.158333331346512      -0.712499991059303        1.79603464126100     
  0.158333331346512      -0.633333325386047        1.70676774612832     
  0.158333331346512      -0.554166659712791        1.61752624808567     
  0.158333331346512      -0.474999994039536        1.52834328760071     
  0.158333331346512      -0.395833328366280        1.43929341731155     
  0.158333331346512      -0.316666662693024        1.35049261095225     
  0.158333331346512      -0.237499997019768        1.26209937015718     
  0.158333331346512      -0.158333331346512        1.17431184172579     
  0.158333331346512      -7.916666567325592E-002   1.08736297414813     
  0.158333331346512       0.000000000000000E+000   1.00152097310421     
  0.158333331346512       7.916666567325592E-002  0.917087004378668     
  0.158333331346512       0.158333331346512       0.834388949626774     
  0.158333331346512       0.237499997019768       0.753782953695630     
  0.158333331346512       0.316666662693024       0.675637344500504     
  0.158333331346512       0.395833328366280       0.600341986451405     
  0.158333331346512       0.474999994039536       0.528302771319002     
  0.158333331346512       0.554166659712791       0.459919336674620     
  0.158333331346512       0.633333325386047       0.395596799192733     
  0.158333331346512       0.712499991059303       0.335731031993270     
  0.158333331346512       0.791666656732559       0.280702171447072     
  0.158333331346512       0.870833322405815       0.230893834431947     
  0.158333331346512       0.949999988079071       0.000000000000000E+000
 
  0.237499997019768      -0.949999988079071       0.000000000000000E+000
  0.237499997019768      -0.870833322405815        1.97747196101965     
  0.237499997019768      -0.791666656732559        1.88784983424696     
  0.237499997019768      -0.712499991059303        1.79847448485976     
  0.237499997019768      -0.633333325386047        1.70915235646309     
  0.237499997019768      -0.554166659712791        1.61985935997020     
  0.237499997019768      -0.474999994039536        1.53062508472982     
  0.237499997019768      -0.395833328366280        1.44152281114761     
  0.237499997019768      -0.316666662693024        1.35266729607041     
  0.237499997019768      -0.237499997019768        1.26421556915525     
  0.237499997019768      -0.158333331346512        1.17636528228687     
  0.237499997019768      -7.916666567325592E-002   1.08934891779052     
  0.237499997019768       0.000000000000000E+000   1.00343395585925     
  0.237499997019768       7.916666567325592E-002  0.918921536359621     
  0.237499997019768       0.158333331346512       0.836139329475933     
  0.237499997019768       0.237499997019768       0.755443659496904     
  0.237499997019768       0.316666662693024       0.677202838590286     
  0.237499997019768       0.395833328366280       0.601806537927615     
  0.237499997019768       0.474999994039536       0.529662497961354     
  0.237499997019768       0.554166659712791       0.461167531435682     
  0.237499997019768       0.633333325386047       0.396734211474532     
  0.237499997019768       0.712499991059303       0.336752544427616     
  0.237499997019768       0.791666656732559       0.281608473645934     
  0.237499997019768       0.870833322405815       0.231689564688036     
  0.237499997019768       0.949999988079071       0.000000000000000E+000
 
  0.316666662693024      -0.949999988079071       0.000000000000000E+000
  0.316666662693024      -0.870833322405815        1.98117990850012     
  0.316666662693024      -0.791666656732559        1.89142769033689     
  0.316666662693024      -0.712499991059303        1.80195029487790     
  0.316666662693024      -0.633333325386047        1.71254054481582     
  0.316666662693024      -0.554166659712791        1.62316748629828     
  0.316666662693024      -0.474999994039536        1.53385654827971     
  0.316666662693024      -0.395833328366280        1.44467726098749     
  0.316666662693024      -0.316666662693024        1.35574179658623     
  0.316666662693024      -0.237499997019768        1.26720606033982     
  0.316666662693024      -0.158333331346512        1.17926564305052     
  0.316666662693024      -7.916666567325592E-002   1.09215267486612     
  0.316666662693024       0.000000000000000E+000   1.00613399928809     
  0.316666662693024       7.916666567325592E-002  0.921510345070894     
  0.316666662693024       0.158333331346512       0.838609159262318     
  0.316666662693024       0.237499997019768       0.757786599559143     
  0.316666662693024       0.316666662693024       0.679411403713766     
  0.316666662693024       0.395833328366280       0.603871896693649     
  0.316666662693024       0.474999994039536       0.531580477192496     
  0.316666662693024       0.554166659712791       0.462933298647079     
  0.316666662693024       0.633333325386047       0.398338943081443     
  0.316666662693024       0.712499991059303       0.338195207676668     
  0.316666662693024       0.791666656732559       0.282889238086240     
  0.316666662693024       0.870833322405815       0.000000000000000E+000
  0.316666662693024       0.949999988079071       0.000000000000000E+000
 
  0.395833328366280      -0.949999988079071       0.000000000000000E+000
  0.395833328366280      -0.870833322405815       0.000000000000000E+000
  0.395833328366280      -0.791666656732559        1.89617130104075     
  0.395833328366280      -0.712499991059303        1.80652774952824     
  0.395833328366280      -0.633333325386047        1.71698520176153     
  0.395833328366280      -0.554166659712791        1.62749631954772     
  0.395833328366280      -0.474999994039536        1.53807679610649     
  0.395833328366280      -0.395833328366280        1.44879122138073     
  0.395833328366280      -0.316666662693024        1.35974731492189     
  0.395833328366280      -0.237499997019768        1.27109881863754     
  0.395833328366280      -0.158333331346512        1.18303869258946     
  0.395833328366280      -7.916666567325592E-002   1.09579836967946     
  0.395833328366280       0.000000000000000E+000   1.00964339808953     
  0.395833328366280       7.916666567325592E-002  0.924873963971279     
  0.395833328366280       0.158333331346512       0.841817591454918     
  0.395833328366280       0.237499997019768       0.760830224740339     
  0.395833328366280       0.316666662693024       0.682279908344938     
  0.395833328366280       0.395833328366280       0.606558095669406     
  0.395833328366280       0.474999994039536       0.534072454484227     
  0.395833328366280       0.554166659712791       0.465225540260609     
  0.395833328366280       0.633333325386047       0.400425211625235     
  0.395833328366280       0.712499991059303       0.340071766712651     
  0.395833328366280       0.791666656732559       0.284556649829045     
  0.395833328366280       0.870833322405815       0.000000000000000E+000
  0.395833328366280       0.949999988079071       0.000000000000000E+000
 
  0.474999994039536      -0.949999988079071       0.000000000000000E+000
  0.474999994039536      -0.870833322405815       0.000000000000000E+000
  0.474999994039536      -0.791666656732559       0.000000000000000E+000
  0.474999994039536      -0.712499991059303        1.81231383456998     
  0.474999994039536      -0.633333325386047        1.72256510315946     
  0.474999994039536      -0.554166659712791        1.63290795668188     
  0.474999994039536      -0.474999994039536        1.54333901358555     
  0.474999994039536      -0.395833328366280        1.45391152336712     
  0.474999994039536      -0.316666662693024        1.36472490367598     
  0.474999994039536      -0.237499997019768        1.27593043969358     
  0.474999994039536      -0.158333331346512        1.18771831036803     
  0.474999994039536      -7.916666567325592E-002   1.10031731923619     
  0.474999994039536       0.000000000000000E+000   1.01399024941160     
  0.474999994039536       7.916666567325592E-002  0.929040156331783     
  0.474999994039536       0.158333331346512       0.845790197308190     
  0.474999994039536       0.237499997019768       0.764597123077453     
  0.474999994039536       0.316666662693024       0.685830646921659     
  0.474999994039536       0.395833328366280       0.609881581854666     
  0.474999994039536       0.474999994039536       0.537158366021196     
  0.474999994039536       0.554166659712791       0.468064784110302     
  0.474999994039536       0.633333325386047       0.403010668418087     
  0.474999994039536       0.712499991059303       0.342399208035561     
  0.474999994039536       0.791666656732559       0.286626475899974     
  0.474999994039536       0.870833322405815       0.000000000000000E+000
  0.474999994039536       0.949999988079071       0.000000000000000E+000
 
  0.554166659712791      -0.949999988079071       0.000000000000000E+000
  0.554166659712791      -0.870833322405815       0.000000000000000E+000
  0.554166659712791      -0.791666656732559       0.000000000000000E+000
  0.554166659712791      -0.712499991059303       0.000000000000000E+000
  0.554166659712791      -0.633333325386047        1.72940087995032     
  0.554166659712791      -0.554166659712791        1.63949111794787     
  0.554166659712791      -0.474999994039536        1.54971209565843     
  0.554166659712791      -0.395833328366280        1.46009479189438     
  0.554166659712791      -0.316666662693024        1.37072660662746     
  0.554166659712791      -0.237499997019768        1.28174874027139     
  0.554166659712791      -0.158333331346512        1.19334227337783     
  0.554166659712791      -7.916666567325592E-002   1.10574698007820     
  0.554166659712791       0.000000000000000E+000   1.01921669612916     
  0.554166659712791       7.916666567325592E-002  0.934040804777697     
  0.554166659712791       0.158333331346512       0.850557161136431     
  0.554166659712791       0.237499997019768       0.769117785481411     
  0.554166659712791       0.316666662693024       0.690091428621404     
  0.554166659712791       0.395833328366280       0.613869741283486     
  0.554166659712791       0.474999994039536       0.540862122979224     
  0.554166659712791       0.554166659712791       0.471474009186953     
  0.554166659712791       0.633333325386047       0.406117100371617     
  0.554166659712791       0.712499991059303       0.345197872704223     
  0.554166659712791       0.791666656732559       0.000000000000000E+000
  0.554166659712791       0.870833322405815       0.000000000000000E+000
  0.554166659712791       0.949999988079071       0.000000000000000E+000
 
  0.633333325386047      -0.949999988079071       0.000000000000000E+000
  0.633333325386047      -0.870833322405815       0.000000000000000E+000
  0.633333325386047      -0.791666656732559       0.000000000000000E+000
  0.633333325386047      -0.712499991059303       0.000000000000000E+000
  0.633333325386047      -0.633333325386047       0.000000000000000E+000
  0.633333325386047      -0.554166659712791        1.64737638257436     
  0.633333325386047      -0.474999994039536        1.55728986581847     
  0.633333325386047      -0.395833328366280        1.46741688837778     
  0.633333325386047      -0.316666662693024        1.37780845170334     
  0.633333325386047      -0.237499997019768        1.28860837751066     
  0.633333325386047      -0.158333331346512        1.19998324778781     
  0.633333325386047      -7.916666567325592E-002   1.11213599586913     
  0.633333325386047       0.000000000000000E+000   1.02535202488042     
  0.633333325386047       7.916666567325592E-002  0.939917363172944     
  0.633333325386047       0.158333331346512       0.856157314881274     
  0.633333325386047       0.237499997019768       0.774426887685402     
  0.633333325386047       0.316666662693024       0.695094953619491     
  0.633333325386047       0.395833328366280       0.618553650162834     
  0.633333325386047       0.474999994039536       0.545213206375735     
  0.633333325386047       0.554166659712791       0.475480686269925     
  0.633333325386047       0.633333325386047       0.409770427323772     
  0.633333325386047       0.712499991059303       0.348494567017504     
  0.633333325386047       0.791666656732559       0.000000000000000E+000
  0.633333325386047       0.870833322405815       0.000000000000000E+000
  0.633333325386047       0.949999988079071       0.000000000000000E+000
 
  0.712499991059303      -0.949999988079071       0.000000000000000E+000
  0.712499991059303      -0.870833322405815       0.000000000000000E+000
  0.712499991059303      -0.791666656732559       0.000000000000000E+000
  0.712499991059303      -0.712499991059303       0.000000000000000E+000
  0.712499991059303      -0.633333325386047       0.000000000000000E+000
  0.712499991059303      -0.554166659712791       0.000000000000000E+000
  0.712499991059303      -0.474999994039536        1.56620704334090     
  0.712499991059303      -0.395833328366280        1.47594173340164     
  0.712499991059303      -0.316666662693024        1.38607061516746     
  0.712499991059303      -0.237499997019768        1.29657386692363     
  0.712499991059303      -0.158333331346512        1.20766221205844     
  0.712499991059303      -7.916666567325592E-002   1.11953886797742     
  0.712499991059303       0.000000000000000E+000   1.03245937474009     
  0.712499991059303       7.916666567325592E-002  0.946716685839748     
  0.712499991059303       0.158333331346512       0.862633946627447     
  0.712499991059303       0.237499997019768       0.780565565209091     
  0.712499991059303       0.316666662693024       0.700879939052478     
  0.712499991059303       0.395833328366280       0.623969588161317     
  0.712499991059303       0.474999994039536       0.550246205754075     
  0.712499991059303       0.554166659712791       0.480117723804163     
  0.712499991059303       0.633333325386047       0.413982821747338     
  0.712499991059303       0.712499991059303       0.000000000000000E+000
  0.712499991059303       0.791666656732559       0.000000000000000E+000
  0.712499991059303       0.870833322405815       0.000000000000000E+000
  0.712499991059303       0.949999988079071       0.000000000000000E+000
 
  0.791666656732559      -0.949999988079071       0.000000000000000E+000
  0.791666656732559      -0.870833322405815       0.000000000000000E+000
  0.791666656732559      -0.791666656732559       0.000000000000000E+000
  0.791666656732559      -0.712499991059303       0.000000000000000E+000
  0.791666656732559      -0.633333325386047       0.000000000000000E+000
  0.791666656732559      -0.554166659712791       0.000000000000000E+000
  0.791666656732559      -0.474999994039536       0.000000000000000E+000
  0.791666656732559      -0.395833328366280       0.000000000000000E+000
  0.791666656732559      -0.316666662693024        1.39555508660687     
  0.791666656732559      -0.237499997019768        1.30571586071802     
  0.791666656732559      -0.158333331346512        1.21647061385331     
  0.791666656732559      -7.916666567325592E-002   1.12801304263054     
  0.791666656732559       0.000000000000000E+000   1.04059037346035     
  0.791666656732559       7.916666567325592E-002  0.954491544610417     
  0.791666656732559       0.158333331346512       0.870037304315341     
  0.791666656732559       0.237499997019768       0.787581014873530     
  0.791666656732559       0.316666662693024       0.707490880116090     
  0.791666656732559       0.395833328366280       0.630158097701617     
  0.791666656732559       0.474999994039536       0.555989022701009     
  0.791666656732559       0.554166659712791       0.485419743826521     
  0.791666656732559       0.633333325386047       0.000000000000000E+000
  0.791666656732559       0.712499991059303       0.000000000000000E+000
  0.791666656732559       0.791666656732559       0.000000000000000E+000
  0.791666656732559       0.870833322405815       0.000000000000000E+000
  0.791666656732559       0.949999988079071       0.000000000000000E+000
 
  0.870833322405815      -0.949999988079071       0.000000000000000E+000
  0.870833322405815      -0.870833322405815       0.000000000000000E+000
  0.870833322405815      -0.791666656732559       0.000000000000000E+000
  0.870833322405815      -0.712499991059303       0.000000000000000E+000
  0.870833322405815      -0.633333325386047       0.000000000000000E+000
  0.870833322405815      -0.554166659712791       0.000000000000000E+000
  0.870833322405815      -0.474999994039536       0.000000000000000E+000
  0.870833322405815      -0.395833328366280       0.000000000000000E+000
  0.870833322405815      -0.316666662693024       0.000000000000000E+000
  0.870833322405815      -0.237499997019768       0.000000000000000E+000
  0.870833322405815      -0.158333331346512        1.22644724978483     
  0.870833322405815      -7.916666567325592E-002   1.13761239855080     
  0.870833322405815       0.000000000000000E+000   1.04980076893077     
  0.870833322405815       7.916666567325592E-002  0.963297238889485     
  0.870833322405815       0.158333331346512       0.878421308007813     
  0.870833322405815       0.237499997019768       0.795524613929942     
  0.870833322405815       0.316666662693024       0.714979025623998     
  0.870833322405815       0.395833328366280       0.637158412572994     
  0.870833322405815       0.474999994039536       0.562512405704296     
  0.870833322405815       0.554166659712791       0.000000000000000E+000
  0.870833322405815       0.633333325386047       0.000000000000000E+000
  0.870833322405815       0.712499991059303       0.000000000000000E+000
  0.870833322405815       0.791666656732559       0.000000000000000E+000
  0.870833322405815       0.870833322405815       0.000000000000000E+000
  0.870833322405815       0.949999988079071       0.000000000000000E+000
 
  0.949999988079071      -0.949999988079071       0.000000000000000E+000
  0.949999988079071      -0.870833322405815       0.000000000000000E+000
  0.949999988079071      -0.791666656732559       0.000000000000000E+000
  0.949999988079071      -0.712499991059303       0.000000000000000E+000
  0.949999988079071      -0.633333325386047       0.000000000000000E+000
  0.949999988079071      -0.554166659712791       0.000000000000000E+000
  0.949999988079071      -0.474999994039536       0.000000000000000E+000
  0.949999988079071      -0.395833328366280       0.000000000000000E+000
  0.949999988079071      -0.316666662693024       0.000000000000000E+000
  0.949999988079071      -0.237499997019768       0.000000000000000E+000
  0.949999988079071      -0.158333331346512       0.000000000000000E+000
  0.949999988079071      -7.916666567325592E-002  0.000000000000000E+000
  0.949999988079071       0.000000000000000E+000  0.000000000000000E+000
  0.949999988079071       7.916666567325592E-002  0.000000000000000E+000
  0.949999988079071       0.158333331346512       0.000000000000000E+000
  0.949999988079071       0.237499997019768       0.000000000000000E+000
  0.949999988079071       0.316666662693024       0.000000000000000E+000
  0.949999988079071       0.395833328366280       0.000000000000000E+000
  0.949999988079071       0.474999994039536       0.000000000000000E+000
  0.949999988079071       0.554166659712791       0.000000000000000E+000
  0.949999988079071       0.633333325386047       0.000000000000000E+000
  0.949999988079071       0.712499991059303       0.000000000000000E+000
  0.949999988079071       0.791666656732559       0.000000000000000E+000
  0.949999988079071       0.870833322405815       0.000000000000000E+000
  0.949999988079071       0.949999988079071       0.000000000000000E+000
 


==> figs/gnuplot/dalitzc50.dat <==
 # number of iterations:            8
 #
 # Name of the set of constants: PDG 2008                        
 # mpic =   0.139570180000000     
 # mpi0 =   0.134976600000000     
 # mpi =   0.134976600000000     
 # meta =   0.547853000000000     
 # Fpi =   9.221000000000000E-002
 #
 # a =   0.170466921676960       =    9.35670958819085       mpi^2
 # b =   0.466256262636160       =    25.5922052222489       mpi^2
 #
 # Subtraction constants:
 #  (-0.533908612700000,-9.110510447000000E-002)
 #  (14.8815196400000,-4.51796045300000)
 #  (-24.7712692700000,33.2212137100000)
 #  (5.29861080800000,-17.0029275800000)
 #
 ############   Data   ############
 -0.949999988079071      -0.949999988079071       0.000000000000000E+000
 -0.949999988079071      -0.911224478361558       0.000000000000000E+000
 -0.949999988079071      -0.872448968644045       0.000000000000000E+000
 -0.949999988079071      -0.833673458926532       0.000000000000000E+000
 -0.949999988079071      -0.794897949209019       0.000000000000000E+000
 -0.949999988079071      -0.756122439491505       0.000000000000000E+000
 -0.949999988079071      -0.717346929773992       0.000000000000000E+000
 -0.949999988079071      -0.678571420056479       0.000000000000000E+000
 -0.949999988079071      -0.639795910338966       0.000000000000000E+000
 -0.949999988079071      -0.601020400621453       0.000000000000000E+000
 -0.949999988079071      -0.562244890903940       0.000000000000000E+000
 -0.949999988079071      -0.523469381186427       0.000000000000000E+000
 -0.949999988079071      -0.484693871468914       0.000000000000000E+000
 -0.949999988079071      -0.445918361751401       0.000000000000000E+000
 -0.949999988079071      -0.407142852033888       0.000000000000000E+000
 -0.949999988079071      -0.368367342316374       0.000000000000000E+000
 -0.949999988079071      -0.329591832598861       0.000000000000000E+000
 -0.949999988079071      -0.290816322881348       0.000000000000000E+000
 -0.949999988079071      -0.252040813163835       0.000000000000000E+000
 -0.949999988079071      -0.213265303446322       0.000000000000000E+000
 -0.949999988079071      -0.174489793728809       0.000000000000000E+000
 -0.949999988079071      -0.135714284011296       0.000000000000000E+000
 -0.949999988079071      -9.693877429378273E-002  0.000000000000000E+000
 -0.949999988079071      -5.816326457626964E-002  0.000000000000000E+000
 -0.949999988079071      -1.938775485875655E-002  0.000000000000000E+000
 -0.949999988079071       1.938775485875655E-002  0.000000000000000E+000
 -0.949999988079071       5.816326457626975E-002  0.000000000000000E+000
 -0.949999988079071       9.693877429378261E-002  0.000000000000000E+000
 -0.949999988079071       0.135714284011296       0.000000000000000E+000
 -0.949999988079071       0.174489793728809       0.000000000000000E+000
 -0.949999988079071       0.213265303446322       0.000000000000000E+000
 -0.949999988079071       0.252040813163835       0.000000000000000E+000
 -0.949999988079071       0.290816322881348       0.000000000000000E+000
 -0.949999988079071       0.329591832598861       0.000000000000000E+000
 -0.949999988079071       0.368367342316374       0.000000000000000E+000
 -0.949999988079071       0.407142852033888       0.000000000000000E+000
 -0.949999988079071       0.445918361751401       0.000000000000000E+000
 -0.949999988079071       0.484693871468914       0.000000000000000E+000
 -0.949999988079071       0.523469381186427       0.000000000000000E+000
 -0.949999988079071       0.562244890903940       0.000000000000000E+000
 -0.949999988079071       0.601020400621453       0.000000000000000E+000
 -0.949999988079071       0.639795910338966       0.000000000000000E+000
 -0.949999988079071       0.678571420056479       0.000000000000000E+000
 -0.949999988079071       0.717346929773992       0.000000000000000E+000
 -0.949999988079071       0.756122439491506       0.000000000000000E+000
 -0.949999988079071       0.794897949209019       0.000000000000000E+000
 -0.949999988079071       0.833673458926532       0.000000000000000E+000
 -0.949999988079071       0.872448968644045       0.000000000000000E+000
 -0.949999988079071       0.911224478361558       0.000000000000000E+000
 -0.949999988079071       0.949999988079071       0.000000000000000E+000
 
 -0.911224478361558      -0.949999988079071       0.000000000000000E+000
 -0.911224478361558      -0.911224478361558       0.000000000000000E+000
 -0.911224478361558      -0.872448968644045       0.000000000000000E+000
 -0.911224478361558      -0.833673458926532       0.000000000000000E+000
 -0.911224478361558      -0.794897949209019       0.000000000000000E+000
 -0.911224478361558      -0.756122439491505       0.000000000000000E+000
 -0.911224478361558      -0.717346929773992       0.000000000000000E+000
 -0.911224478361558      -0.678571420056479       0.000000000000000E+000
 -0.911224478361558      -0.639795910338966       0.000000000000000E+000
 -0.911224478361558      -0.601020400621453       0.000000000000000E+000
 -0.911224478361558      -0.562244890903940       0.000000000000000E+000
 -0.911224478361558      -0.523469381186427       0.000000000000000E+000
 -0.911224478361558      -0.484693871468914       0.000000000000000E+000
 -0.911224478361558      -0.445918361751401       0.000000000000000E+000
 -0.911224478361558      -0.407142852033888       0.000000000000000E+000
 -0.911224478361558      -0.368367342316374       0.000000000000000E+000
 -0.911224478361558      -0.329591832598861       0.000000000000000E+000
 -0.911224478361558      -0.290816322881348       0.000000000000000E+000
 -0.911224478361558      -0.252040813163835       0.000000000000000E+000
 -0.911224478361558      -0.213265303446322       0.000000000000000E+000
 -0.911224478361558      -0.174489793728809       0.000000000000000E+000
 -0.911224478361558      -0.135714284011296       0.000000000000000E+000
 -0.911224478361558      -9.693877429378273E-002  0.000000000000000E+000
 -0.911224478361558      -5.816326457626964E-002  0.000000000000000E+000
 -0.911224478361558      -1.938775485875655E-002   1.07637605045513     
 -0.911224478361558       1.938775485875655E-002   1.03355851132404     
 -0.911224478361558       5.816326457626975E-002  0.991068219108568     
 -0.911224478361558       9.693877429378261E-002  0.948944429539207     
 -0.911224478361558       0.135714284011296       0.907226297898222     
 -0.911224478361558       0.174489793728809       0.865953829703096     
 -0.911224478361558       0.213265303446322       0.825176839246878     
 -0.911224478361558       0.252040813163835       0.784924302166362     
 -0.911224478361558       0.290816322881348       0.745221943244948     
 -0.911224478361558       0.329591832598861       0.706196684194294     
 -0.911224478361558       0.368367342316374       0.667827599562854     
 -0.911224478361558       0.407142852033888       0.000000000000000E+000
 -0.911224478361558       0.445918361751401       0.000000000000000E+000
 -0.911224478361558       0.484693871468914       0.000000000000000E+000
 -0.911224478361558       0.523469381186427       0.000000000000000E+000
 -0.911224478361558       0.562244890903940       0.000000000000000E+000
 -0.911224478361558       0.601020400621453       0.000000000000000E+000
 -0.911224478361558       0.639795910338966       0.000000000000000E+000
 -0.911224478361558       0.678571420056479       0.000000000000000E+000
 -0.911224478361558       0.717346929773992       0.000000000000000E+000
 -0.911224478361558       0.756122439491506       0.000000000000000E+000
 -0.911224478361558       0.794897949209019       0.000000000000000E+000
 -0.911224478361558       0.833673458926532       0.000000000000000E+000
 -0.911224478361558       0.872448968644045       0.000000000000000E+000
 -0.911224478361558       0.911224478361558       0.000000000000000E+000
 -0.911224478361558       0.949999988079071       0.000000000000000E+000
 
 -0.872448968644045      -0.949999988079071       0.000000000000000E+000
 -0.872448968644045      -0.911224478361558       0.000000000000000E+000
 -0.872448968644045      -0.872448968644045       0.000000000000000E+000
 -0.872448968644045      -0.833673458926532       0.000000000000000E+000
 -0.872448968644045      -0.794897949209019       0.000000000000000E+000
 -0.872448968644045      -0.756122439491505       0.000000000000000E+000
 -0.872448968644045      -0.717346929773992       0.000000000000000E+000
 -0.872448968644045      -0.678571420056479       0.000000000000000E+000
 -0.872448968644045      -0.639795910338966       0.000000000000000E+000
 -0.872448968644045      -0.601020400621453       0.000000000000000E+000
 -0.872448968644045      -0.562244890903940       0.000000000000000E+000
 -0.872448968644045      -0.523469381186427       0.000000000000000E+000
 -0.872448968644045      -0.484693871468914       0.000000000000000E+000
 -0.872448968644045      -0.445918361751401       0.000000000000000E+000
 -0.872448968644045      -0.407142852033888       0.000000000000000E+000
 -0.872448968644045      -0.368367342316374       0.000000000000000E+000
 -0.872448968644045      -0.329591832598861       0.000000000000000E+000
 -0.872448968644045      -0.290816322881348       0.000000000000000E+000
 -0.872448968644045      -0.252040813163835       0.000000000000000E+000
 -0.872448968644045      -0.213265303446322       0.000000000000000E+000
 -0.872448968644045      -0.174489793728809       0.000000000000000E+000
 -0.872448968644045      -0.135714284011296        1.20117138481213     
 -0.872448968644045      -9.693877429378273E-002   1.15768458482729     
 -0.872448968644045      -5.816326457626964E-002   1.11441061898376     
 -0.872448968644045      -1.938775485875655E-002   1.07139791292440     
 -0.872448968644045       1.938775485875655E-002   1.02868093689286     
 -0.872448968644045       5.816326457626975E-002  0.986295192536344     
 -0.872448968644045       9.693877429378261E-002  0.944278767120117     
 -0.872448968644045       0.135714284011296       0.902669651389767     
 -0.872448968644045       0.174489793728809       0.861511384353598     
 -0.872448968644045       0.213265303446322       0.820845841223216     
 -0.872448968644045       0.252040813163835       0.780711741616843     
 -0.872448968644045       0.290816322881348       0.741165787395093     
 -0.872448968644045       0.329591832598861       0.702227389026827     
 -0.872448968644045       0.368367342316374       0.663954005208015     
 -0.872448968644045       0.407142852033888       0.626451362728463     
 -0.872448968644045       0.445918361751401       0.589691297675176     
 -0.872448968644045       0.484693871468914       0.553749674937440     
 -0.872448968644045       0.523469381186427       0.000000000000000E+000
 -0.872448968644045       0.562244890903940       0.000000000000000E+000
 -0.872448968644045       0.601020400621453       0.000000000000000E+000
 -0.872448968644045       0.639795910338966       0.000000000000000E+000
 -0.872448968644045       0.678571420056479       0.000000000000000E+000
 -0.872448968644045       0.717346929773992       0.000000000000000E+000
 -0.872448968644045       0.756122439491506       0.000000000000000E+000
 -0.872448968644045       0.794897949209019       0.000000000000000E+000
 -0.872448968644045       0.833673458926532       0.000000000000000E+000
 -0.872448968644045       0.872448968644045       0.000000000000000E+000
 -0.872448968644045       0.911224478361558       0.000000000000000E+000
 -0.872448968644045       0.949999988079071       0.000000000000000E+000
 
 -0.833673458926532      -0.949999988079071       0.000000000000000E+000
 -0.833673458926532      -0.911224478361558       0.000000000000000E+000
 -0.833673458926532      -0.872448968644045       0.000000000000000E+000
 -0.833673458926532      -0.833673458926532       0.000000000000000E+000
 -0.833673458926532      -0.794897949209019       0.000000000000000E+000
 -0.833673458926532      -0.756122439491505       0.000000000000000E+000
 -0.833673458926532      -0.717346929773992       0.000000000000000E+000
 -0.833673458926532      -0.678571420056479       0.000000000000000E+000
 -0.833673458926532      -0.639795910338966       0.000000000000000E+000
 -0.833673458926532      -0.601020400621453       0.000000000000000E+000
 -0.833673458926532      -0.562244890903940       0.000000000000000E+000
 -0.833673458926532      -0.523469381186427       0.000000000000000E+000
 -0.833673458926532      -0.484693871468914       0.000000000000000E+000
 -0.833673458926532      -0.445918361751401       0.000000000000000E+000
 -0.833673458926532      -0.407142852033888       0.000000000000000E+000
 -0.833673458926532      -0.368367342316374       0.000000000000000E+000
 -0.833673458926532      -0.329591832598861       0.000000000000000E+000
 -0.833673458926532      -0.290816322881348       0.000000000000000E+000
 -0.833673458926532      -0.252040813163835        1.32755824601706     
 -0.833673458926532      -0.213265303446322        1.28360823363211     
 -0.833673458926532      -0.174489793728809        1.23981472351428     
 -0.833673458926532      -0.135714284011296        1.19619824396284     
 -0.833673458926532      -9.693877429378273E-002   1.15278593703996     
 -0.833673458926532      -5.816326457626964E-002   1.10960528100811     
 -0.833673458926532      -1.938775485875655E-002   1.06668857493641     
 -0.833673458926532       1.938775485875655E-002   1.02406994937678     
 -0.833673458926532       5.816326457626975E-002  0.981784263567120     
 -0.833673458926532       9.693877429378261E-002  0.939869868260922     
 -0.833673458926532       0.135714284011296       0.898365120624234     
 -0.833673458926532       0.174489793728809       0.857313363727702     
 -0.833673458926532       0.213265303446322       0.816756029498664     
 -0.833673458926532       0.252040813163835       0.776735080808582     
 -0.833673458926532       0.290816322881348       0.737296586886500     
 -0.833673458926532       0.329591832598861       0.698485156347394     
 -0.833673458926532       0.368367342316374       0.660352841697362     
 -0.833673458926532       0.407142852033888       0.622925824910678     
 -0.833673458926532       0.445918361751401       0.586283717862715     
 -0.833673458926532       0.484693871468914       0.550484619808429     
 -0.833673458926532       0.523469381186427       0.515531185527197     
 -0.833673458926532       0.562244890903940       0.000000000000000E+000
 -0.833673458926532       0.601020400621453       0.000000000000000E+000
 -0.833673458926532       0.639795910338966       0.000000000000000E+000
 -0.833673458926532       0.678571420056479       0.000000000000000E+000
 -0.833673458926532       0.717346929773992       0.000000000000000E+000
 -0.833673458926532       0.756122439491506       0.000000000000000E+000
 -0.833673458926532       0.794897949209019       0.000000000000000E+000
 -0.833673458926532       0.833673458926532       0.000000000000000E+000
 -0.833673458926532       0.872448968644045       0.000000000000000E+000
 -0.833673458926532       0.911224478361558       0.000000000000000E+000
 -0.833673458926532       0.949999988079071       0.000000000000000E+000
 
 -0.794897949209019      -0.949999988079071       0.000000000000000E+000
 -0.794897949209019      -0.911224478361558       0.000000000000000E+000
 -0.794897949209019      -0.872448968644045       0.000000000000000E+000
 -0.794897949209019      -0.833673458926532       0.000000000000000E+000
 -0.794897949209019      -0.794897949209019       0.000000000000000E+000
 -0.794897949209019      -0.756122439491505       0.000000000000000E+000
 -0.794897949209019      -0.717346929773992       0.000000000000000E+000
 -0.794897949209019      -0.678571420056479       0.000000000000000E+000
 -0.794897949209019      -0.639795910338966       0.000000000000000E+000
 -0.794897949209019      -0.601020400621453       0.000000000000000E+000
 -0.794897949209019      -0.562244890903940       0.000000000000000E+000
 -0.794897949209019      -0.523469381186427       0.000000000000000E+000
 -0.794897949209019      -0.484693871468914       0.000000000000000E+000
 -0.794897949209019      -0.445918361751401       0.000000000000000E+000
 -0.794897949209019      -0.407142852033888       0.000000000000000E+000
 -0.794897949209019      -0.368367342316374       0.000000000000000E+000
 -0.794897949209019      -0.329591832598861        1.41068628828570     
 -0.794897949209019      -0.290816322881348        1.36657321490685     
 -0.794897949209019      -0.252040813163835        1.32253664411884     
 -0.794897949209019      -0.213265303446322        1.27871903512539     
 -0.794897949209019      -0.174489793728809        1.23501439047397     
 -0.794897949209019      -0.135714284011296        1.19148648598726     
 -0.794897949209019      -9.693877429378273E-002   1.14816301365229     
 -0.794897949209019      -5.816326457626964E-002   1.10507256292808     
 -0.794897949209019      -1.938775485875655E-002   1.06224731111514     
 -0.794897949209019       1.938775485875655E-002   1.01972137292693     
 -0.794897949209019       5.816326457626975E-002  0.977530406043277     
 -0.794897949209019       9.693877429378261E-002  0.935712683815041     
 -0.794897949209019       0.135714284011296       0.894306328510992     
 -0.794897949209019       0.174489793728809       0.853354955877048     
 -0.794897949209019       0.213265303446322       0.812900343219858     
 -0.794897949209019       0.252040813163835       0.772983908981346     
 -0.794897949209019       0.290816322881348       0.733652234726582     
 -0.794897949209019       0.329591832598861       0.694951133394796     
 -0.794897949209019       0.368367342316374       0.656923835721404     
 -0.794897949209019       0.407142852033888       0.619629350687357     
 -0.794897949209019       0.445918361751401       0.583108045036330     
 -0.794897949209019       0.484693871468914       0.547385461653303     
 -0.794897949209019       0.523469381186427       0.512563023426728     
 -0.794897949209019       0.562244890903940       0.478664964760124     
 -0.794897949209019       0.601020400621453       0.445720334326521     
 -0.794897949209019       0.639795910338966       0.000000000000000E+000
 -0.794897949209019       0.678571420056479       0.000000000000000E+000
 -0.794897949209019       0.717346929773992       0.000000000000000E+000
 -0.794897949209019       0.756122439491506       0.000000000000000E+000
 -0.794897949209019       0.794897949209019       0.000000000000000E+000
 -0.794897949209019       0.833673458926532       0.000000000000000E+000
 -0.794897949209019       0.872448968644045       0.000000000000000E+000
 -0.794897949209019       0.911224478361558       0.000000000000000E+000
 -0.794897949209019       0.949999988079071       0.000000000000000E+000
 
 -0.756122439491506      -0.949999988079071       0.000000000000000E+000
 -0.756122439491506      -0.911224478361558       0.000000000000000E+000
 -0.756122439491506      -0.872448968644045       0.000000000000000E+000
 -0.756122439491506      -0.833673458926532       0.000000000000000E+000
 -0.756122439491506      -0.794897949209019       0.000000000000000E+000
 -0.756122439491506      -0.756122439491505       0.000000000000000E+000
 -0.756122439491506      -0.717346929773992       0.000000000000000E+000
 -0.756122439491506      -0.678571420056479       0.000000000000000E+000
 -0.756122439491506      -0.639795910338966       0.000000000000000E+000
 -0.756122439491506      -0.601020400621453       0.000000000000000E+000
 -0.756122439491506      -0.562244890903940       0.000000000000000E+000
 -0.756122439491506      -0.523469381186427       0.000000000000000E+000
 -0.756122439491506      -0.484693871468914       0.000000000000000E+000
 -0.756122439491506      -0.445918361751401       0.000000000000000E+000
 -0.756122439491506      -0.407142852033888        1.49415808562438     
 -0.756122439491506      -0.368367342316374        1.44995485980480     
 -0.756122439491506      -0.329591832598861        1.40582401739630     
 -0.756122439491506      -0.290816322881348        1.36179977051750     
 -0.756122439491506      -0.252040813163835        1.31789556623289     
 -0.756122439491506      -0.213265303446322        1.27411940385009     
 -0.756122439491506      -0.174489793728809        1.23049792868291     
 -0.756122439491506      -0.135714284011296        1.18705345456479     
 -0.756122439491506      -9.693877429378273E-002   1.14381359483850     
 -0.756122439491506      -5.816326457626964E-002   1.10080794498489     
 -0.756122439491506      -1.938775485875655E-002   1.05806849549141     
 -0.756122439491506       1.938775485875655E-002   1.01562990168887     
 -0.756122439491506       5.816326457626975E-002  0.973527778607708     
 -0.756122439491506       9.693877429378261E-002  0.931800460951092     
 -0.756122439491506       0.135714284011296       0.890486806155309     
 -0.756122439491506       0.174489793728809       0.849630063326820     
 -0.756122439491506       0.213265303446322       0.809271834825935     
 -0.756122439491506       0.252040813163835       0.769453798776810     
 -0.756122439491506       0.290816322881348       0.730222754476580     
 -0.756122439491506       0.329591832598861       0.691623740221912     
 -0.756122439491506       0.368367342316374       0.653701702319497     
 -0.756122439491506       0.407142852033888       0.616513437622003     
 -0.756122439491506       0.445918361751401       0.580097136531316     
 -0.756122439491506       0.484693871468914       0.544507781709077     
 -0.756122439491506       0.523469381186427       0.509785915619074     
 -0.756122439491506       0.562244890903940       0.475972382717142     
 -0.756122439491506       0.601020400621453       0.443162053197967     
 -0.756122439491506       0.639795910338966       0.411360252719633     
 -0.756122439491506       0.678571420056479       0.000000000000000E+000
 -0.756122439491506       0.717346929773992       0.000000000000000E+000
 -0.756122439491506       0.756122439491506       0.000000000000000E+000
 -0.756122439491506       0.794897949209019       0.000000000000000E+000
 -0.756122439491506       0.833673458926532       0.000000000000000E+000
 -0.756122439491506       0.872448968644045       0.000000000000000E+000
 -0.756122439491506       0.911224478361558       0.000000000000000E+000
 -0.756122439491506       0.949999988079071       0.000000000000000E+000
 
 -0.717346929773992      -0.949999988079071       0.000000000000000E+000
 -0.717346929773992      -0.911224478361558       0.000000000000000E+000
 -0.717346929773992      -0.872448968644045       0.000000000000000E+000
 -0.717346929773992      -0.833673458926532       0.000000000000000E+000
 -0.717346929773992      -0.794897949209019       0.000000000000000E+000
 -0.717346929773992      -0.756122439491505       0.000000000000000E+000
 -0.717346929773992      -0.717346929773992       0.000000000000000E+000
 -0.717346929773992      -0.678571420056479       0.000000000000000E+000
 -0.717346929773992      -0.639795910338966       0.000000000000000E+000
 -0.717346929773992      -0.601020400621453       0.000000000000000E+000
 -0.717346929773992      -0.562244890903940       0.000000000000000E+000
 -0.717346929773992      -0.523469381186427       0.000000000000000E+000
 -0.717346929773992      -0.484693871468914        1.57787903223949     
 -0.717346929773992      -0.445918361751401        1.53358751404933     
 -0.717346929773992      -0.407142852033888        1.48940872893440     
 -0.717346929773992      -0.368367342316374        1.44529716858107     
 -0.717346929773992      -0.329591832598861        1.40127039404684     
 -0.717346929773992      -0.290816322881348        1.35734038312199     
 -0.717346929773992      -0.252040813163835        1.31350302452198     
 -0.717346929773992      -0.213265303446322        1.26980511458780     
 -0.717346929773992      -0.174489793728809        1.22626138378876     
 -0.717346929773992      -0.135714284011296        1.18289386004029     
 -0.717346929773992      -9.693877429378273E-002   1.13973205588051     
 -0.717346929773992      -5.816326457626964E-002   1.09680512876736     
 -0.717346929773992      -1.938775485875655E-002   1.05414566303025     
 -0.717346929773992       1.938775485875655E-002   1.01178864777907     
 -0.717346929773992       5.816326457626975E-002  0.969769560035915     
 -0.717346929773992       9.693877429378261E-002  0.928127251203284     
 -0.717346929773992       0.135714284011296       0.886900147615632     
 -0.717346929773992       0.174489793728809       0.846131785216759     
 -0.717346929773992       0.213265303446322       0.805864194293914     
 -0.717346929773992       0.252040813163835       0.766138575518045     
 -0.717346929773992       0.290816322881348       0.727001761214509     
 -0.717346929773992       0.329591832598861       0.688499077852262     
 -0.717346929773992       0.368367342316374       0.650675323821590     
 -0.717346929773992       0.407142852033888       0.613586641730412     
 -0.717346929773992       0.445918361751401       0.577273474602979     
 -0.717346929773992       0.484693871468914       0.541785330976567     
 -0.717346929773992       0.523469381186427       0.507170733845836     
 -0.717346929773992       0.562244890903940       0.473484782704486     
 -0.717346929773992       0.601020400621453       0.440758048233099     
 -0.717346929773992       0.639795910338966       0.409051843449286     
 -0.717346929773992       0.678571420056479       0.378442054870772     
 -0.717346929773992       0.717346929773992       0.000000000000000E+000
 -0.717346929773992       0.756122439491506       0.000000000000000E+000
 -0.717346929773992       0.794897949209019       0.000000000000000E+000
 -0.717346929773992       0.833673458926532       0.000000000000000E+000
 -0.717346929773992       0.872448968644045       0.000000000000000E+000
 -0.717346929773992       0.911224478361558       0.000000000000000E+000
 -0.717346929773992       0.949999988079071       0.000000000000000E+000
 
 -0.678571420056479      -0.949999988079071       0.000000000000000E+000
 -0.678571420056479      -0.911224478361558       0.000000000000000E+000
 -0.678571420056479      -0.872448968644045       0.000000000000000E+000
 -0.678571420056479      -0.833673458926532       0.000000000000000E+000
 -0.678571420056479      -0.794897949209019       0.000000000000000E+000
 -0.678571420056479      -0.756122439491505       0.000000000000000E+000
 -0.678571420056479      -0.717346929773992       0.000000000000000E+000
 -0.678571420056479      -0.678571420056479       0.000000000000000E+000
 -0.678571420056479      -0.639795910338966       0.000000000000000E+000
 -0.678571420056479      -0.601020400621453       0.000000000000000E+000
 -0.678571420056479      -0.562244890903940       0.000000000000000E+000
 -0.678571420056479      -0.523469381186427        1.61748492528355     
 -0.678571420056479      -0.484693871468914        1.57325531141667     
 -0.678571420056479      -0.445918361751401        1.52909679617469     
 -0.678571420056479      -0.407142852033888        1.48499308583437     
 -0.678571420056479      -0.368367342316374        1.44095367879162     
 -0.678571420056479      -0.329591832598861        1.39701245802077     
 -0.678571420056479      -0.290816322881348        1.35315038061082     
 -0.678571420056479      -0.252040813163835        1.30940344329981     
 -0.678571420056479      -0.213265303446322        1.26577744724445     
 -0.678571420056479      -0.174489793728809        1.22229610312764     
 -0.678571420056479      -0.135714284011296        1.17900134633212     
 -0.678571420056479      -9.693877429378273E-002   1.13591129262345     
 -0.678571420056479      -5.816326457626964E-002   1.09305721547343     
 -0.678571420056479      -1.938775485875655E-002   1.05047214424769     
 -0.678571420056479       1.938775485875655E-002   1.00819082748549     
 -0.678571420056479       5.816326457626975E-002  0.966249246989254     
 -0.678571420056479       9.693877429378261E-002  0.924686112656402     
 -0.678571420056479       0.135714284011296       0.883539868279782     
 -0.678571420056479       0.174489793728809       0.842854356635925     
 -0.678571420056479       0.213265303446322       0.802671107919026     
 -0.678571420056479       0.252040813163835       0.763031977534573     
 -0.678571420056479       0.290816322881348       0.723983712760595     
 -0.678571420056479       0.329591832598861       0.685571193654844     
 -0.678571420056479       0.368367342316374       0.647839422225203     
 -0.678571420056479       0.407142852033888       0.610844648364096     
 -0.678571420056479       0.445918361751401       0.574626953773672     
 -0.678571420056479       0.484693871468914       0.539235684873385     
 -0.678571420056479       0.523469381186427       0.504721148681685     
 -0.678571420056479       0.562244890903940       0.471131590264028     
 -0.678571420056479       0.601020400621453       0.438515192617345     
 -0.678571420056479       0.639795910338966       0.406924610515343     
 -0.678571420056479       0.678571420056479       0.376386935830561     
 -0.678571420056479       0.717346929773992       0.000000000000000E+000
 -0.678571420056479       0.756122439491506       0.000000000000000E+000
 -0.678571420056479       0.794897949209019       0.000000000000000E+000
 -0.678571420056479       0.833673458926532       0.000000000000000E+000
 -0.678571420056479       0.872448968644045       0.000000000000000E+000
 -0.678571420056479       0.911224478361558       0.000000000000000E+000
 -0.678571420056479       0.949999988079071       0.000000000000000E+000
 
 -0.639795910338966      -0.949999988079071       0.000000000000000E+000
 -0.639795910338966      -0.911224478361558       0.000000000000000E+000
 -0.639795910338966      -0.872448968644045       0.000000000000000E+000
 -0.639795910338966      -0.833673458926532       0.000000000000000E+000
 -0.639795910338966      -0.794897949209019       0.000000000000000E+000
 -0.639795910338966      -0.756122439491505       0.000000000000000E+000
 -0.639795910338966      -0.717346929773992       0.000000000000000E+000
 -0.639795910338966      -0.678571420056479       0.000000000000000E+000
 -0.639795910338966      -0.639795910338966       0.000000000000000E+000
 -0.639795910338966      -0.601020400621453        1.70153918736811     
 -0.639795910338966      -0.562244890903940        1.65729204880938     
 -0.639795910338966      -0.523469381186427        1.61311927784573     
 -0.639795910338966      -0.484693871468914        1.56898810407246     
 -0.639795910338966      -0.445918361751401        1.52491558202452     
 -0.639795910338966      -0.407142852033888        1.48089554494035     
 -0.639795910338966      -0.368367342316374        1.43693952807715     
 -0.639795910338966      -0.329591832598861        1.39304683006386     
 -0.639795910338966      -0.290816322881348        1.34924934488700     
 -0.639795910338966      -0.252040813163835        1.30556825557555     
 -0.639795910338966      -0.213265303446322        1.26200624393875     
 -0.639795910338966      -0.174489793728809        1.21860577611528     
 -0.639795910338966      -0.135714284011296        1.17537112944545     
 -0.639795910338966      -9.693877429378273E-002   1.13234303722405     
 -0.639795910338966      -5.816326457626964E-002   1.08955769347678     
 -0.639795910338966      -1.938775485875655E-002   1.04704105638545     
 -0.639795910338966       1.938775485875655E-002   1.00483004815242     
 -0.639795910338966       5.816326457626975E-002  0.962960332693970     
 -0.639795910338966       9.693877429378261E-002  0.921470636998466     
 -0.639795910338966       0.135714284011296       0.880399762058726     
 -0.639795910338966       0.174489793728809       0.839791336474001     
 -0.639795910338966       0.213265303446322       0.799687060903829     
 -0.639795910338966       0.252040813163835       0.760128670737675     
 -0.639795910338966       0.290816322881348       0.721162683438473     
 -0.639795910338966       0.329591832598861       0.682834582544866     
 -0.639795910338966       0.368367342316374       0.645189005817666     
 -0.639795910338966       0.407142852033888       0.608281914764011     
 -0.639795910338966       0.445918361751401       0.572153550164464     
 -0.639795910338966       0.484693871468914       0.536853414960425     
 -0.639795910338966       0.523469381186427       0.502431268773759     
 -0.639795910338966       0.562244890903940       0.468935631674536     
 -0.639795910338966       0.601020400621453       0.436415022866858     
 -0.639795910338966       0.639795910338966       0.404916531001439     
 -0.639795910338966       0.678571420056479       0.374490739113261     
 -0.639795910338966       0.717346929773992       0.345183972636332     
 -0.639795910338966       0.756122439491506       0.000000000000000E+000
 -0.639795910338966       0.794897949209019       0.000000000000000E+000
 -0.639795910338966       0.833673458926532       0.000000000000000E+000
 -0.639795910338966       0.872448968644045       0.000000000000000E+000
 -0.639795910338966       0.911224478361558       0.000000000000000E+000
 -0.639795910338966       0.949999988079071       0.000000000000000E+000
 
 -0.601020400621453      -0.949999988079071       0.000000000000000E+000
 -0.601020400621453      -0.911224478361558       0.000000000000000E+000
 -0.601020400621453      -0.872448968644045       0.000000000000000E+000
 -0.601020400621453      -0.833673458926532       0.000000000000000E+000
 -0.601020400621453      -0.794897949209019       0.000000000000000E+000
 -0.601020400621453      -0.756122439491505       0.000000000000000E+000
 -0.601020400621453      -0.717346929773992       0.000000000000000E+000
 -0.601020400621453      -0.678571420056479       0.000000000000000E+000
 -0.601020400621453      -0.639795910338966        1.74149210104551     
 -0.601020400621453      -0.601020400621453        1.69730552329575     
 -0.601020400621453      -0.562244890903940        1.65317504771954     
 -0.601020400621453      -0.523469381186427        1.60909164691950     
 -0.601020400621453      -0.484693871468914        1.56504875057543     
 -0.601020400621453      -0.445918361751401        1.52104788423938     
 -0.601020400621453      -0.407142852033888        1.47709491402653     
 -0.601020400621453      -0.368367342316374        1.43319917823236     
 -0.601020400621453      -0.329591832598861        1.38937521371218     
 -0.601020400621453      -0.290816322881348        1.34563947770617     
 -0.601020400621453      -0.252040813163835        1.30200198570097     
 -0.601020400621453      -0.213265303446322        1.25850219832395     
 -0.601020400621453      -0.174489793728809        1.21515631472593     
 -0.601020400621453      -0.135714284011296        1.17198708268615     
 -0.601020400621453      -9.693877429378273E-002   1.12902998376905     
 -0.601020400621453      -5.816326457626964E-002   1.08629985359757     
 -0.601020400621453      -1.938775485875655E-002   1.04384550614666     
 -0.601020400621453       1.938775485875655E-002   1.00170003116073     
 -0.601020400621453       5.816326457626975E-002  0.959896491905864     
 -0.601020400621453       9.693877429378261E-002  0.918475007847587     
 -0.601020400621453       0.135714284011296       0.877474001370268     
 -0.601020400621453       0.174489793728809       0.836937103104837     
 -0.601020400621453       0.213265303446322       0.796906255649175     
 -0.601020400621453       0.252040813163835       0.757422942422464     
 -0.601020400621453       0.290816322881348       0.718533915263289     
 -0.601020400621453       0.329591832598861       0.680284285540365     
 -0.601020400621453       0.368367342316374       0.642718745859308     
 -0.601020400621453       0.407142852033888       0.605893705870069     
 -0.601020400621453       0.445918361751401       0.569849008064061     
 -0.601020400621453       0.484693871468914       0.534633811313057     
 -0.601020400621453       0.523469381186427       0.500297991989193     
 -0.601020400621453       0.562244890903940       0.466890111455068     
 -0.601020400621453       0.601020400621453       0.434457935804501     
 -0.601020400621453       0.639795910338966       0.403049751948900     
 -0.601020400621453       0.678571420056479       0.372713724165977     
 -0.601020400621453       0.717346929773992       0.343495926514615     
 -0.601020400621453       0.756122439491506       0.315448293487936     
 -0.601020400621453       0.794897949209019       0.000000000000000E+000
 -0.601020400621453       0.833673458926532       0.000000000000000E+000
 -0.601020400621453       0.872448968644045       0.000000000000000E+000
 -0.601020400621453       0.911224478361558       0.000000000000000E+000
 -0.601020400621453       0.949999988079071       0.000000000000000E+000
 
 -0.562244890903940      -0.949999988079071       0.000000000000000E+000
 -0.562244890903940      -0.911224478361558       0.000000000000000E+000
 -0.562244890903940      -0.872448968644045       0.000000000000000E+000
 -0.562244890903940      -0.833673458926532       0.000000000000000E+000
 -0.562244890903940      -0.794897949209019       0.000000000000000E+000
 -0.562244890903940      -0.756122439491505       0.000000000000000E+000
 -0.562244890903940      -0.717346929773992       0.000000000000000E+000
 -0.562244890903940      -0.678571420056479        1.78165618271797     
 -0.562244890903940      -0.639795910338966        1.73752610635008     
 -0.562244890903940      -0.601020400621453        1.69344479932512     
 -0.562244890903940      -0.562244890903940        1.64940462263549     
 -0.562244890903940      -0.523469381186427        1.60539526242779     
 -0.562244890903940      -0.484693871468914        1.56141706998247     
 -0.562244890903940      -0.445918361751401        1.51747716219877     
 -0.562244890903940      -0.407142852033888        1.47358155366045     
 -0.562244890903940      -0.368367342316374        1.42974098319020     
 -0.562244890903940      -0.329591832598861        1.38597067824224     
 -0.562244890903940      -0.290816322881348        1.34228676220452     
 -0.562244890903940      -0.252040813163835        1.29871004025581     
 -0.562244890903940      -0.213265303446322        1.25525961337621     
 -0.562244890903940      -0.174489793728809        1.21195970001834     
 -0.562244890903940      -0.135714284011296        1.16884806273088     
 -0.562244890903940      -9.693877429378273E-002   1.12594162911031     
 -0.562244890903940      -5.816326457626964E-002   1.08327750172886     
 -0.562244890903940      -1.938775485875655E-002   1.04088504783391     
 -0.562244890903940       1.938775485875655E-002  0.998793864148779     
 -0.562244890903940       5.816326457626975E-002  0.957052064499894     
 -0.562244890903940       9.693877429378261E-002  0.915693601646916     
 -0.562244890903940       0.135714284011296       0.874757005065452     
 -0.562244890903940       0.174489793728809       0.834286447811419     
 -0.562244890903940       0.213265303446322       0.794323506130964     
 -0.562244890903940       0.252040813163835       0.754909799241666     
 -0.562244890903940       0.290816322881348       0.716092104296262     
 -0.562244890903940       0.329591832598861       0.677915404064081     
 -0.562244890903940       0.368367342316374       0.640424714928612     
 -0.562244890903940       0.407142852033888       0.603675767995473     
 -0.562244890903940       0.445918361751401       0.567708607030504     
 -0.562244890903940       0.484693871468914       0.532572680857364     
 -0.562244890903940       0.523469381186427       0.498317305781748     
 -0.562244890903940       0.562244890903940       0.464990958951953     
 -0.562244890903940       0.601020400621453       0.432641430191050     
 -0.562244890903940       0.639795910338966       0.401316775877366     
 -0.562244890903940       0.678571420056479       0.371064550269932     
 -0.562244890903940       0.717346929773992       0.341932275023341     
 -0.562244890903940       0.756122439491506       0.313966659874485     
 -0.562244890903940       0.794897949209019       0.000000000000000E+000
 -0.562244890903940       0.833673458926532       0.000000000000000E+000
 -0.562244890903940       0.872448968644045       0.000000000000000E+000
 -0.562244890903940       0.911224478361558       0.000000000000000E+000
 -0.562244890903940       0.949999988079071       0.000000000000000E+000
 
 -0.523469381186427      -0.949999988079071       0.000000000000000E+000
 -0.523469381186427      -0.911224478361558       0.000000000000000E+000
 -0.523469381186427      -0.872448968644045       0.000000000000000E+000
 -0.523469381186427      -0.833673458926532       0.000000000000000E+000
 -0.523469381186427      -0.794897949209019       0.000000000000000E+000
 -0.523469381186427      -0.756122439491505       0.000000000000000E+000
 -0.523469381186427      -0.717346929773992        1.82204060910792     
 -0.523469381186427      -0.678571420056479        1.77796104716066     
 -0.523469381186427      -0.639795910338966        1.73392627640448     
 -0.523469381186427      -0.601020400621453        1.68992424421014     
 -0.523469381186427      -0.562244890903940        1.64595017413118     
 -0.523469381186427      -0.523469381186427        1.60200087299917     
 -0.523469381186427      -0.484693871468914        1.55808024449995     
 -0.523469381186427      -0.445918361751401        1.51419157158828     
 -0.523469381186427      -0.407142852033888        1.47034497823820     
 -0.523469381186427      -0.368367342316374        1.42655303599891     
 -0.523469381186427      -0.329591832598861        1.38283010528773     
 -0.523469381186427      -0.290816322881348        1.33919384454311     
 -0.523469381186427      -0.252040813163835        1.29566407326442     
 -0.523469381186427      -0.213265303446322        1.25226245462873     
 -0.523469381186427      -0.174489793728809        1.20901685035863     
 -0.523469381186427      -0.135714284011296        1.16594899802696     
 -0.523469381186427      -9.693877429378273E-002   1.12309148679114     
 -0.523469381186427      -5.816326457626964E-002   1.08047925230385     
 -0.523469381186427      -1.938775485875655E-002   1.03813787501979     
 -0.523469381186427       1.938775485875655E-002  0.996110198824236     
 -0.523469381186427       5.816326457626975E-002  0.954423936540955     
 -0.523469381186427       9.693877429378261E-002  0.913120422395521     
 -0.523469381186427       0.135714284011296       0.872243928634428     
 -0.523469381186427       0.174489793728809       0.831834304699163     
 -0.523469381186427       0.213265303446322       0.791933961817645     
 -0.523469381186427       0.252040813163835       0.752584592374181     
 -0.523469381186427       0.290816322881348       0.713832852782173     
 -0.523469381186427       0.329591832598861       0.675723827498372     
 -0.523469381186427       0.368367342316374       0.638302207668351     
 -0.523469381186427       0.407142852033888       0.601623848359271     
 -0.523469381186427       0.445918361751401       0.565728791289858     
 -0.523469381186427       0.484693871468914       0.530665997350779     
 -0.523469381186427       0.523469381186427       0.496485168990926     
 -0.523469381186427       0.562244890903940       0.463234630033584     
 -0.523469381186427       0.601020400621453       0.430961768177968     
 -0.523469381186427       0.639795910338966       0.399714533744620     
 -0.523469381186427       0.678571420056479       0.369540406707426     
 -0.523469381186427       0.717346929773992       0.340486405641082     
 -0.523469381186427       0.756122439491506       0.312598903308122     
 -0.523469381186427       0.794897949209019       0.285925366960005     
 -0.523469381186427       0.833673458926532       0.000000000000000E+000
 -0.523469381186427       0.872448968644045       0.000000000000000E+000
 -0.523469381186427       0.911224478361558       0.000000000000000E+000
 -0.523469381186427       0.949999988079071       0.000000000000000E+000
 
 -0.484693871468914      -0.949999988079071       0.000000000000000E+000
 -0.484693871468914      -0.911224478361558       0.000000000000000E+000
 -0.484693871468914      -0.872448968644045       0.000000000000000E+000
 -0.484693871468914      -0.833673458926532       0.000000000000000E+000
 -0.484693871468914      -0.794897949209019       0.000000000000000E+000
 -0.484693871468914      -0.756122439491505        1.86266256593316     
 -0.484693871468914      -0.717346929773992        1.81861512385785     
 -0.484693871468914      -0.678571420056479        1.77462029943634     
 -0.484693871468914      -0.639795910338966        1.73065637544528     
 -0.484693871468914      -0.601020400621453        1.68671553011295     
 -0.484693871468914      -0.562244890903940        1.64279630338777     
 -0.484693871468914      -0.523469381186427        1.59889731368377     
 -0.484693871468914      -0.484693871468914        1.55502212706525     
 -0.484693871468914      -0.445918361751401        1.51117895984024     
 -0.484693871468914      -0.407142852033888        1.46737681231380     
 -0.484693871468914      -0.368367342316374        1.42362638345423     
 -0.484693871468914      -0.329591832598861        1.37994546642602     
 -0.484693871468914      -0.290816322881348        1.33635178154475     
 -0.484693871468914      -0.252040813163835        1.29286470910345     
 -0.484693871468914      -0.213265303446322        1.24950674141242     
 -0.484693871468914      -0.174489793728809        1.20630448699377     
 -0.484693871468914      -0.135714284011296        1.16328363755376     
 -0.484693871468914      -9.693877429378273E-002   1.12047451501135     
 -0.484693871468914      -5.816326457626964E-002   1.07790505175922     
 -0.484693871468914      -1.938775485875655E-002   1.03561319057512     
 -0.484693871468914       1.938775485875655E-002  0.993633198353524     
 -0.484693871468914       5.816326457626975E-002  0.951999469120689     
 -0.484693871468914       9.693877429378261E-002  0.910754623338902     
 -0.484693871468914       0.135714284011296       0.869930331194294     
 -0.484693871468914       0.174489793728809       0.829575777036936     
 -0.484693871468914       0.213265303446322       0.789733411713062     
 -0.484693871468914       0.252040813163835       0.750443193874167     
 -0.484693871468914       0.290816322881348       0.711752136571955     
 -0.484693871468914       0.329591832598861       0.673705307276437     
 -0.484693871468914       0.368367342316374       0.636347334763326     
 -0.484693871468914       0.407142852033888       0.599734101493603     
 -0.484693871468914       0.445918361751401       0.563905401452773     
 -0.484693871468914       0.484693871468914       0.528910330906209     
 -0.484693871468914       0.523469381186427       0.494798366570025     
 -0.484693871468914       0.562244890903940       0.461617535736433     
 -0.484693871468914       0.601020400621453       0.429415532192265     
 -0.484693871468914       0.639795910338966       0.398239946376784     
 -0.484693871468914       0.678571420056479       0.368137902571752     
 -0.484693871468914       0.717346929773992       0.339156277041291     
 -0.484693871468914       0.756122439491506       0.311341176484288     
 -0.484693871468914       0.794897949209019       0.284739153649691     
 -0.484693871468914       0.833673458926532       0.000000000000000E+000
 -0.484693871468914       0.872448968644045       0.000000000000000E+000
 -0.484693871468914       0.911224478361558       0.000000000000000E+000
 -0.484693871468914       0.949999988079071       0.000000000000000E+000
 
 -0.445918361751401      -0.949999988079071       0.000000000000000E+000
 -0.445918361751401      -0.911224478361558       0.000000000000000E+000
 -0.445918361751401      -0.872448968644045       0.000000000000000E+000
 -0.445918361751401      -0.833673458926532       0.000000000000000E+000
 -0.445918361751401      -0.794897949209019        1.90351272544541     
 -0.445918361751401      -0.756122439491505        1.85950285639387     
 -0.445918361751401      -0.717346929773992        1.81553214620596     
 -0.445918361751401      -0.678571420056479        1.77160159688942     
 -0.445918361751401      -0.639795910338966        1.72769318370265     
 -0.445918361751401      -0.601020400621453        1.68380176641533     
 -0.445918361751401      -0.562244890903940        1.63992753279191     
 -0.445918361751401      -0.523469381186427        1.59607061115448     
 -0.445918361751401      -0.484693871468914        1.55223555794396     
 -0.445918361751401      -0.445918361751401        1.50843056434580     
 -0.445918361751401      -0.407142852033888        1.46466515955502     
 -0.445918361751401      -0.368367342316374        1.42095333165606     
 -0.445918361751401      -0.329591832598861        1.37731039121086     
 -0.445918361751401      -0.290816322881348        1.33375374565983     
 -0.445918361751401      -0.252040813163835        1.29030490669308     
 -0.445918361751401      -0.213265303446322        1.24698591309451     
 -0.445918361751401      -0.174489793728809        1.20382343874631     
 -0.445918361751401      -0.135714284011296        1.16084354120017     
 -0.445918361751401      -9.693877429378273E-002   1.11807571923060     
 -0.445918361751401      -5.816326457626964E-002   1.07555130387845     
 -0.445918361751401      -1.938775485875655E-002   1.03330359427871     
 -0.445918361751401       1.938775485875655E-002  0.991367023419271     
 -0.445918361751401       5.816326457626975E-002  0.949780933214390     
 -0.445918361751401       9.693877429378261E-002  0.908581809388703     
 -0.445918361751401       0.135714284011296       0.867810028648329     
 -0.445918361751401       0.174489793728809       0.827508993224946     
 -0.445918361751401       0.213265303446322       0.787717663994029     
 -0.445918361751401       0.252040813163835       0.748481517876129     
 -0.445918361751401       0.290816322881348       0.709846091429801     
 -0.445918361751401       0.329591832598861       0.671856162038229     
 -0.445918361751401       0.368367342316374       0.634556517373793     
 -0.445918361751401       0.407142852033888       0.598002916832090     
 -0.445918361751401       0.445918361751401       0.562235110937422     
 -0.445918361751401       0.484693871468914       0.527302195696338     
 -0.445918361751401       0.523469381186427       0.493253380928282     
 -0.445918361751401       0.562244890903940       0.460136837006668     
 -0.445918361751401       0.601020400621453       0.427999824203189     
 -0.445918361751401       0.639795910338966       0.396889875803117     
 -0.445918361751401       0.678571420056479       0.366854209895180     
 -0.445918361751401       0.717346929773992       0.337939170837252     
 -0.445918361751401       0.756122439491506       0.310190462594164     
 -0.445918361751401       0.794897949209019       0.283654311685221     
 -0.445918361751401       0.833673458926532       0.000000000000000E+000
 -0.445918361751401       0.872448968644045       0.000000000000000E+000
 -0.445918361751401       0.911224478361558       0.000000000000000E+000
 -0.445918361751401       0.949999988079071       0.000000000000000E+000
 
 -0.407142852033888      -0.949999988079071       0.000000000000000E+000
 -0.407142852033888      -0.911224478361558       0.000000000000000E+000
 -0.407142852033888      -0.872448968644045       0.000000000000000E+000
 -0.407142852033888      -0.833673458926532        1.94459380094299     
 -0.407142852033888      -0.794897949209019        1.90061779328992     
 -0.407142852033888      -0.756122439491505        1.85667692637309     
 -0.407142852033888      -0.717346929773992        1.81276391844209     
 -0.407142852033888      -0.678571420056479        1.76888349898913     
 -0.407142852033888      -0.639795910338966        1.72501968065647     
 -0.407142852033888      -0.601020400621453        1.68116895026483     
 -0.407142852033888      -0.562244890903940        1.63733227299286     
 -0.407142852033888      -0.523469381186427        1.59351049981319     
 -0.407142852033888      -0.484693871468914        1.54970943404553     
 -0.407142852033888      -0.445918361751401        1.50593781699737     
 -0.407142852033888      -0.407142852033888        1.46220577803138     
 -0.407142852033888      -0.368367342316374        1.41852635648862     
 -0.407142852033888      -0.329591832598861        1.37491601352222     
 -0.407142852033888      -0.290816322881348        1.33139384617500     
 -0.407142852033888      -0.252040813163835        1.28797899846187     
 -0.407142852033888      -0.213265303446322        1.24469444967610     
 -0.407142852033888      -0.174489793728809        1.20156767797555     
 -0.407142852033888      -0.135714284011296        1.15862438519813     
 -0.407142852033888      -9.693877429378273E-002   1.11589438863290     
 -0.407142852033888      -5.816326457626964E-002   1.07340877157576     
 -0.407142852033888      -1.938775485875655E-002   1.03120092613776     
 -0.407142852033888       1.938775485875655E-002  0.989306847596650     
 -0.407142852033888       5.816326457626975E-002  0.947762377883088     
 -0.407142852033888       9.693877429378261E-002  0.906606879522579     
 -0.407142852033888       0.135714284011296       0.865880113674598     
 -0.407142852033888       0.174489793728809       0.825624444484398     
 -0.407142852033888       0.213265303446322       0.785883146928245     
 -0.407142852033888       0.252040813163835       0.746696272541518     
 -0.407142852033888       0.290816322881348       0.708111055761325     
 -0.407142852033888       0.329591832598861       0.670172997207457     
 -0.407142852033888       0.368367342316374       0.632926435066756     
 -0.407142852033888       0.407142852033888       0.596427136800795     
 -0.407142852033888       0.445918361751401       0.560714831594021     
 -0.407142852033888       0.484693871468914       0.525838513302493     
 -0.407142852033888       0.523469381186427       0.491847352688164     
 -0.407142852033888       0.562244890903940       0.458789405074861     
 -0.407142852033888       0.601020400621453       0.426711762166501     
 -0.407142852033888       0.639795910338966       0.395661950196790     
 -0.407142852033888       0.678571420056479       0.365686665896598     
 -0.407142852033888       0.717346929773992       0.336832285278114     
 -0.407142852033888       0.756122439491506       0.309144340021170     
 -0.407142852033888       0.794897949209019       0.282668394327806     
 -0.407142852033888       0.833673458926532       0.257452288777827     
 -0.407142852033888       0.872448968644045       0.000000000000000E+000
 -0.407142852033888       0.911224478361558       0.000000000000000E+000
 -0.407142852033888       0.949999988079071       0.000000000000000E+000
 
 -0.368367342316374      -0.949999988079071       0.000000000000000E+000
 -0.368367342316374      -0.911224478361558       0.000000000000000E+000
 -0.368367342316374      -0.872448968644045        1.98608734782054     
 -0.368367342316374      -0.833673458926532        1.94196120136626     
 -0.368367342316374      -0.794897949209019        1.89804697059471     
 -0.368367342316374      -0.756122439491505        1.85415838870356     
 -0.368367342316374      -0.717346929773992        1.81029077178029     
 -0.368367342316374      -0.678571420056479        1.76645044387273     
 -0.368367342316374      -0.639795910338966        1.72262278218481     
 -0.368367342316374      -0.601020400621453        1.67880511450998     
 -0.368367342316374      -0.562244890903940        1.63499978682110     
 -0.368367342316374      -0.523469381186427        1.59120823187394     
 -0.368367342316374      -0.484693871468914        1.54743651440399     
 -0.368367342316374      -0.445918361751401        1.50369362843319     
 -0.368367342316374      -0.407142852033888        1.45999011454057     
 -0.368367342316374      -0.368367342316374        1.41633955676047     
 -0.368367342316374      -0.329591832598861        1.37275847250270     
 -0.368367342316374      -0.290816322881348        1.32926526002751     
 -0.368367342316374      -0.252040813163835        1.28588056528741     
 -0.368367342316374      -0.213265303446322        1.24262756132992     
 -0.368367342316374      -0.174489793728809        1.19953239426890     
 -0.368367342316374      -0.135714284011296        1.15662167881928     
 -0.368367342316374      -9.693877429378273E-002   1.11392536303620     
 -0.368367342316374      -5.816326457626964E-002   1.07147443316205     
 -0.368367342316374      -1.938775485875655E-002   1.02930258580116     
 -0.368367342316374       1.938775485875655E-002  0.987445514045168     
 -0.368367342316374       5.816326457626975E-002  0.945939567618319     
 -0.368367342316374       9.693877429378261E-002  0.904823979619748     
 -0.368367342316374       0.135714284011296       0.864137378381994     
 -0.368367342316374       0.174489793728809       0.823923937488576     
 -0.368367342316374       0.213265303446322       0.784225298244490     
 -0.368367342316374       0.252040813163835       0.745083015376076     
 -0.368367342316374       0.290816322881348       0.706543540261943     
 -0.368367342316374       0.329591832598861       0.668652171365939     
 -0.368367342316374       0.368367342316374       0.631454201926656     
 -0.368367342316374       0.407142852033888       0.595003842048645     
 -0.368367342316374       0.445918361751401       0.559341746800515     
 -0.368367342316374       0.484693871468914       0.524516597248953     
 -0.368367342316374       0.523469381186427       0.490577608890288     
 -0.368367342316374       0.562244890903940       0.457572658009839     
 -0.368367342316374       0.601020400621453       0.425548807725863     
 -0.368367342316374       0.639795910338966       0.394553338312882     
 -0.368367342316374       0.678571420056479       0.364632870712412     
 -0.368367342316374       0.717346929773992       0.335833593318965     
 -0.368367342316374       0.756122439491506       0.308200486808681     
 -0.368367342316374       0.794897949209019       0.281779012009718     
 -0.368367342316374       0.833673458926532       0.256616427017962     
 -0.368367342316374       0.872448968644045       0.000000000000000E+000
 -0.368367342316374       0.911224478361558       0.000000000000000E+000
 -0.368367342316374       0.949999988079071       0.000000000000000E+000
 
 -0.329591832598861      -0.949999988079071       0.000000000000000E+000
 -0.329591832598861      -0.911224478361558       0.000000000000000E+000
 -0.329591832598861      -0.872448968644045        1.98371531507125     
 -0.329591832598861      -0.833673458926532        1.93964430023447     
 -0.329591832598861      -0.794897949209019        1.89577709266613     
 -0.329591832598861      -0.756122439491505        1.85192920914939     
 -0.329591832598861      -0.717346929773992        1.80809755471215     
 -0.329591832598861      -0.678571420056479        1.76428928572390     
 -0.329591832598861      -0.639795910338966        1.72049108206518     
 -0.329591832598861      -0.601020400621453        1.67670108393274     
 -0.329591832598861      -0.562244890903940        1.63292212265218     
 -0.329591832598861      -0.523469381186427        1.58915613679577     
 -0.329591832598861      -0.484693871468914        1.54540943713525     
 -0.329591832598861      -0.445918361751401        1.50169143201902     
 -0.329591832598861      -0.407142852033888        1.45801265398619     
 -0.329591832598861      -0.368367342316374        1.41438692110102     
 -0.329591832598861      -0.329591832598861        1.37083113135726     
 -0.329591832598861      -0.290816322881348        1.32736394199072     
 -0.329591832598861      -0.252040813163835        1.28400586714926     
 -0.329591832598861      -0.213265303446322        1.24077966478592     
 -0.329591832598861      -0.174489793728809        1.19771274367313     
 -0.329591832598861      -0.135714284011296        1.15483120521588     
 -0.329591832598861      -9.693877429378273E-002   1.11216460006204     
 -0.329591832598861      -5.816326457626964E-002   1.06974455560645     
 -0.329591832598861      -1.938775485875655E-002   1.02760467922611     
 -0.329591832598861       1.938775485875655E-002  0.985780651962237     
 -0.329591832598861       5.816326457626975E-002  0.944308886316447     
 -0.329591832598861       9.693877429378261E-002  0.903228449429254     
 -0.329591832598861       0.135714284011296       0.862578348171740     
 -0.329591832598861       0.174489793728809       0.822402357654413     
 -0.329591832598861       0.213265303446322       0.782742270768537     
 -0.329591832598861       0.252040813163835       0.743639757779108     
 -0.329591832598861       0.290816322881348       0.705141414298909     
 -0.329591832598861       0.329591832598861       0.667292059287306     
 -0.329591832598861       0.368367342316374       0.630135314631219     
 -0.329591832598861       0.407142852033888       0.593729951026447     
 -0.329591832598861       0.445918361751401       0.558113495859331     
 -0.329591832598861       0.484693871468914       0.523333934616058     
 -0.329591832598861       0.523469381186427       0.489441752507476     
 -0.329591832598861       0.562244890903940       0.456484253761438     
 -0.329591832598861       0.601020400621453       0.424508596408482     
 -0.329591832598861       0.639795910338966       0.393561881442151     
 -0.329591832598861       0.678571420056479       0.363690638964536     
 -0.329591832598861       0.717346929773992       0.334940681911553     
 -0.329591832598861       0.756122439491506       0.307356913796323     
 -0.329591832598861       0.794897949209019       0.280984349794383     
 -0.329591832598861       0.833673458926532       0.255869605362540     
 -0.329591832598861       0.872448968644045       0.000000000000000E+000
 -0.329591832598861       0.911224478361558       0.000000000000000E+000
 -0.329591832598861       0.949999988079071       0.000000000000000E+000
 
 -0.290816322881348      -0.949999988079071       0.000000000000000E+000
 -0.290816322881348      -0.911224478361558        2.02553885305235     
 -0.290816322881348      -0.872448968644045        1.98165166590027     
 -0.290816322881348      -0.833673458926532        1.93762266688456     
 -0.290816322881348      -0.794897949209019        1.89379168988962     
 -0.290816322881348      -0.756122439491505        1.84997527446149     
 -0.290816322881348      -0.717346929773992        1.80617182374378     
 -0.290816322881348      -0.678571420056479        1.76238966466981     
 -0.290816322881348      -0.639795910338966        1.71861581714470     
 -0.290816322881348      -0.601020400621453        1.67484902435442     
 -0.290816322881348      -0.562244890903940        1.63109217949005     
 -0.290816322881348      -0.523469381186427        1.58734767427487     
 -0.290816322881348      -0.484693871468914        1.54362215306035     
 -0.290816322881348      -0.445918361751401        1.49992521883222     
 -0.290816322881348      -0.407142852033888        1.45626774293959     
 -0.290816322881348      -0.368367342316374        1.41266358616193     
 -0.290816322881348      -0.329591832598861        1.36912970795798     
 -0.290816322881348      -0.290816322881348        1.32568490572362     
 -0.290816322881348      -0.252040813163835        1.28234987426705     
 -0.290816322881348      -0.213265303446322        1.23914756084998     
 -0.290816322881348      -0.174489793728809        1.19610505892885     
 -0.290816322881348      -0.135714284011296        1.15324860366535     
 -0.290816322881348      -9.693877429378273E-002   1.11060850222932     
 -0.290816322881348      -5.816326457626964E-002   1.06821574268656     
 -0.290816322881348      -1.938775485875655E-002   1.02610391045003     
 -0.290816322881348       1.938775485875655E-002  0.984308907383059     
 -0.290816322881348       5.816326457626975E-002  0.942867130968146     
 -0.290816322881348       9.693877429378261E-002  0.901817787905386     
 -0.290816322881348       0.135714284011296       0.861199782841482     
 -0.290816322881348       0.174489793728809       0.821056861244901     
 -0.290816322881348       0.213265303446322       0.781430886117206     
 -0.290816322881348       0.252040813163835       0.742363485388174     
 -0.290816322881348       0.290816322881348       0.703901220061957     
 -0.290816322881348       0.329591832598861       0.666089000348755     
 -0.290816322881348       0.368367342316374       0.628971835925025     
 -0.290816322881348       0.407142852033888       0.592603769105297     
 -0.290816322881348       0.445918361751401       0.557024932247747     
 -0.290816322881348       0.484693871468914       0.522288337586936     
 -0.290816322881348       0.523469381186427       0.488437679965831     
 -0.290816322881348       0.562244890903940       0.455522067212524     
 -0.290816322881348       0.601020400621453       0.423589191478477     
 -0.290816322881348       0.639795910338966       0.392685614665867     
 -0.290816322881348       0.678571420056479       0.362857898241547     
 -0.290816322881348       0.717346929773992       0.334151689625194     
 -0.290816322881348       0.756122439491506       0.306611679354466     
 -0.290816322881348       0.794897949209019       0.280282427522471     
 -0.290816322881348       0.833673458926532       0.255210276477238     
 -0.290816322881348       0.872448968644045       0.000000000000000E+000
 -0.290816322881348       0.911224478361558       0.000000000000000E+000
 -0.290816322881348       0.949999988079071       0.000000000000000E+000
 
 -0.252040813163835      -0.949999988079071       0.000000000000000E+000
 -0.252040813163835      -0.911224478361558        2.02372659961725     
 -0.252040813163835      -0.872448968644045        1.97987715295198     
 -0.252040813163835      -0.833673458926532        1.93588026386274     
 -0.252040813163835      -0.794897949209019        1.89207710725914     
 -0.252040813163835      -0.756122439491505        1.84828562217518     
 -0.252040813163835      -0.717346929773992        1.80450476833256     
 -0.252040813163835      -0.678571420056479        1.76074368983658     
 -0.252040813163835      -0.639795910338966        1.71698974450295     
 -0.252040813163835      -0.601020400621453        1.67324192983625     
 -0.252040813163835      -0.562244890903940        1.62950356275214     
 -0.252040813163835      -0.523469381186427        1.58577707641017     
 -0.252040813163835      -0.484693871468914        1.54206935061641     
 -0.252040813163835      -0.445918361751401        1.49839020167810     
 -0.252040813163835      -0.407142852033888        1.45475073588996     
 -0.252040813163835      -0.368367342316374        1.41116497467373     
 -0.252040813163835      -0.329591832598861        1.36764990532550     
 -0.252040813163835      -0.290816322881348        1.32422432702520     
 -0.252040813163835      -0.252040813163835        1.28090897780742     
 -0.252040813163835      -0.213265303446322        1.23772703476274     
 -0.252040813163835      -0.174489793728809        1.19470576899569     
 -0.252040813163835      -0.135714284011296        1.15187142007201     
 -0.252040813163835      -9.693877429378273E-002   1.10925390260449     
 -0.252040813163835      -5.816326457626964E-002   1.06688450492635     
 -0.252040813163835      -1.938775485875655E-002   1.02479712705248     
 -0.252040813163835       1.938775485875655E-002  0.983027370839682     
 -0.252040813163835       5.816326457626975E-002  0.941611693132888     
 -0.252040813163835       9.693877429378261E-002  0.900589262127094     
 -0.252040813163835       0.135714284011296       0.859999090495003     
 -0.252040813163835       0.174489793728809       0.819885005957258     
 -0.252040813163835       0.213265303446322       0.780288742631365     
 -0.252040813163835       0.252040813163835       0.741251911289726     
 -0.252040813163835       0.290816322881348       0.702821102568033     
 -0.252040813163835       0.329591832598861       0.665041229021649     
 -0.252040813163835       0.368367342316374       0.627956712186342     
 -0.252040813163835       0.407142852033888       0.591623556766193     
 -0.252040813163835       0.445918361751401       0.556081383677201     
 -0.252040813163835       0.484693871468914       0.521376132862700     
 -0.252040813163835       0.523469381186427       0.487560778898206     
 -0.252040813163835       0.562244890903940       0.454684747211868     
 -0.252040813163835       0.601020400621453       0.422788636727459     
 -0.252040813163835       0.639795910338966       0.391922724377687     
 -0.252040813163835       0.678571420056479       0.362133037094596     
 -0.252040813163835       0.717346929773992       0.333464968075557     
 -0.252040813163835       0.756122439491506       0.305963099937903     
 -0.252040813163835       0.794897949209019       0.279671717736734     
 -0.252040813163835       0.833673458926532       0.254636723340438     
 -0.252040813163835       0.872448968644045       0.230909538271040     
 -0.252040813163835       0.911224478361558       0.000000000000000E+000
 -0.252040813163835       0.949999988079071       0.000000000000000E+000
 
 -0.213265303446322      -0.949999988079071        2.06614284788688     
 -0.213265303446322      -0.911224478361558        2.02219842152628     
 -0.213265303446322      -0.872448968644045        1.97837701092549     
 -0.213265303446322      -0.833673458926532        1.93440458974082     
 -0.213265303446322      -0.794897949209019        1.89062331860769     
 -0.213265303446322      -0.756122439491505        1.84685171613073     
 -0.213265303446322      -0.717346929773992        1.80308912434935     
 -0.213265303446322      -0.678571420056479        1.75934479152451     
 -0.213265303446322      -0.639795910338966        1.71560676033788     
 -0.213265303446322      -0.601020400621453        1.67187426174173     
 -0.213265303446322      -0.562244890903940        1.62815088276892     
 -0.213265303446322      -0.523469381186427        1.58443924130409     
 -0.213265303446322      -0.484693871468914        1.54074639308307     
 -0.213265303446322      -0.445918361751401        1.49708223508996     
 -0.213265303446322      -0.407142852033888        1.45345781767481     
 -0.213265303446322      -0.368367342316374        1.40988731934763     
 -0.213265303446322      -0.329591832598861        1.36638789625110     
 -0.213265303446322      -0.290816322881348        1.32297852345007     
 -0.213265303446322      -0.252040813163835        1.27967998733845     
 -0.213265303446322      -0.213265303446322        1.23651538491150     
 -0.213265303446322      -0.174489793728809        1.19351198783792     
 -0.213265303446322      -0.135714284011296        1.15069614032177     
 -0.213265303446322      -9.693877429378273E-002   1.10809792798652     
 -0.213265303446322      -5.816326457626964E-002   1.06574857936685     
 -0.213265303446322      -1.938775485875655E-002   1.02368178086838     
 -0.213265303446322       1.938775485875655E-002  0.981933400201953     
 -0.213265303446322       5.816326457626975E-002  0.940539959608825     
 -0.213265303446322       9.693877429378261E-002  0.899540575637391     
 -0.213265303446322       0.135714284011296       0.858974214452977     
 -0.213265303446322       0.174489793728809       0.818884613133522     
 -0.213265303446322       0.213265303446322       0.779313649119269     
 -0.213265303446322       0.252040813163835       0.740302941719024     
 -0.213265303446322       0.290816322881348       0.701898951328246     
 -0.213265303446322       0.329591832598861       0.664146653886711     
 -0.213265303446322       0.368367342316374       0.627090652178874     
 -0.213265303446322       0.407142852033888       0.590786208603864     
 -0.213265303446322       0.445918361751401       0.555272969447648     
 -0.213265303446322       0.484693871468914       0.520600650834709     
 -0.213265303446322       0.523469381186427       0.486816865817810     
 -0.213265303446322       0.562244890903940       0.453966369848469     
 -0.213265303446322       0.601020400621453       0.422103637172653     
 -0.213265303446322       0.639795910338966       0.391272274376722     
 -0.213265303446322       0.678571420056479       0.361514386643188     
 -0.213265303446322       0.717346929773992       0.332879116303054     
 -0.213265303446322       0.756122439491506       0.305409830880081     
 -0.213265303446322       0.794897949209019       0.279150869883211     
 -0.213265303446322       0.833673458926532       0.254147568648254     
 -0.213265303446322       0.872448968644045       0.230450921099074     
 -0.213265303446322       0.911224478361558       0.000000000000000E+000
 -0.213265303446322       0.949999988079071       0.000000000000000E+000
 
 -0.174489793728809      -0.949999988079071        2.06486071054845     
 -0.174489793728809      -0.911224478361558        2.02094043225661     
 -0.174489793728809      -0.872448968644045        1.97714055440962     
 -0.174489793728809      -0.833673458926532        1.93318707677826     
 -0.174489793728809      -0.794897949209019        1.88942286013580     
 -0.174489793728809      -0.756122439491505        1.84566657511215     
 -0.174489793728809      -0.717346929773992        1.80191823406851     
 -0.174489793728809      -0.678571420056479        1.75818730019446     
 -0.174489793728809      -0.639795910338966        1.71446185758985     
 -0.174489793728809      -0.601020400621453        1.67074144208385     
 -0.174489793728809      -0.562244890903940        1.62702995550871     
 -0.174489793728809      -0.523469381186427        1.58333031805336     
 -0.174489793728809      -0.484693871468914        1.53964950486131     
 -0.174489793728809      -0.445918361751401        1.49599745509915     
 -0.174489793728809      -0.407142852033888        1.45238535235427     
 -0.174489793728809      -0.368367342316374        1.40882741656743     
 -0.174489793728809      -0.329591832598861        1.36534087753503     
 -0.174489793728809      -0.290816322881348        1.32194477987009     
 -0.174489793728809      -0.252040813163835        1.27866002899039     
 -0.174489793728809      -0.213265303446322        1.23550971478847     
 -0.174489793728809      -0.174489793728809        1.19252110770641     
 -0.174489793728809      -0.135714284011296        1.14972054789300     
 -0.174489793728809      -9.693877429378273E-002   1.10713815950758     
 -0.174489793728809      -5.816326457626964E-002   1.06480529647882     
 -0.174489793728809      -1.938775485875655E-002   1.02275569905889     
 -0.174489793728809       1.938775485875655E-002  0.981025113900507     
 -0.174489793728809       5.816326457626975E-002  0.939650028951962     
 -0.174489793728809       9.693877429378261E-002  0.898669674482326     
 -0.174489793728809       0.135714284011296       0.858123034047577     
 -0.174489793728809       0.174489793728809       0.818053870717890     
 -0.174489793728809       0.213265303446322       0.778503881229017     
 -0.174489793728809       0.252040813163835       0.739514731658654     
 -0.174489793728809       0.290816322881348       0.701133036081333     
 -0.174489793728809       0.329591832598861       0.663403678252662     
 -0.174489793728809       0.368367342316374       0.626371175262815     
 -0.174489793728809       0.407142852033888       0.590091025561535     
 -0.174489793728809       0.445918361751401       0.554602773147577     
 -0.174489793728809       0.484693871468914       0.519954579585692     
 -0.174489793728809       0.523469381186427       0.486196211702715     
 -0.174489793728809       0.562244890903940       0.453376004206627     
 -0.174489793728809       0.601020400621453       0.421537658028563     
 -0.174489793728809       0.639795910338966       0.390727346400660     
 -0.174489793728809       0.678571420056479       0.361000197878420     
 -0.174489793728809       0.717346929773992       0.332393281247015     
 -0.174489793728809       0.756122439491506       0.304950565135070     
 -0.174489793728809       0.794897949209019       0.278718607419012     
 -0.174489793728809       0.833673458926532       0.253741671465259     
 -0.174489793728809       0.872448968644045       0.230070460816988     
 -0.174489793728809       0.911224478361558       0.000000000000000E+000
 -0.174489793728809       0.949999988079071       0.000000000000000E+000
 
 -0.135714284011296      -0.949999988079071        2.06384623633065     
 -0.135714284011296      -0.911224478361558        2.01994419723701     
 -0.135714284011296      -0.872448968644045        1.97616033022461     
 -0.135714284011296      -0.833673458926532        1.93222071008126     
 -0.135714284011296      -0.794897949209019        1.88846933773114     
 -0.135714284011296      -0.756122439491505        1.84472481098473     
 -0.135714284011296      -0.717346929773992        1.80098715293631     
 -0.135714284011296      -0.678571420056479        1.75726630829998     
 -0.135714284011296      -0.639795910338966        1.71355061195119     
 -0.135714284011296      -0.601020400621453        1.66983980823938     
 -0.135714284011296      -0.562244890903940        1.62613766542029     
 -0.135714284011296      -0.523469381186427        1.58244713044862     
 -0.135714284011296      -0.484693871468914        1.53877551339447     
 -0.135714284011296      -0.445918361751401        1.49513290500790     
 -0.135714284011296      -0.407142852033888        1.45153051166387     
 -0.135714284011296      -0.368367342316374        1.40798255363443     
 -0.135714284011296      -0.329591832598861        1.36450632731461     
 -0.135714284011296      -0.290816322881348        1.32112079165759     
 -0.135714284011296      -0.252040813163835        1.27784684393333     
 -0.135714284011296      -0.213265303446322        1.23470774473189     
 -0.135714284011296      -0.174489793728809        1.19173083931582     
 -0.135714284011296      -0.135714284011296        1.14894249270029     
 -0.135714284011296      -9.693877429378273E-002   1.10637276126083     
 -0.135714284011296      -5.816326457626964E-002   1.06405296544677     
 -0.135714284011296      -1.938775485875655E-002   1.02201695477635     
 -0.135714284011296       1.938775485875655E-002  0.980300577028999     
 -0.135714284011296       5.816326457626975E-002  0.938940232256224     
 -0.135714284011296       9.693877429378261E-002  0.897975057614885     
 -0.135714284011296       0.135714284011296       0.857444039011512     
 -0.135714284011296       0.174489793728809       0.817390998895074     
 -0.135714284011296       0.213265303446322       0.777857784426608     
 -0.135714284011296       0.252040813163835       0.738885971598724     
 -0.135714284011296       0.290816322881348       0.700522029911043     
 -0.135714284011296       0.329591832598861       0.662810936942430     
 -0.135714284011296       0.368367342316374       0.625797234912561     
 -0.135714284011296       0.407142852033888       0.589536288619042     
 -0.135714284011296       0.445918361751401       0.554067626904074     
 -0.135714284011296       0.484693871468914       0.519440067104927     
 -0.135714284011296       0.523469381186427       0.485702276777955     
 -0.135714284011296       0.562244890903940       0.452901196385447     
 -0.135714284011296       0.601020400621453       0.421085227732773     
 -0.135714284011296       0.639795910338966       0.390300921657362     
 -0.135714284011296       0.678571420056479       0.360589887547702     
 -0.135714284011296       0.717346929773992       0.332000980697797     
 -0.135714284011296       0.756122439491506       0.304584649260234     
 -0.135714284011296       0.794897949209019       0.278374138248895     
 -0.135714284011296       0.833673458926532       0.253418066196056     
 -0.135714284011296       0.872448968644045       0.229767268477049     
 -0.135714284011296       0.911224478361558       0.000000000000000E+000
 -0.135714284011296       0.949999988079071       0.000000000000000E+000
 
 -9.693877429378273E-002 -0.949999988079071        2.06309194905653     
 -9.693877429378273E-002 -0.911224478361558        2.01920268852512     
 -9.693877429378273E-002 -0.872448968644045        1.97543007178702     
 -9.693877429378273E-002 -0.833673458926532        1.93150066080995     
 -9.693877429378273E-002 -0.794897949209019        1.88775813383820     
 -9.693877429378273E-002 -0.756122439491505        1.84402172257903     
 -9.693877429378273E-002 -0.717346929773992        1.80029192985297     
 -9.693877429378273E-002 -0.678571420056479        1.75657855682911     
 -9.693877429378273E-002 -0.639795910338966        1.71287005316013     
 -9.693877429378273E-002 -0.601020400621453        1.66916613370005     
 -9.693877429378273E-002 -0.562244890903940        1.62547081071659     
 -9.693877429378273E-002 -0.523469381186427        1.58178709496126     
 -9.693877429378273E-002 -0.484693871468914        1.53812227202491     
 -9.693877429378273E-002 -0.445918361751401        1.49448649696770     
 -9.693877429378273E-002 -0.407142852033888        1.45089122412628     
 -9.693877429378273E-002 -0.368367342316374        1.40735069580521     
 -9.693877429378273E-002 -0.329591832598861        1.36388204661997     
 -9.693877429378273E-002 -0.290816322881348        1.32050436648543     
 -9.693877429378273E-002 -0.252040813163835        1.27723856118620     
 -9.693877429378273E-002 -0.213265303446322        1.23410785843542     
 -9.693877429378273E-002 -0.174489793728809        1.19113962671783     
 -9.693877429378273E-002 -0.135714284011296        1.14836028731555     
 -9.693877429378273E-002 -9.693877429378273E-002   1.10580000595548     
 -9.693877429378273E-002 -5.816326457626964E-002   1.06349012555659     
 -9.693877429378273E-002 -1.938775485875655E-002   1.02146433311344     
 -9.693877429378273E-002  1.938775485875655E-002  0.979758450503365     
 -9.693877429378273E-002  5.816326457626975E-002  0.938408996452776     
 -9.693877429378273E-002  9.693877429378261E-002  0.897455163259970     
 -9.693877429378273E-002  0.135714284011296       0.856935913991387     
 -9.693877429378273E-002  0.174489793728809       0.816895003885630     
 -9.693877429378273E-002  0.213265303446322       0.777374266405276     
 -9.693877429378273E-002  0.252040813163835       0.738415358353957     
 -9.693877429378273E-002  0.290816322881348       0.700064799980565     
 -9.693877429378273E-002  0.329591832598861       0.662367385401998     
 -9.693877429378273E-002  0.368367342316374       0.625367651439331     
 -9.693877429378273E-002  0.407142852033888       0.589121100201479     
 -9.693877429378273E-002  0.445918361751401       0.553667229778116     
 -9.693877429378273E-002  0.484693871468914       0.519054670095158     
 -9.693877429378273E-002  0.523469381186427       0.485332213813498     
 -9.693877429378273E-002  0.562244890903940       0.452547614115987     
 -9.693877429378273E-002  0.601020400621453       0.420746938113163     
 -9.693877429378273E-002  0.639795910338966       0.389976770888844     
 -9.693877429378273E-002  0.678571420056479       0.360285127500300     
 -9.693877429378273E-002  0.717346929773992       0.331715599083838     
 -9.693877429378273E-002  0.756122439491506       0.304307457493718     
 -9.693877429378273E-002  0.794897949209019       0.278112895409585     
 -9.693877429378273E-002  0.833673458926532       0.253176779302105     
 -9.693877429378273E-002  0.872448968644045       0.229540385817621     
 -9.693877429378273E-002  0.911224478361558       0.000000000000000E+000
 -9.693877429378273E-002  0.949999988079071       0.000000000000000E+000
 
 -5.816326457626964E-002 -0.949999988079071        2.06259206969367     
 -5.816326457626964E-002 -0.911224478361558        2.01871112842149     
 -5.816326457626964E-002 -0.872448968644045        1.97494565197117     
 -5.816326457626964E-002 -0.833673458926532        1.93102243128129     
 -5.816326457626964E-002 -0.794897949209019        1.88728571302895     
 -5.816326457626964E-002 -0.756122439491505        1.84355477592808     
 -5.816326457626964E-002 -0.717346929773992        1.79982998967069     
 -5.816326457626964E-002 -0.678571420056479        1.75612141292098     
 -5.816326457626964E-002 -0.639795910338966        1.71241760264556     
 -5.816326457626964E-002 -0.601020400621453        1.66871819364893     
 -5.816326457626964E-002 -0.562244890903940        1.62502734639486     
 -5.816326457626964E-002 -0.523469381186427        1.58134809519796     
 -5.816326457626964E-002 -0.484693871468914        1.53768783280582     
 -5.816326457626964E-002 -0.445918361751401        1.49405676124486     
 -5.816326457626964E-002 -0.407142852033888        1.45046608110483     
 -5.816326457626964E-002 -0.368367342316374        1.40693022123726     
 -5.816326457626964E-002 -0.329591832598861        1.36346654732751     
 -5.816326457626964E-002 -0.290816322881348        1.32009407693036     
 -5.816326457626964E-002 -0.252040813163835        1.27683369683382     
 -5.816326457626964E-002 -0.213265303446322        1.23370861518036     
 -5.816326457626964E-002 -0.174489793728809        1.19074620587712     
 -5.816326457626964E-002 -0.135714284011296        1.14797293858502     
 -5.816326457626964E-002 -9.693877429378273E-002   1.10541893184985     
 -5.816326457626964E-002 -5.816326457626964E-002   1.06311552129215     
 -5.816326457626964E-002 -1.938775485875655E-002   1.02109649619302     
 -5.816326457626964E-002  1.938775485875655E-002  0.979397637418053     
 -5.816326457626964E-002  5.816326457626975E-002  0.938055417348783     
 -5.816326457626964E-002  9.693877429378261E-002  0.897109062206700     
 -5.816326457626964E-002  0.135714284011296       0.856597618974148     
 -5.816326457626964E-002  0.174489793728809       0.816564862405712     
 -5.816326457626964E-002  0.213265303446322       0.777052525358800     
 -5.816326457626964E-002  0.252040813163835       0.738102175358312     
 -5.816326457626964E-002  0.290816322881348       0.699760362357800     
 -5.816326457626964E-002  0.329591832598861       0.662072058764111     
 -5.816326457626964E-002  0.368367342316374       0.625081760589907     
 -5.816326457626964E-002  0.407142852033888       0.588844790029757     
 -5.816326457626964E-002  0.445918361751401       0.553400667335820     
 -5.816326457626964E-002  0.484693871468914       0.518798117136126     
 -5.816326457626964E-002  0.523469381186427       0.485085997277747     
 -5.816326457626964E-002  0.562244890903940       0.452311662746021     
 -5.816326457626964E-002  0.601020400621453       0.420521739069004     
 -5.816326457626964E-002  0.639795910338966       0.389763163025482     
 -5.816326457626964E-002  0.678571420056479       0.360080875582722     
 -5.816326457626964E-002  0.717346929773992       0.331521040018711     
 -5.816326457626964E-002  0.756122439491506       0.304128762778544     
 -5.816326457626964E-002  0.794897949209019       0.277944828121007     
 -5.816326457626964E-002  0.833673458926532       0.253010807919221     
 -5.816326457626964E-002  0.872448968644045       0.229387395691591     
 -5.816326457626964E-002  0.911224478361558       0.000000000000000E+000
 -5.816326457626964E-002  0.949999988079071       0.000000000000000E+000
 
 -1.938775485875655E-002 -0.949999988079071        2.06234331461285     
 -1.938775485875655E-002 -0.911224478361558        2.01846596410674     
 -1.938775485875655E-002 -0.872448968644045        1.97470390957713     
 -1.938775485875655E-002 -0.833673458926532        1.93078384440042     
 -1.938775485875655E-002 -0.794897949209019        1.88705010954102     
 -1.938775485875655E-002 -0.756122439491505        1.84332183946875     
 -1.938775485875655E-002 -0.717346929773992        1.79959954290112     
 -1.938775485875655E-002 -0.678571420056479        1.75589330087968     
 -1.938775485875655E-002 -0.639795910338966        1.71219163020329     
 -1.938775485875655E-002 -0.601020400621453        1.66849451211025     
 -1.938775485875655E-002 -0.562244890903940        1.62480592238033     
 -1.938775485875655E-002 -0.523469381186427        1.58112899216136     
 -1.938775485875655E-002 -0.484693871468914        1.53747100336109     
 -1.938775485875655E-002 -0.445918361751401        1.49384214048915     
 -1.938775485875655E-002 -0.407142852033888        1.45025381492637     
 -1.938775485875655E-002 -0.368367342316374        1.40672034381890     
 -1.938775485875655E-002 -0.329591832598861        1.36325904902587     
 -1.938775485875655E-002 -0.290816322881348        1.31988905575370     
 -1.938775485875655E-002 -0.252040813163835        1.27663134339744     
 -1.938775485875655E-002 -0.213265303446322        1.23350913671342     
 -1.938775485875655E-002 -0.174489793728809        1.19054976593714     
 -1.938775485875655E-002 -0.135714284011296        1.14777957009061     
 -1.938775485875655E-002 -9.693877429378273E-002   1.10522868107024     
 -1.938775485875655E-002 -5.816326457626964E-002   1.06292845015954     
 -1.938775485875655E-002 -1.938775485875655E-002   1.02091270152237     
 -1.938775485875655E-002  1.938775485875655E-002  0.979217302600407     
 -1.938775485875655E-002  5.816326457626975E-002  0.937878760609768     
 -1.938775485875655E-002  9.693877429378261E-002  0.896936241271584     
 -1.938775485875655E-002  0.135714284011296       0.856428711811667     
 -1.938775485875655E-002  0.174489793728809       0.816399932205685     
 -1.938775485875655E-002  0.213265303446322       0.776891721034448     
 -1.938775485875655E-002  0.252040813163835       0.737945700612494     
 -1.938775485875655E-002  0.290816322881348       0.699608363714262     
 -1.938775485875655E-002  0.329591832598861       0.661924579625907     
 -1.938775485875655E-002  0.368367342316374       0.624938887150531     
 -1.938775485875655E-002  0.407142852033888       0.588706716644818     
 -1.938775485875655E-002  0.445918361751401       0.553267552646271     
 -1.938775485875655E-002  0.484693871468914       0.518670036520712     
 -1.938775485875655E-002  0.523469381186427       0.484962930355327     
 -1.938775485875655E-002  0.562244890903940       0.452193801003289     
 -1.938775485875655E-002  0.601020400621453       0.420409213042732     
 -1.938775485875655E-002  0.639795910338966       0.389655805090907     
 -1.938775485875655E-002  0.678571420056479       0.359979556631829     
 -1.938775485875655E-002  0.717346929773992       0.331425526999685     
 -1.938775485875655E-002  0.756122439491506       0.304036862547172     
 -1.938775485875655E-002  0.794897949209019       0.277858427637701     
 -1.938775485875655E-002  0.833673458926532       0.252934818240404     
 -1.938775485875655E-002  0.872448968644045       0.229312981877076     
 -1.938775485875655E-002  0.911224478361558       0.000000000000000E+000
 -1.938775485875655E-002  0.949999988079071       0.000000000000000E+000
 
  1.938775485875655E-002 -0.949999988079071        2.06234331461285     
  1.938775485875655E-002 -0.911224478361558        2.01846596410674     
  1.938775485875655E-002 -0.872448968644045        1.97470390957713     
  1.938775485875655E-002 -0.833673458926532        1.93078384440042     
  1.938775485875655E-002 -0.794897949209019        1.88705010954102     
  1.938775485875655E-002 -0.756122439491505        1.84332183946875     
  1.938775485875655E-002 -0.717346929773992        1.79959954290112     
  1.938775485875655E-002 -0.678571420056479        1.75589330087968     
  1.938775485875655E-002 -0.639795910338966        1.71219163020329     
  1.938775485875655E-002 -0.601020400621453        1.66849451211025     
  1.938775485875655E-002 -0.562244890903940        1.62480592238033     
  1.938775485875655E-002 -0.523469381186427        1.58112899216136     
  1.938775485875655E-002 -0.484693871468914        1.53747100336109     
  1.938775485875655E-002 -0.445918361751401        1.49384214048915     
  1.938775485875655E-002 -0.407142852033888        1.45025381492637     
  1.938775485875655E-002 -0.368367342316374        1.40672034381890     
  1.938775485875655E-002 -0.329591832598861        1.36325904902587     
  1.938775485875655E-002 -0.290816322881348        1.31988905575370     
  1.938775485875655E-002 -0.252040813163835        1.27663134339744     
  1.938775485875655E-002 -0.213265303446322        1.23350913671342     
  1.938775485875655E-002 -0.174489793728809        1.19054976593714     
  1.938775485875655E-002 -0.135714284011296        1.14777957009061     
  1.938775485875655E-002 -9.693877429378273E-002   1.10522868107024     
  1.938775485875655E-002 -5.816326457626964E-002   1.06292845015954     
  1.938775485875655E-002 -1.938775485875655E-002   1.02091270152237     
  1.938775485875655E-002  1.938775485875655E-002  0.979217302600407     
  1.938775485875655E-002  5.816326457626975E-002  0.937878760609768     
  1.938775485875655E-002  9.693877429378261E-002  0.896936241271584     
  1.938775485875655E-002  0.135714284011296       0.856428711811667     
  1.938775485875655E-002  0.174489793728809       0.816399932205685     
  1.938775485875655E-002  0.213265303446322       0.776891721034448     
  1.938775485875655E-002  0.252040813163835       0.737945700612494     
  1.938775485875655E-002  0.290816322881348       0.699608363714262     
  1.938775485875655E-002  0.329591832598861       0.661924579625907     
  1.938775485875655E-002  0.368367342316374       0.624938887150531     
  1.938775485875655E-002  0.407142852033888       0.588706716644818     
  1.938775485875655E-002  0.445918361751401       0.553267552646271     
  1.938775485875655E-002  0.484693871468914       0.518670036520712     
  1.938775485875655E-002  0.523469381186427       0.484962930355327     
  1.938775485875655E-002  0.562244890903940       0.452193801003289     
  1.938775485875655E-002  0.601020400621453       0.420409213042732     
  1.938775485875655E-002  0.639795910338966       0.389655805090907     
  1.938775485875655E-002  0.678571420056479       0.359979556631829     
  1.938775485875655E-002  0.717346929773992       0.331425526999685     
  1.938775485875655E-002  0.756122439491506       0.304036862547172     
  1.938775485875655E-002  0.794897949209019       0.277858427637701     
  1.938775485875655E-002  0.833673458926532       0.252934818240404     
  1.938775485875655E-002  0.872448968644045       0.229312981877076     
  1.938775485875655E-002  0.911224478361558       0.000000000000000E+000
  1.938775485875655E-002  0.949999988079071       0.000000000000000E+000
 
  5.816326457626975E-002 -0.949999988079071        2.06259206969367     
  5.816326457626975E-002 -0.911224478361558        2.01871112842149     
  5.816326457626975E-002 -0.872448968644045        1.97494565197117     
  5.816326457626975E-002 -0.833673458926532        1.93102243128129     
  5.816326457626975E-002 -0.794897949209019        1.88728571302895     
  5.816326457626975E-002 -0.756122439491505        1.84355477592808     
  5.816326457626975E-002 -0.717346929773992        1.79982998967069     
  5.816326457626975E-002 -0.678571420056479        1.75612141292098     
  5.816326457626975E-002 -0.639795910338966        1.71241760264556     
  5.816326457626975E-002 -0.601020400621453        1.66871819364893     
  5.816326457626975E-002 -0.562244890903940        1.62502734639486     
  5.816326457626975E-002 -0.523469381186427        1.58134809519796     
  5.816326457626975E-002 -0.484693871468914        1.53768783280582     
  5.816326457626975E-002 -0.445918361751401        1.49405676124486     
  5.816326457626975E-002 -0.407142852033888        1.45046608110483     
  5.816326457626975E-002 -0.368367342316374        1.40693022123726     
  5.816326457626975E-002 -0.329591832598861        1.36346654732751     
  5.816326457626975E-002 -0.290816322881348        1.32009407693036     
  5.816326457626975E-002 -0.252040813163835        1.27683369683382     
  5.816326457626975E-002 -0.213265303446322        1.23370861518036     
  5.816326457626975E-002 -0.174489793728809        1.19074620587712     
  5.816326457626975E-002 -0.135714284011296        1.14797293858502     
  5.816326457626975E-002 -9.693877429378273E-002   1.10541893184985     
  5.816326457626975E-002 -5.816326457626964E-002   1.06311552129215     
  5.816326457626975E-002 -1.938775485875655E-002   1.02109649619302     
  5.816326457626975E-002  1.938775485875655E-002  0.979397637418052     
  5.816326457626975E-002  5.816326457626975E-002  0.938055417348783     
  5.816326457626975E-002  9.693877429378261E-002  0.897109062206700     
  5.816326457626975E-002  0.135714284011296       0.856597618974148     
  5.816326457626975E-002  0.174489793728809       0.816564862405713     
  5.816326457626975E-002  0.213265303446322       0.777052525358800     
  5.816326457626975E-002  0.252040813163835       0.738102175358312     
  5.816326457626975E-002  0.290816322881348       0.699760362357800     
  5.816326457626975E-002  0.329591832598861       0.662072058764111     
  5.816326457626975E-002  0.368367342316374       0.625081760589907     
  5.816326457626975E-002  0.407142852033888       0.588844790029757     
  5.816326457626975E-002  0.445918361751401       0.553400667335821     
  5.816326457626975E-002  0.484693871468914       0.518798117136126     
  5.816326457626975E-002  0.523469381186427       0.485085997277747     
  5.816326457626975E-002  0.562244890903940       0.452311662746021     
  5.816326457626975E-002  0.601020400621453       0.420521739069004     
  5.816326457626975E-002  0.639795910338966       0.389763163025482     
  5.816326457626975E-002  0.678571420056479       0.360080875582722     
  5.816326457626975E-002  0.717346929773992       0.331521040018711     
  5.816326457626975E-002  0.756122439491506       0.304128762778544     
  5.816326457626975E-002  0.794897949209019       0.277944828121007     
  5.816326457626975E-002  0.833673458926532       0.253010807919221     
  5.816326457626975E-002  0.872448968644045       0.229387395691591     
  5.816326457626975E-002  0.911224478361558       0.000000000000000E+000
  5.816326457626975E-002  0.949999988079071       0.000000000000000E+000
 
  9.693877429378284E-002 -0.949999988079071        2.06309194905653     
  9.693877429378284E-002 -0.911224478361558        2.01920268852512     
  9.693877429378284E-002 -0.872448968644045        1.97543007178702     
  9.693877429378284E-002 -0.833673458926532        1.93150066080995     
  9.693877429378284E-002 -0.794897949209019        1.88775813383820     
  9.693877429378284E-002 -0.756122439491505        1.84402172257903     
  9.693877429378284E-002 -0.717346929773992        1.80029192985297     
  9.693877429378284E-002 -0.678571420056479        1.75657855682911     
  9.693877429378284E-002 -0.639795910338966        1.71287005316013     
  9.693877429378284E-002 -0.601020400621453        1.66916613370005     
  9.693877429378284E-002 -0.562244890903940        1.62547081071659     
  9.693877429378284E-002 -0.523469381186427        1.58178709496126     
  9.693877429378284E-002 -0.484693871468914        1.53812227202491     
  9.693877429378284E-002 -0.445918361751401        1.49448649696770     
  9.693877429378284E-002 -0.407142852033888        1.45089122412628     
  9.693877429378284E-002 -0.368367342316374        1.40735069580521     
  9.693877429378284E-002 -0.329591832598861        1.36388204661997     
  9.693877429378284E-002 -0.290816322881348        1.32050436648543     
  9.693877429378284E-002 -0.252040813163835        1.27723856118620     
  9.693877429378284E-002 -0.213265303446322        1.23410785843542     
  9.693877429378284E-002 -0.174489793728809        1.19113962671783     
  9.693877429378284E-002 -0.135714284011296        1.14836028731555     
  9.693877429378284E-002 -9.693877429378273E-002   1.10580000595548     
  9.693877429378284E-002 -5.816326457626964E-002   1.06349012555659     
  9.693877429378284E-002 -1.938775485875655E-002   1.02146433311344     
  9.693877429378284E-002  1.938775485875655E-002  0.979758450503365     
  9.693877429378284E-002  5.816326457626975E-002  0.938408996452776     
  9.693877429378284E-002  9.693877429378261E-002  0.897455163259970     
  9.693877429378284E-002  0.135714284011296       0.856935913991387     
  9.693877429378284E-002  0.174489793728809       0.816895003885630     
  9.693877429378284E-002  0.213265303446322       0.777374266405276     
  9.693877429378284E-002  0.252040813163835       0.738415358353957     
  9.693877429378284E-002  0.290816322881348       0.700064799980565     
  9.693877429378284E-002  0.329591832598861       0.662367385401998     
  9.693877429378284E-002  0.368367342316374       0.625367651439331     
  9.693877429378284E-002  0.407142852033888       0.589121100201479     
  9.693877429378284E-002  0.445918361751401       0.553667229778116     
  9.693877429378284E-002  0.484693871468914       0.519054670095158     
  9.693877429378284E-002  0.523469381186427       0.485332213813498     
  9.693877429378284E-002  0.562244890903940       0.452547614115987     
  9.693877429378284E-002  0.601020400621453       0.420746938113163     
  9.693877429378284E-002  0.639795910338966       0.389976770888844     
  9.693877429378284E-002  0.678571420056479       0.360285127500300     
  9.693877429378284E-002  0.717346929773992       0.331715599083838     
  9.693877429378284E-002  0.756122439491506       0.304307457493719     
  9.693877429378284E-002  0.794897949209019       0.278112895409585     
  9.693877429378284E-002  0.833673458926532       0.253176779302105     
  9.693877429378284E-002  0.872448968644045       0.229540385817621     
  9.693877429378284E-002  0.911224478361558       0.000000000000000E+000
  9.693877429378284E-002  0.949999988079071       0.000000000000000E+000
 
  0.135714284011296      -0.949999988079071        2.06384623633065     
  0.135714284011296      -0.911224478361558        2.01994419723701     
  0.135714284011296      -0.872448968644045        1.97616033022461     
  0.135714284011296      -0.833673458926532        1.93222071008126     
  0.135714284011296      -0.794897949209019        1.88846933773114     
  0.135714284011296      -0.756122439491505        1.84472481098473     
  0.135714284011296      -0.717346929773992        1.80098715293631     
  0.135714284011296      -0.678571420056479        1.75726630829998     
  0.135714284011296      -0.639795910338966        1.71355061195119     
  0.135714284011296      -0.601020400621453        1.66983980823938     
  0.135714284011296      -0.562244890903940        1.62613766542029     
  0.135714284011296      -0.523469381186427        1.58244713044862     
  0.135714284011296      -0.484693871468914        1.53877551339447     
  0.135714284011296      -0.445918361751401        1.49513290500790     
  0.135714284011296      -0.407142852033888        1.45153051166387     
  0.135714284011296      -0.368367342316374        1.40798255363443     
  0.135714284011296      -0.329591832598861        1.36450632731461     
  0.135714284011296      -0.290816322881348        1.32112079165759     
  0.135714284011296      -0.252040813163835        1.27784684393333     
  0.135714284011296      -0.213265303446322        1.23470774473189     
  0.135714284011296      -0.174489793728809        1.19173083931582     
  0.135714284011296      -0.135714284011296        1.14894249270029     
  0.135714284011296      -9.693877429378273E-002   1.10637276126083     
  0.135714284011296      -5.816326457626964E-002   1.06405296544677     
  0.135714284011296      -1.938775485875655E-002   1.02201695477635     
  0.135714284011296       1.938775485875655E-002  0.980300577028999     
  0.135714284011296       5.816326457626975E-002  0.938940232256224     
  0.135714284011296       9.693877429378261E-002  0.897975057614885     
  0.135714284011296       0.135714284011296       0.857444039011512     
  0.135714284011296       0.174489793728809       0.817390998895074     
  0.135714284011296       0.213265303446322       0.777857784426608     
  0.135714284011296       0.252040813163835       0.738885971598724     
  0.135714284011296       0.290816322881348       0.700522029911043     
  0.135714284011296       0.329591832598861       0.662810936942430     
  0.135714284011296       0.368367342316374       0.625797234912561     
  0.135714284011296       0.407142852033888       0.589536288619042     
  0.135714284011296       0.445918361751401       0.554067626904074     
  0.135714284011296       0.484693871468914       0.519440067104927     
  0.135714284011296       0.523469381186427       0.485702276777955     
  0.135714284011296       0.562244890903940       0.452901196385447     
  0.135714284011296       0.601020400621453       0.421085227732773     
  0.135714284011296       0.639795910338966       0.390300921657362     
  0.135714284011296       0.678571420056479       0.360589887547701     
  0.135714284011296       0.717346929773992       0.332000980697797     
  0.135714284011296       0.756122439491506       0.304584649260234     
  0.135714284011296       0.794897949209019       0.278374138248896     
  0.135714284011296       0.833673458926532       0.253418066196056     
  0.135714284011296       0.872448968644045       0.229767268477050     
  0.135714284011296       0.911224478361558       0.000000000000000E+000
  0.135714284011296       0.949999988079071       0.000000000000000E+000
 
  0.174489793728809      -0.949999988079071        2.06486071054845     
  0.174489793728809      -0.911224478361558        2.02094043225661     
  0.174489793728809      -0.872448968644045        1.97714055440962     
  0.174489793728809      -0.833673458926532        1.93318707677826     
  0.174489793728809      -0.794897949209019        1.88942286013580     
  0.174489793728809      -0.756122439491505        1.84566657511215     
  0.174489793728809      -0.717346929773992        1.80191823406851     
  0.174489793728809      -0.678571420056479        1.75818730019446     
  0.174489793728809      -0.639795910338966        1.71446185758985     
  0.174489793728809      -0.601020400621453        1.67074144208385     
  0.174489793728809      -0.562244890903940        1.62702995550871     
  0.174489793728809      -0.523469381186427        1.58333031805336     
  0.174489793728809      -0.484693871468914        1.53964950486131     
  0.174489793728809      -0.445918361751401        1.49599745509915     
  0.174489793728809      -0.407142852033888        1.45238535235427     
  0.174489793728809      -0.368367342316374        1.40882741656743     
  0.174489793728809      -0.329591832598861        1.36534087753503     
  0.174489793728809      -0.290816322881348        1.32194477987009     
  0.174489793728809      -0.252040813163835        1.27866002899039     
  0.174489793728809      -0.213265303446322        1.23550971478847     
  0.174489793728809      -0.174489793728809        1.19252110770641     
  0.174489793728809      -0.135714284011296        1.14972054789300     
  0.174489793728809      -9.693877429378273E-002   1.10713815950758     
  0.174489793728809      -5.816326457626964E-002   1.06480529647882     
  0.174489793728809      -1.938775485875655E-002   1.02275569905889     
  0.174489793728809       1.938775485875655E-002  0.981025113900507     
  0.174489793728809       5.816326457626975E-002  0.939650028951962     
  0.174489793728809       9.693877429378261E-002  0.898669674482326     
  0.174489793728809       0.135714284011296       0.858123034047577     
  0.174489793728809       0.174489793728809       0.818053870717890     
  0.174489793728809       0.213265303446322       0.778503881229017     
  0.174489793728809       0.252040813163835       0.739514731658654     
  0.174489793728809       0.290816322881348       0.701133036081333     
  0.174489793728809       0.329591832598861       0.663403678252662     
  0.174489793728809       0.368367342316374       0.626371175262815     
  0.174489793728809       0.407142852033888       0.590091025561535     
  0.174489793728809       0.445918361751401       0.554602773147577     
  0.174489793728809       0.484693871468914       0.519954579585692     
  0.174489793728809       0.523469381186427       0.486196211702715     
  0.174489793728809       0.562244890903940       0.453376004206627     
  0.174489793728809       0.601020400621453       0.421537658028563     
  0.174489793728809       0.639795910338966       0.390727346400660     
  0.174489793728809       0.678571420056479       0.361000197878420     
  0.174489793728809       0.717346929773992       0.332393281247015     
  0.174489793728809       0.756122439491506       0.304950565135070     
  0.174489793728809       0.794897949209019       0.278718607419012     
  0.174489793728809       0.833673458926532       0.253741671465259     
  0.174489793728809       0.872448968644045       0.230070460816987     
  0.174489793728809       0.911224478361558       0.000000000000000E+000
  0.174489793728809       0.949999988079071       0.000000000000000E+000
 
  0.213265303446322      -0.949999988079071        2.06614284788688     
  0.213265303446322      -0.911224478361558        2.02219842152628     
  0.213265303446322      -0.872448968644045        1.97837701092549     
  0.213265303446322      -0.833673458926532        1.93440458974082     
  0.213265303446322      -0.794897949209019        1.89062331860769     
  0.213265303446322      -0.756122439491505        1.84685171613073     
  0.213265303446322      -0.717346929773992        1.80308912434935     
  0.213265303446322      -0.678571420056479        1.75934479152451     
  0.213265303446322      -0.639795910338966        1.71560676033788     
  0.213265303446322      -0.601020400621453        1.67187426174173     
  0.213265303446322      -0.562244890903940        1.62815088276892     
  0.213265303446322      -0.523469381186427        1.58443924130409     
  0.213265303446322      -0.484693871468914        1.54074639308307     
  0.213265303446322      -0.445918361751401        1.49708223508996     
  0.213265303446322      -0.407142852033888        1.45345781767481     
  0.213265303446322      -0.368367342316374        1.40988731934763     
  0.213265303446322      -0.329591832598861        1.36638789625110     
  0.213265303446322      -0.290816322881348        1.32297852345007     
  0.213265303446322      -0.252040813163835        1.27967998733845     
  0.213265303446322      -0.213265303446322        1.23651538491150     
  0.213265303446322      -0.174489793728809        1.19351198783792     
  0.213265303446322      -0.135714284011296        1.15069614032177     
  0.213265303446322      -9.693877429378273E-002   1.10809792798652     
  0.213265303446322      -5.816326457626964E-002   1.06574857936685     
  0.213265303446322      -1.938775485875655E-002   1.02368178086838     
  0.213265303446322       1.938775485875655E-002  0.981933400201953     
  0.213265303446322       5.816326457626975E-002  0.940539959608825     
  0.213265303446322       9.693877429378261E-002  0.899540575637391     
  0.213265303446322       0.135714284011296       0.858974214452977     
  0.213265303446322       0.174489793728809       0.818884613133522     
  0.213265303446322       0.213265303446322       0.779313649119269     
  0.213265303446322       0.252040813163835       0.740302941719024     
  0.213265303446322       0.290816322881348       0.701898951328246     
  0.213265303446322       0.329591832598861       0.664146653886711     
  0.213265303446322       0.368367342316374       0.627090652178874     
  0.213265303446322       0.407142852033888       0.590786208603864     
  0.213265303446322       0.445918361751401       0.555272969447648     
  0.213265303446322       0.484693871468914       0.520600650834709     
  0.213265303446322       0.523469381186427       0.486816865817810     
  0.213265303446322       0.562244890903940       0.453966369848469     
  0.213265303446322       0.601020400621453       0.422103637172653     
  0.213265303446322       0.639795910338966       0.391272274376722     
  0.213265303446322       0.678571420056479       0.361514386643188     
  0.213265303446322       0.717346929773992       0.332879116303054     
  0.213265303446322       0.756122439491506       0.305409830880081     
  0.213265303446322       0.794897949209019       0.279150869883211     
  0.213265303446322       0.833673458926532       0.254147568648254     
  0.213265303446322       0.872448968644045       0.230450921099074     
  0.213265303446322       0.911224478361558       0.000000000000000E+000
  0.213265303446322       0.949999988079071       0.000000000000000E+000
 
  0.252040813163835      -0.949999988079071       0.000000000000000E+000
  0.252040813163835      -0.911224478361558        2.02372659961725     
  0.252040813163835      -0.872448968644045        1.97987715295198     
  0.252040813163835      -0.833673458926532        1.93588026386274     
  0.252040813163835      -0.794897949209019        1.89207710725914     
  0.252040813163835      -0.756122439491505        1.84828562217518     
  0.252040813163835      -0.717346929773992        1.80450476833256     
  0.252040813163835      -0.678571420056479        1.76074368983658     
  0.252040813163835      -0.639795910338966        1.71698974450295     
  0.252040813163835      -0.601020400621453        1.67324192983625     
  0.252040813163835      -0.562244890903940        1.62950356275214     
  0.252040813163835      -0.523469381186427        1.58577707641017     
  0.252040813163835      -0.484693871468914        1.54206935061641     
  0.252040813163835      -0.445918361751401        1.49839020167810     
  0.252040813163835      -0.407142852033888        1.45475073588996     
  0.252040813163835      -0.368367342316374        1.41116497467373     
  0.252040813163835      -0.329591832598861        1.36764990532550     
  0.252040813163835      -0.290816322881348        1.32422432702520     
  0.252040813163835      -0.252040813163835        1.28090897780742     
  0.252040813163835      -0.213265303446322        1.23772703476274     
  0.252040813163835      -0.174489793728809        1.19470576899569     
  0.252040813163835      -0.135714284011296        1.15187142007201     
  0.252040813163835      -9.693877429378273E-002   1.10925390260449     
  0.252040813163835      -5.816326457626964E-002   1.06688450492635     
  0.252040813163835      -1.938775485875655E-002   1.02479712705248     
  0.252040813163835       1.938775485875655E-002  0.983027370839682     
  0.252040813163835       5.816326457626975E-002  0.941611693132888     
  0.252040813163835       9.693877429378261E-002  0.900589262127094     
  0.252040813163835       0.135714284011296       0.859999090495003     
  0.252040813163835       0.174489793728809       0.819885005957258     
  0.252040813163835       0.213265303446322       0.780288742631365     
  0.252040813163835       0.252040813163835       0.741251911289726     
  0.252040813163835       0.290816322881348       0.702821102568033     
  0.252040813163835       0.329591832598861       0.665041229021649     
  0.252040813163835       0.368367342316374       0.627956712186342     
  0.252040813163835       0.407142852033888       0.591623556766193     
  0.252040813163835       0.445918361751401       0.556081383677201     
  0.252040813163835       0.484693871468914       0.521376132862700     
  0.252040813163835       0.523469381186427       0.487560778898206     
  0.252040813163835       0.562244890903940       0.454684747211868     
  0.252040813163835       0.601020400621453       0.422788636727459     
  0.252040813163835       0.639795910338966       0.391922724377687     
  0.252040813163835       0.678571420056479       0.362133037094596     
  0.252040813163835       0.717346929773992       0.333464968075557     
  0.252040813163835       0.756122439491506       0.305963099937903     
  0.252040813163835       0.794897949209019       0.279671717736734     
  0.252040813163835       0.833673458926532       0.254636723340438     
  0.252040813163835       0.872448968644045       0.230909538271040     
  0.252040813163835       0.911224478361558       0.000000000000000E+000
  0.252040813163835       0.949999988079071       0.000000000000000E+000
 
  0.290816322881348      -0.949999988079071       0.000000000000000E+000
  0.290816322881348      -0.911224478361558        2.02553885305235     
  0.290816322881348      -0.872448968644045        1.98165166590027     
  0.290816322881348      -0.833673458926532        1.93762266688456     
  0.290816322881348      -0.794897949209019        1.89379168988962     
  0.290816322881348      -0.756122439491505        1.84997527446149     
  0.290816322881348      -0.717346929773992        1.80617182374378     
  0.290816322881348      -0.678571420056479        1.76238966466981     
  0.290816322881348      -0.639795910338966        1.71861581714470     
  0.290816322881348      -0.601020400621453        1.67484902435442     
  0.290816322881348      -0.562244890903940        1.63109217949005     
  0.290816322881348      -0.523469381186427        1.58734767427487     
  0.290816322881348      -0.484693871468914        1.54362215306035     
  0.290816322881348      -0.445918361751401        1.49992521883222     
  0.290816322881348      -0.407142852033888        1.45626774293959     
  0.290816322881348      -0.368367342316374        1.41266358616193     
  0.290816322881348      -0.329591832598861        1.36912970795798     
  0.290816322881348      -0.290816322881348        1.32568490572362     
  0.290816322881348      -0.252040813163835        1.28234987426705     
  0.290816322881348      -0.213265303446322        1.23914756084998     
  0.290816322881348      -0.174489793728809        1.19610505892885     
  0.290816322881348      -0.135714284011296        1.15324860366535     
  0.290816322881348      -9.693877429378273E-002   1.11060850222932     
  0.290816322881348      -5.816326457626964E-002   1.06821574268656     
  0.290816322881348      -1.938775485875655E-002   1.02610391045003     
  0.290816322881348       1.938775485875655E-002  0.984308907383059     
  0.290816322881348       5.816326457626975E-002  0.942867130968146     
  0.290816322881348       9.693877429378261E-002  0.901817787905386     
  0.290816322881348       0.135714284011296       0.861199782841482     
  0.290816322881348       0.174489793728809       0.821056861244901     
  0.290816322881348       0.213265303446322       0.781430886117206     
  0.290816322881348       0.252040813163835       0.742363485388174     
  0.290816322881348       0.290816322881348       0.703901220061957     
  0.290816322881348       0.329591832598861       0.666089000348755     
  0.290816322881348       0.368367342316374       0.628971835925025     
  0.290816322881348       0.407142852033888       0.592603769105297     
  0.290816322881348       0.445918361751401       0.557024932247747     
  0.290816322881348       0.484693871468914       0.522288337586936     
  0.290816322881348       0.523469381186427       0.488437679965831     
  0.290816322881348       0.562244890903940       0.455522067212524     
  0.290816322881348       0.601020400621453       0.423589191478477     
  0.290816322881348       0.639795910338966       0.392685614665867     
  0.290816322881348       0.678571420056479       0.362857898241547     
  0.290816322881348       0.717346929773992       0.334151689625194     
  0.290816322881348       0.756122439491506       0.306611679354466     
  0.290816322881348       0.794897949209019       0.280282427522471     
  0.290816322881348       0.833673458926532       0.255210276477238     
  0.290816322881348       0.872448968644045       0.000000000000000E+000
  0.290816322881348       0.911224478361558       0.000000000000000E+000
  0.290816322881348       0.949999988079071       0.000000000000000E+000
 
  0.329591832598861      -0.949999988079071       0.000000000000000E+000
  0.329591832598861      -0.911224478361558       0.000000000000000E+000
  0.329591832598861      -0.872448968644045        1.98371531507125     
  0.329591832598861      -0.833673458926532        1.93964430023447     
  0.329591832598861      -0.794897949209019        1.89577709266613     
  0.329591832598861      -0.756122439491505        1.85192920914939     
  0.329591832598861      -0.717346929773992        1.80809755471215     
  0.329591832598861      -0.678571420056479        1.76428928572390     
  0.329591832598861      -0.639795910338966        1.72049108206518     
  0.329591832598861      -0.601020400621453        1.67670108393274     
  0.329591832598861      -0.562244890903940        1.63292212265218     
  0.329591832598861      -0.523469381186427        1.58915613679577     
  0.329591832598861      -0.484693871468914        1.54540943713525     
  0.329591832598861      -0.445918361751401        1.50169143201902     
  0.329591832598861      -0.407142852033888        1.45801265398619     
  0.329591832598861      -0.368367342316374        1.41438692110102     
  0.329591832598861      -0.329591832598861        1.37083113135726     
  0.329591832598861      -0.290816322881348        1.32736394199072     
  0.329591832598861      -0.252040813163835        1.28400586714926     
  0.329591832598861      -0.213265303446322        1.24077966478592     
  0.329591832598861      -0.174489793728809        1.19771274367313     
  0.329591832598861      -0.135714284011296        1.15483120521588     
  0.329591832598861      -9.693877429378273E-002   1.11216460006204     
  0.329591832598861      -5.816326457626964E-002   1.06974455560645     
  0.329591832598861      -1.938775485875655E-002   1.02760467922611     
  0.329591832598861       1.938775485875655E-002  0.985780651962237     
  0.329591832598861       5.816326457626975E-002  0.944308886316447     
  0.329591832598861       9.693877429378261E-002  0.903228449429254     
  0.329591832598861       0.135714284011296       0.862578348171741     
  0.329591832598861       0.174489793728809       0.822402357654413     
  0.329591832598861       0.213265303446322       0.782742270768537     
  0.329591832598861       0.252040813163835       0.743639757779108     
  0.329591832598861       0.290816322881348       0.705141414298909     
  0.329591832598861       0.329591832598861       0.667292059287306     
  0.329591832598861       0.368367342316374       0.630135314631219     
  0.329591832598861       0.407142852033888       0.593729951026446     
  0.329591832598861       0.445918361751401       0.558113495859331     
  0.329591832598861       0.484693871468914       0.523333934616058     
  0.329591832598861       0.523469381186427       0.489441752507476     
  0.329591832598861       0.562244890903940       0.456484253761438     
  0.329591832598861       0.601020400621453       0.424508596408482     
  0.329591832598861       0.639795910338966       0.393561881442151     
  0.329591832598861       0.678571420056479       0.363690638964537     
  0.329591832598861       0.717346929773992       0.334940681911553     
  0.329591832598861       0.756122439491506       0.307356913796324     
  0.329591832598861       0.794897949209019       0.280984349794383     
  0.329591832598861       0.833673458926532       0.255869605362540     
  0.329591832598861       0.872448968644045       0.000000000000000E+000
  0.329591832598861       0.911224478361558       0.000000000000000E+000
  0.329591832598861       0.949999988079071       0.000000000000000E+000
 
  0.368367342316374      -0.949999988079071       0.000000000000000E+000
  0.368367342316374      -0.911224478361558       0.000000000000000E+000
  0.368367342316374      -0.872448968644045        1.98608734782054     
  0.368367342316374      -0.833673458926532        1.94196120136626     
  0.368367342316374      -0.794897949209019        1.89804697059471     
  0.368367342316374      -0.756122439491505        1.85415838870356     
  0.368367342316374      -0.717346929773992        1.81029077178029     
  0.368367342316374      -0.678571420056479        1.76645044387273     
  0.368367342316374      -0.639795910338966        1.72262278218481     
  0.368367342316374      -0.601020400621453        1.67880511450998     
  0.368367342316374      -0.562244890903940        1.63499978682110     
  0.368367342316374      -0.523469381186427        1.59120823187394     
  0.368367342316374      -0.484693871468914        1.54743651440399     
  0.368367342316374      -0.445918361751401        1.50369362843319     
  0.368367342316374      -0.407142852033888        1.45999011454057     
  0.368367342316374      -0.368367342316374        1.41633955676047     
  0.368367342316374      -0.329591832598861        1.37275847250270     
  0.368367342316374      -0.290816322881348        1.32926526002751     
  0.368367342316374      -0.252040813163835        1.28588056528741     
  0.368367342316374      -0.213265303446322        1.24262756132992     
  0.368367342316374      -0.174489793728809        1.19953239426890     
  0.368367342316374      -0.135714284011296        1.15662167881928     
  0.368367342316374      -9.693877429378273E-002   1.11392536303620     
  0.368367342316374      -5.816326457626964E-002   1.07147443316205     
  0.368367342316374      -1.938775485875655E-002   1.02930258580116     
  0.368367342316374       1.938775485875655E-002  0.987445514045168     
  0.368367342316374       5.816326457626975E-002  0.945939567618319     
  0.368367342316374       9.693877429378261E-002  0.904823979619748     
  0.368367342316374       0.135714284011296       0.864137378381994     
  0.368367342316374       0.174489793728809       0.823923937488576     
  0.368367342316374       0.213265303446322       0.784225298244490     
  0.368367342316374       0.252040813163835       0.745083015376076     
  0.368367342316374       0.290816322881348       0.706543540261943     
  0.368367342316374       0.329591832598861       0.668652171365939     
  0.368367342316374       0.368367342316374       0.631454201926656     
  0.368367342316374       0.407142852033888       0.595003842048645     
  0.368367342316374       0.445918361751401       0.559341746800515     
  0.368367342316374       0.484693871468914       0.524516597248953     
  0.368367342316374       0.523469381186427       0.490577608890288     
  0.368367342316374       0.562244890903940       0.457572658009839     
  0.368367342316374       0.601020400621453       0.425548807725863     
  0.368367342316374       0.639795910338966       0.394553338312882     
  0.368367342316374       0.678571420056479       0.364632870712412     
  0.368367342316374       0.717346929773992       0.335833593318965     
  0.368367342316374       0.756122439491506       0.308200486808681     
  0.368367342316374       0.794897949209019       0.281779012009718     
  0.368367342316374       0.833673458926532       0.256616427017962     
  0.368367342316374       0.872448968644045       0.000000000000000E+000
  0.368367342316374       0.911224478361558       0.000000000000000E+000
  0.368367342316374       0.949999988079071       0.000000000000000E+000
 
  0.407142852033888      -0.949999988079071       0.000000000000000E+000
  0.407142852033888      -0.911224478361558       0.000000000000000E+000
  0.407142852033888      -0.872448968644045       0.000000000000000E+000
  0.407142852033888      -0.833673458926532        1.94459380094299     
  0.407142852033888      -0.794897949209019        1.90061779328992     
  0.407142852033888      -0.756122439491505        1.85667692637309     
  0.407142852033888      -0.717346929773992        1.81276391844209     
  0.407142852033888      -0.678571420056479        1.76888349898913     
  0.407142852033888      -0.639795910338966        1.72501968065647     
  0.407142852033888      -0.601020400621453        1.68116895026483     
  0.407142852033888      -0.562244890903940        1.63733227299286     
  0.407142852033888      -0.523469381186427        1.59351049981319     
  0.407142852033888      -0.484693871468914        1.54970943404553     
  0.407142852033888      -0.445918361751401        1.50593781699737     
  0.407142852033888      -0.407142852033888        1.46220577803138     
  0.407142852033888      -0.368367342316374        1.41852635648862     
  0.407142852033888      -0.329591832598861        1.37491601352222     
  0.407142852033888      -0.290816322881348        1.33139384617500     
  0.407142852033888      -0.252040813163835        1.28797899846187     
  0.407142852033888      -0.213265303446322        1.24469444967610     
  0.407142852033888      -0.174489793728809        1.20156767797555     
  0.407142852033888      -0.135714284011296        1.15862438519813     
  0.407142852033888      -9.693877429378273E-002   1.11589438863290     
  0.407142852033888      -5.816326457626964E-002   1.07340877157576     
  0.407142852033888      -1.938775485875655E-002   1.03120092613776     
  0.407142852033888       1.938775485875655E-002  0.989306847596650     
  0.407142852033888       5.816326457626975E-002  0.947762377883088     
  0.407142852033888       9.693877429378261E-002  0.906606879522579     
  0.407142852033888       0.135714284011296       0.865880113674598     
  0.407142852033888       0.174489793728809       0.825624444484398     
  0.407142852033888       0.213265303446322       0.785883146928245     
  0.407142852033888       0.252040813163835       0.746696272541518     
  0.407142852033888       0.290816322881348       0.708111055761325     
  0.407142852033888       0.329591832598861       0.670172997207457     
  0.407142852033888       0.368367342316374       0.632926435066756     
  0.407142852033888       0.407142852033888       0.596427136800795     
  0.407142852033888       0.445918361751401       0.560714831594021     
  0.407142852033888       0.484693871468914       0.525838513302493     
  0.407142852033888       0.523469381186427       0.491847352688164     
  0.407142852033888       0.562244890903940       0.458789405074861     
  0.407142852033888       0.601020400621453       0.426711762166502     
  0.407142852033888       0.639795910338966       0.395661950196790     
  0.407142852033888       0.678571420056479       0.365686665896598     
  0.407142852033888       0.717346929773992       0.336832285278114     
  0.407142852033888       0.756122439491506       0.309144340021170     
  0.407142852033888       0.794897949209019       0.282668394327806     
  0.407142852033888       0.833673458926532       0.257452288777827     
  0.407142852033888       0.872448968644045       0.000000000000000E+000
  0.407142852033888       0.911224478361558       0.000000000000000E+000
  0.407142852033888       0.949999988079071       0.000000000000000E+000
 
  0.445918361751401      -0.949999988079071       0.000000000000000E+000
  0.445918361751401      -0.911224478361558       0.000000000000000E+000
  0.445918361751401      -0.872448968644045       0.000000000000000E+000
  0.445918361751401      -0.833673458926532       0.000000000000000E+000
  0.445918361751401      -0.794897949209019        1.90351272544541     
  0.445918361751401      -0.756122439491505        1.85950285639387     
  0.445918361751401      -0.717346929773992        1.81553214620596     
  0.445918361751401      -0.678571420056479        1.77160159688942     
  0.445918361751401      -0.639795910338966        1.72769318370265     
  0.445918361751401      -0.601020400621453        1.68380176641533     
  0.445918361751401      -0.562244890903940        1.63992753279191     
  0.445918361751401      -0.523469381186427        1.59607061115448     
  0.445918361751401      -0.484693871468914        1.55223555794396     
  0.445918361751401      -0.445918361751401        1.50843056434580     
  0.445918361751401      -0.407142852033888        1.46466515955502     
  0.445918361751401      -0.368367342316374        1.42095333165606     
  0.445918361751401      -0.329591832598861        1.37731039121086     
  0.445918361751401      -0.290816322881348        1.33375374565983     
  0.445918361751401      -0.252040813163835        1.29030490669308     
  0.445918361751401      -0.213265303446322        1.24698591309451     
  0.445918361751401      -0.174489793728809        1.20382343874631     
  0.445918361751401      -0.135714284011296        1.16084354120017     
  0.445918361751401      -9.693877429378273E-002   1.11807571923060     
  0.445918361751401      -5.816326457626964E-002   1.07555130387845     
  0.445918361751401      -1.938775485875655E-002   1.03330359427871     
  0.445918361751401       1.938775485875655E-002  0.991367023419271     
  0.445918361751401       5.816326457626975E-002  0.949780933214390     
  0.445918361751401       9.693877429378261E-002  0.908581809388703     
  0.445918361751401       0.135714284011296       0.867810028648329     
  0.445918361751401       0.174489793728809       0.827508993224946     
  0.445918361751401       0.213265303446322       0.787717663994029     
  0.445918361751401       0.252040813163835       0.748481517876129     
  0.445918361751401       0.290816322881348       0.709846091429801     
  0.445918361751401       0.329591832598861       0.671856162038229     
  0.445918361751401       0.368367342316374       0.634556517373793     
  0.445918361751401       0.407142852033888       0.598002916832090     
  0.445918361751401       0.445918361751401       0.562235110937422     
  0.445918361751401       0.484693871468914       0.527302195696338     
  0.445918361751401       0.523469381186427       0.493253380928282     
  0.445918361751401       0.562244890903940       0.460136837006668     
  0.445918361751401       0.601020400621453       0.427999824203189     
  0.445918361751401       0.639795910338966       0.396889875803117     
  0.445918361751401       0.678571420056479       0.366854209895180     
  0.445918361751401       0.717346929773992       0.337939170837252     
  0.445918361751401       0.756122439491506       0.310190462594164     
  0.445918361751401       0.794897949209019       0.283654311685221     
  0.445918361751401       0.833673458926532       0.000000000000000E+000
  0.445918361751401       0.872448968644045       0.000000000000000E+000
  0.445918361751401       0.911224478361558       0.000000000000000E+000
  0.445918361751401       0.949999988079071       0.000000000000000E+000
 
  0.484693871468914      -0.949999988079071       0.000000000000000E+000
  0.484693871468914      -0.911224478361558       0.000000000000000E+000
  0.484693871468914      -0.872448968644045       0.000000000000000E+000
  0.484693871468914      -0.833673458926532       0.000000000000000E+000
  0.484693871468914      -0.794897949209019       0.000000000000000E+000
  0.484693871468914      -0.756122439491505        1.86266256593316     
  0.484693871468914      -0.717346929773992        1.81861512385785     
  0.484693871468914      -0.678571420056479        1.77462029943634     
  0.484693871468914      -0.639795910338966        1.73065637544528     
  0.484693871468914      -0.601020400621453        1.68671553011295     
  0.484693871468914      -0.562244890903940        1.64279630338777     
  0.484693871468914      -0.523469381186427        1.59889731368377     
  0.484693871468914      -0.484693871468914        1.55502212706525     
  0.484693871468914      -0.445918361751401        1.51117895984024     
  0.484693871468914      -0.407142852033888        1.46737681231380     
  0.484693871468914      -0.368367342316374        1.42362638345423     
  0.484693871468914      -0.329591832598861        1.37994546642602     
  0.484693871468914      -0.290816322881348        1.33635178154475     
  0.484693871468914      -0.252040813163835        1.29286470910345     
  0.484693871468914      -0.213265303446322        1.24950674141242     
  0.484693871468914      -0.174489793728809        1.20630448699377     
  0.484693871468914      -0.135714284011296        1.16328363755376     
  0.484693871468914      -9.693877429378273E-002   1.12047451501135     
  0.484693871468914      -5.816326457626964E-002   1.07790505175922     
  0.484693871468914      -1.938775485875655E-002   1.03561319057512     
  0.484693871468914       1.938775485875655E-002  0.993633198353524     
  0.484693871468914       5.816326457626975E-002  0.951999469120689     
  0.484693871468914       9.693877429378261E-002  0.910754623338902     
  0.484693871468914       0.135714284011296       0.869930331194294     
  0.484693871468914       0.174489793728809       0.829575777036936     
  0.484693871468914       0.213265303446322       0.789733411713062     
  0.484693871468914       0.252040813163835       0.750443193874167     
  0.484693871468914       0.290816322881348       0.711752136571955     
  0.484693871468914       0.329591832598861       0.673705307276437     
  0.484693871468914       0.368367342316374       0.636347334763326     
  0.484693871468914       0.407142852033888       0.599734101493603     
  0.484693871468914       0.445918361751401       0.563905401452773     
  0.484693871468914       0.484693871468914       0.528910330906209     
  0.484693871468914       0.523469381186427       0.494798366570025     
  0.484693871468914       0.562244890903940       0.461617535736432     
  0.484693871468914       0.601020400621453       0.429415532192265     
  0.484693871468914       0.639795910338966       0.398239946376784     
  0.484693871468914       0.678571420056479       0.368137902571752     
  0.484693871468914       0.717346929773992       0.339156277041291     
  0.484693871468914       0.756122439491506       0.311341176484288     
  0.484693871468914       0.794897949209019       0.284739153649691     
  0.484693871468914       0.833673458926532       0.000000000000000E+000
  0.484693871468914       0.872448968644045       0.000000000000000E+000
  0.484693871468914       0.911224478361558       0.000000000000000E+000
  0.484693871468914       0.949999988079071       0.000000000000000E+000
 
  0.523469381186427      -0.949999988079071       0.000000000000000E+000
  0.523469381186427      -0.911224478361558       0.000000000000000E+000
  0.523469381186427      -0.872448968644045       0.000000000000000E+000
  0.523469381186427      -0.833673458926532       0.000000000000000E+000
  0.523469381186427      -0.794897949209019       0.000000000000000E+000
  0.523469381186427      -0.756122439491505       0.000000000000000E+000
  0.523469381186427      -0.717346929773992        1.82204060910792     
  0.523469381186427      -0.678571420056479        1.77796104716066     
  0.523469381186427      -0.639795910338966        1.73392627640448     
  0.523469381186427      -0.601020400621453        1.68992424421014     
  0.523469381186427      -0.562244890903940        1.64595017413118     
  0.523469381186427      -0.523469381186427        1.60200087299917     
  0.523469381186427      -0.484693871468914        1.55808024449995     
  0.523469381186427      -0.445918361751401        1.51419157158828     
  0.523469381186427      -0.407142852033888        1.47034497823820     
  0.523469381186427      -0.368367342316374        1.42655303599891     
  0.523469381186427      -0.329591832598861        1.38283010528773     
  0.523469381186427      -0.290816322881348        1.33919384454311     
  0.523469381186427      -0.252040813163835        1.29566407326442     
  0.523469381186427      -0.213265303446322        1.25226245462873     
  0.523469381186427      -0.174489793728809        1.20901685035863     
  0.523469381186427      -0.135714284011296        1.16594899802696     
  0.523469381186427      -9.693877429378273E-002   1.12309148679114     
  0.523469381186427      -5.816326457626964E-002   1.08047925230385     
  0.523469381186427      -1.938775485875655E-002   1.03813787501979     
  0.523469381186427       1.938775485875655E-002  0.996110198824236     
  0.523469381186427       5.816326457626975E-002  0.954423936540955     
  0.523469381186427       9.693877429378261E-002  0.913120422395521     
  0.523469381186427       0.135714284011296       0.872243928634428     
  0.523469381186427       0.174489793728809       0.831834304699163     
  0.523469381186427       0.213265303446322       0.791933961817645     
  0.523469381186427       0.252040813163835       0.752584592374181     
  0.523469381186427       0.290816322881348       0.713832852782173     
  0.523469381186427       0.329591832598861       0.675723827498372     
  0.523469381186427       0.368367342316374       0.638302207668351     
  0.523469381186427       0.407142852033888       0.601623848359271     
  0.523469381186427       0.445918361751401       0.565728791289858     
  0.523469381186427       0.484693871468914       0.530665997350779     
  0.523469381186427       0.523469381186427       0.496485168990926     
  0.523469381186427       0.562244890903940       0.463234630033584     
  0.523469381186427       0.601020400621453       0.430961768177968     
  0.523469381186427       0.639795910338966       0.399714533744620     
  0.523469381186427       0.678571420056479       0.369540406707426     
  0.523469381186427       0.717346929773992       0.340486405641082     
  0.523469381186427       0.756122439491506       0.312598903308122     
  0.523469381186427       0.794897949209019       0.285925366960005     
  0.523469381186427       0.833673458926532       0.000000000000000E+000
  0.523469381186427       0.872448968644045       0.000000000000000E+000
  0.523469381186427       0.911224478361558       0.000000000000000E+000
  0.523469381186427       0.949999988079071       0.000000000000000E+000
 
  0.562244890903940      -0.949999988079071       0.000000000000000E+000
  0.562244890903940      -0.911224478361558       0.000000000000000E+000
  0.562244890903940      -0.872448968644045       0.000000000000000E+000
  0.562244890903940      -0.833673458926532       0.000000000000000E+000
  0.562244890903940      -0.794897949209019       0.000000000000000E+000
  0.562244890903940      -0.756122439491505       0.000000000000000E+000
  0.562244890903940      -0.717346929773992       0.000000000000000E+000
  0.562244890903940      -0.678571420056479        1.78165618271798     
  0.562244890903940      -0.639795910338966        1.73752610635008     
  0.562244890903940      -0.601020400621453        1.69344479932512     
  0.562244890903940      -0.562244890903940        1.64940462263549     
  0.562244890903940      -0.523469381186427        1.60539526242779     
  0.562244890903940      -0.484693871468914        1.56141706998247     
  0.562244890903940      -0.445918361751401        1.51747716219877     
  0.562244890903940      -0.407142852033888        1.47358155366045     
  0.562244890903940      -0.368367342316374        1.42974098319020     
  0.562244890903940      -0.329591832598861        1.38597067824224     
  0.562244890903940      -0.290816322881348        1.34228676220452     
  0.562244890903940      -0.252040813163835        1.29871004025581     
  0.562244890903940      -0.213265303446322        1.25525961337621     
  0.562244890903940      -0.174489793728809        1.21195970001834     
  0.562244890903940      -0.135714284011296        1.16884806273088     
  0.562244890903940      -9.693877429378273E-002   1.12594162911031     
  0.562244890903940      -5.816326457626964E-002   1.08327750172886     
  0.562244890903940      -1.938775485875655E-002   1.04088504783391     
  0.562244890903940       1.938775485875655E-002  0.998793864148780     
  0.562244890903940       5.816326457626975E-002  0.957052064499894     
  0.562244890903940       9.693877429378261E-002  0.915693601646916     
  0.562244890903940       0.135714284011296       0.874757005065452     
  0.562244890903940       0.174489793728809       0.834286447811419     
  0.562244890903940       0.213265303446322       0.794323506130964     
  0.562244890903940       0.252040813163835       0.754909799241666     
  0.562244890903940       0.290816322881348       0.716092104296262     
  0.562244890903940       0.329591832598861       0.677915404064081     
  0.562244890903940       0.368367342316374       0.640424714928612     
  0.562244890903940       0.407142852033888       0.603675767995473     
  0.562244890903940       0.445918361751401       0.567708607030504     
  0.562244890903940       0.484693871468914       0.532572680857364     
  0.562244890903940       0.523469381186427       0.498317305781748     
  0.562244890903940       0.562244890903940       0.464990958951953     
  0.562244890903940       0.601020400621453       0.432641430191050     
  0.562244890903940       0.639795910338966       0.401316775877366     
  0.562244890903940       0.678571420056479       0.371064550269932     
  0.562244890903940       0.717346929773992       0.341932275023341     
  0.562244890903940       0.756122439491506       0.313966659874485     
  0.562244890903940       0.794897949209019       0.000000000000000E+000
  0.562244890903940       0.833673458926532       0.000000000000000E+000
  0.562244890903940       0.872448968644045       0.000000000000000E+000
  0.562244890903940       0.911224478361558       0.000000000000000E+000
  0.562244890903940       0.949999988079071       0.000000000000000E+000
 
  0.601020400621453      -0.949999988079071       0.000000000000000E+000
  0.601020400621453      -0.911224478361558       0.000000000000000E+000
  0.601020400621453      -0.872448968644045       0.000000000000000E+000
  0.601020400621453      -0.833673458926532       0.000000000000000E+000
  0.601020400621453      -0.794897949209019       0.000000000000000E+000
  0.601020400621453      -0.756122439491505       0.000000000000000E+000
  0.601020400621453      -0.717346929773992       0.000000000000000E+000
  0.601020400621453      -0.678571420056479       0.000000000000000E+000
  0.601020400621453      -0.639795910338966        1.74149210104551     
  0.601020400621453      -0.601020400621453        1.69730552329575     
  0.601020400621453      -0.562244890903940        1.65317504771954     
  0.601020400621453      -0.523469381186427        1.60909164691950     
  0.601020400621453      -0.484693871468914        1.56504875057543     
  0.601020400621453      -0.445918361751401        1.52104788423938     
  0.601020400621453      -0.407142852033888        1.47709491402653     
  0.601020400621453      -0.368367342316374        1.43319917823236     
  0.601020400621453      -0.329591832598861        1.38937521371218     
  0.601020400621453      -0.290816322881348        1.34563947770617     
  0.601020400621453      -0.252040813163835        1.30200198570097     
  0.601020400621453      -0.213265303446322        1.25850219832395     
  0.601020400621453      -0.174489793728809        1.21515631472593     
  0.601020400621453      -0.135714284011296        1.17198708268615     
  0.601020400621453      -9.693877429378273E-002   1.12902998376905     
  0.601020400621453      -5.816326457626964E-002   1.08629985359757     
  0.601020400621453      -1.938775485875655E-002   1.04384550614666     
  0.601020400621453       1.938775485875655E-002   1.00170003116073     
  0.601020400621453       5.816326457626975E-002  0.959896491905864     
  0.601020400621453       9.693877429378261E-002  0.918475007847587     
  0.601020400621453       0.135714284011296       0.877474001370268     
  0.601020400621453       0.174489793728809       0.836937103104837     
  0.601020400621453       0.213265303446322       0.796906255649175     
  0.601020400621453       0.252040813163835       0.757422942422464     
  0.601020400621453       0.290816322881348       0.718533915263289     
  0.601020400621453       0.329591832598861       0.680284285540366     
  0.601020400621453       0.368367342316374       0.642718745859308     
  0.601020400621453       0.407142852033888       0.605893705870068     
  0.601020400621453       0.445918361751401       0.569849008064061     
  0.601020400621453       0.484693871468914       0.534633811313057     
  0.601020400621453       0.523469381186427       0.500297991989193     
  0.601020400621453       0.562244890903940       0.466890111455068     
  0.601020400621453       0.601020400621453       0.434457935804501     
  0.601020400621453       0.639795910338966       0.403049751948900     
  0.601020400621453       0.678571420056479       0.372713724165977     
  0.601020400621453       0.717346929773992       0.343495926514615     
  0.601020400621453       0.756122439491506       0.315448293487936     
  0.601020400621453       0.794897949209019       0.000000000000000E+000
  0.601020400621453       0.833673458926532       0.000000000000000E+000
  0.601020400621453       0.872448968644045       0.000000000000000E+000
  0.601020400621453       0.911224478361558       0.000000000000000E+000
  0.601020400621453       0.949999988079071       0.000000000000000E+000
 
  0.639795910338966      -0.949999988079071       0.000000000000000E+000
  0.639795910338966      -0.911224478361558       0.000000000000000E+000
  0.639795910338966      -0.872448968644045       0.000000000000000E+000
  0.639795910338966      -0.833673458926532       0.000000000000000E+000
  0.639795910338966      -0.794897949209019       0.000000000000000E+000
  0.639795910338966      -0.756122439491505       0.000000000000000E+000
  0.639795910338966      -0.717346929773992       0.000000000000000E+000
  0.639795910338966      -0.678571420056479       0.000000000000000E+000
  0.639795910338966      -0.639795910338966       0.000000000000000E+000
  0.639795910338966      -0.601020400621453        1.70153918736811     
  0.639795910338966      -0.562244890903940        1.65729204880938     
  0.639795910338966      -0.523469381186427        1.61311927784573     
  0.639795910338966      -0.484693871468914        1.56898810407246     
  0.639795910338966      -0.445918361751401        1.52491558202452     
  0.639795910338966      -0.407142852033888        1.48089554494035     
  0.639795910338966      -0.368367342316374        1.43693952807715     
  0.639795910338966      -0.329591832598861        1.39304683006386     
  0.639795910338966      -0.290816322881348        1.34924934488700     
  0.639795910338966      -0.252040813163835        1.30556825557555     
  0.639795910338966      -0.213265303446322        1.26200624393875     
  0.639795910338966      -0.174489793728809        1.21860577611528     
  0.639795910338966      -0.135714284011296        1.17537112944545     
  0.639795910338966      -9.693877429378273E-002   1.13234303722405     
  0.639795910338966      -5.816326457626964E-002   1.08955769347678     
  0.639795910338966      -1.938775485875655E-002   1.04704105638545     
  0.639795910338966       1.938775485875655E-002   1.00483004815242     
  0.639795910338966       5.816326457626975E-002  0.962960332693970     
  0.639795910338966       9.693877429378261E-002  0.921470636998466     
  0.639795910338966       0.135714284011296       0.880399762058726     
  0.639795910338966       0.174489793728809       0.839791336474001     
  0.639795910338966       0.213265303446322       0.799687060903829     
  0.639795910338966       0.252040813163835       0.760128670737675     
  0.639795910338966       0.290816322881348       0.721162683438473     
  0.639795910338966       0.329591832598861       0.682834582544866     
  0.639795910338966       0.368367342316374       0.645189005817666     
  0.639795910338966       0.407142852033888       0.608281914764011     
  0.639795910338966       0.445918361751401       0.572153550164464     
  0.639795910338966       0.484693871468914       0.536853414960425     
  0.639795910338966       0.523469381186427       0.502431268773759     
  0.639795910338966       0.562244890903940       0.468935631674536     
  0.639795910338966       0.601020400621453       0.436415022866858     
  0.639795910338966       0.639795910338966       0.404916531001439     
  0.639795910338966       0.678571420056479       0.374490739113261     
  0.639795910338966       0.717346929773992       0.345183972636332     
  0.639795910338966       0.756122439491506       0.000000000000000E+000
  0.639795910338966       0.794897949209019       0.000000000000000E+000
  0.639795910338966       0.833673458926532       0.000000000000000E+000
  0.639795910338966       0.872448968644045       0.000000000000000E+000
  0.639795910338966       0.911224478361558       0.000000000000000E+000
  0.639795910338966       0.949999988079071       0.000000000000000E+000
 
  0.678571420056479      -0.949999988079071       0.000000000000000E+000
  0.678571420056479      -0.911224478361558       0.000000000000000E+000
  0.678571420056479      -0.872448968644045       0.000000000000000E+000
  0.678571420056479      -0.833673458926532       0.000000000000000E+000
  0.678571420056479      -0.794897949209019       0.000000000000000E+000
  0.678571420056479      -0.756122439491505       0.000000000000000E+000
  0.678571420056479      -0.717346929773992       0.000000000000000E+000
  0.678571420056479      -0.678571420056479       0.000000000000000E+000
  0.678571420056479      -0.639795910338966       0.000000000000000E+000
  0.678571420056479      -0.601020400621453       0.000000000000000E+000
  0.678571420056479      -0.562244890903940       0.000000000000000E+000
  0.678571420056479      -0.523469381186427        1.61748492528355     
  0.678571420056479      -0.484693871468914        1.57325531141667     
  0.678571420056479      -0.445918361751401        1.52909679617469     
  0.678571420056479      -0.407142852033888        1.48499308583437     
  0.678571420056479      -0.368367342316374        1.44095367879162     
  0.678571420056479      -0.329591832598861        1.39701245802077     
  0.678571420056479      -0.290816322881348        1.35315038061082     
  0.678571420056479      -0.252040813163835        1.30940344329981     
  0.678571420056479      -0.213265303446322        1.26577744724445     
  0.678571420056479      -0.174489793728809        1.22229610312764     
  0.678571420056479      -0.135714284011296        1.17900134633212     
  0.678571420056479      -9.693877429378273E-002   1.13591129262345     
  0.678571420056479      -5.816326457626964E-002   1.09305721547343     
  0.678571420056479      -1.938775485875655E-002   1.05047214424769     
  0.678571420056479       1.938775485875655E-002   1.00819082748549     
  0.678571420056479       5.816326457626975E-002  0.966249246989254     
  0.678571420056479       9.693877429378261E-002  0.924686112656402     
  0.678571420056479       0.135714284011296       0.883539868279782     
  0.678571420056479       0.174489793728809       0.842854356635925     
  0.678571420056479       0.213265303446322       0.802671107919026     
  0.678571420056479       0.252040813163835       0.763031977534573     
  0.678571420056479       0.290816322881348       0.723983712760595     
  0.678571420056479       0.329591832598861       0.685571193654844     
  0.678571420056479       0.368367342316374       0.647839422225203     
  0.678571420056479       0.407142852033888       0.610844648364096     
  0.678571420056479       0.445918361751401       0.574626953773672     
  0.678571420056479       0.484693871468914       0.539235684873385     
  0.678571420056479       0.523469381186427       0.504721148681685     
  0.678571420056479       0.562244890903940       0.471131590264028     
  0.678571420056479       0.601020400621453       0.438515192617345     
  0.678571420056479       0.639795910338966       0.406924610515343     
  0.678571420056479       0.678571420056479       0.376386935830561     
  0.678571420056479       0.717346929773992       0.000000000000000E+000
  0.678571420056479       0.756122439491506       0.000000000000000E+000
  0.678571420056479       0.794897949209019       0.000000000000000E+000
  0.678571420056479       0.833673458926532       0.000000000000000E+000
  0.678571420056479       0.872448968644045       0.000000000000000E+000
  0.678571420056479       0.911224478361558       0.000000000000000E+000
  0.678571420056479       0.949999988079071       0.000000000000000E+000
 
  0.717346929773993      -0.949999988079071       0.000000000000000E+000
  0.717346929773993      -0.911224478361558       0.000000000000000E+000
  0.717346929773993      -0.872448968644045       0.000000000000000E+000
  0.717346929773993      -0.833673458926532       0.000000000000000E+000
  0.717346929773993      -0.794897949209019       0.000000000000000E+000
  0.717346929773993      -0.756122439491505       0.000000000000000E+000
  0.717346929773993      -0.717346929773992       0.000000000000000E+000
  0.717346929773993      -0.678571420056479       0.000000000000000E+000
  0.717346929773993      -0.639795910338966       0.000000000000000E+000
  0.717346929773993      -0.601020400621453       0.000000000000000E+000
  0.717346929773993      -0.562244890903940       0.000000000000000E+000
  0.717346929773993      -0.523469381186427       0.000000000000000E+000
  0.717346929773993      -0.484693871468914        1.57787903223949     
  0.717346929773993      -0.445918361751401        1.53358751404933     
  0.717346929773993      -0.407142852033888        1.48940872893440     
  0.717346929773993      -0.368367342316374        1.44529716858107     
  0.717346929773993      -0.329591832598861        1.40127039404684     
  0.717346929773993      -0.290816322881348        1.35734038312199     
  0.717346929773993      -0.252040813163835        1.31350302452198     
  0.717346929773993      -0.213265303446322        1.26980511458780     
  0.717346929773993      -0.174489793728809        1.22626138378876     
  0.717346929773993      -0.135714284011296        1.18289386004028     
  0.717346929773993      -9.693877429378273E-002   1.13973205588051     
  0.717346929773993      -5.816326457626964E-002   1.09680512876736     
  0.717346929773993      -1.938775485875655E-002   1.05414566303025     
  0.717346929773993       1.938775485875655E-002   1.01178864777907     
  0.717346929773993       5.816326457626975E-002  0.969769560035915     
  0.717346929773993       9.693877429378261E-002  0.928127251203284     
  0.717346929773993       0.135714284011296       0.886900147615632     
  0.717346929773993       0.174489793728809       0.846131785216759     
  0.717346929773993       0.213265303446322       0.805864194293914     
  0.717346929773993       0.252040813163835       0.766138575518045     
  0.717346929773993       0.290816322881348       0.727001761214509     
  0.717346929773993       0.329591832598861       0.688499077852262     
  0.717346929773993       0.368367342316374       0.650675323821591     
  0.717346929773993       0.407142852033888       0.613586641730412     
  0.717346929773993       0.445918361751401       0.577273474602979     
  0.717346929773993       0.484693871468914       0.541785330976567     
  0.717346929773993       0.523469381186427       0.507170733845836     
  0.717346929773993       0.562244890903940       0.473484782704486     
  0.717346929773993       0.601020400621453       0.440758048233099     
  0.717346929773993       0.639795910338966       0.409051843449286     
  0.717346929773993       0.678571420056479       0.378442054870772     
  0.717346929773993       0.717346929773992       0.000000000000000E+000
  0.717346929773993       0.756122439491506       0.000000000000000E+000
  0.717346929773993       0.794897949209019       0.000000000000000E+000
  0.717346929773993       0.833673458926532       0.000000000000000E+000
  0.717346929773993       0.872448968644045       0.000000000000000E+000
  0.717346929773993       0.911224478361558       0.000000000000000E+000
  0.717346929773993       0.949999988079071       0.000000000000000E+000
 
  0.756122439491506      -0.949999988079071       0.000000000000000E+000
  0.756122439491506      -0.911224478361558       0.000000000000000E+000
  0.756122439491506      -0.872448968644045       0.000000000000000E+000
  0.756122439491506      -0.833673458926532       0.000000000000000E+000
  0.756122439491506      -0.794897949209019       0.000000000000000E+000
  0.756122439491506      -0.756122439491505       0.000000000000000E+000
  0.756122439491506      -0.717346929773992       0.000000000000000E+000
  0.756122439491506      -0.678571420056479       0.000000000000000E+000
  0.756122439491506      -0.639795910338966       0.000000000000000E+000
  0.756122439491506      -0.601020400621453       0.000000000000000E+000
  0.756122439491506      -0.562244890903940       0.000000000000000E+000
  0.756122439491506      -0.523469381186427       0.000000000000000E+000
  0.756122439491506      -0.484693871468914       0.000000000000000E+000
  0.756122439491506      -0.445918361751401       0.000000000000000E+000
  0.756122439491506      -0.407142852033888        1.49415808562437     
  0.756122439491506      -0.368367342316374        1.44995485980480     
  0.756122439491506      -0.329591832598861        1.40582401739630     
  0.756122439491506      -0.290816322881348        1.36179977051750     
  0.756122439491506      -0.252040813163835        1.31789556623289     
  0.756122439491506      -0.213265303446322        1.27411940385009     
  0.756122439491506      -0.174489793728809        1.23049792868291     
  0.756122439491506      -0.135714284011296        1.18705345456479     
  0.756122439491506      -9.693877429378273E-002   1.14381359483850     
  0.756122439491506      -5.816326457626964E-002   1.10080794498489     
  0.756122439491506      -1.938775485875655E-002   1.05806849549141     
  0.756122439491506       1.938775485875655E-002   1.01562990168887     
  0.756122439491506       5.816326457626975E-002  0.973527778607708     
  0.756122439491506       9.693877429378261E-002  0.931800460951092     
  0.756122439491506       0.135714284011296       0.890486806155309     
  0.756122439491506       0.174489793728809       0.849630063326820     
  0.756122439491506       0.213265303446322       0.809271834825935     
  0.756122439491506       0.252040813163835       0.769453798776810     
  0.756122439491506       0.290816322881348       0.730222754476580     
  0.756122439491506       0.329591832598861       0.691623740221912     
  0.756122439491506       0.368367342316374       0.653701702319497     
  0.756122439491506       0.407142852033888       0.616513437622003     
  0.756122439491506       0.445918361751401       0.580097136531316     
  0.756122439491506       0.484693871468914       0.544507781709077     
  0.756122439491506       0.523469381186427       0.509785915619074     
  0.756122439491506       0.562244890903940       0.475972382717142     
  0.756122439491506       0.601020400621453       0.443162053197967     
  0.756122439491506       0.639795910338966       0.411360252719633     
  0.756122439491506       0.678571420056479       0.000000000000000E+000
  0.756122439491506       0.717346929773992       0.000000000000000E+000
  0.756122439491506       0.756122439491506       0.000000000000000E+000
  0.756122439491506       0.794897949209019       0.000000000000000E+000
  0.756122439491506       0.833673458926532       0.000000000000000E+000
  0.756122439491506       0.872448968644045       0.000000000000000E+000
  0.756122439491506       0.911224478361558       0.000000000000000E+000
  0.756122439491506       0.949999988079071       0.000000000000000E+000
 
  0.794897949209019      -0.949999988079071       0.000000000000000E+000
  0.794897949209019      -0.911224478361558       0.000000000000000E+000
  0.794897949209019      -0.872448968644045       0.000000000000000E+000
  0.794897949209019      -0.833673458926532       0.000000000000000E+000
  0.794897949209019      -0.794897949209019       0.000000000000000E+000
  0.794897949209019      -0.756122439491505       0.000000000000000E+000
  0.794897949209019      -0.717346929773992       0.000000000000000E+000
  0.794897949209019      -0.678571420056479       0.000000000000000E+000
  0.794897949209019      -0.639795910338966       0.000000000000000E+000
  0.794897949209019      -0.601020400621453       0.000000000000000E+000
  0.794897949209019      -0.562244890903940       0.000000000000000E+000
  0.794897949209019      -0.523469381186427       0.000000000000000E+000
  0.794897949209019      -0.484693871468914       0.000000000000000E+000
  0.794897949209019      -0.445918361751401       0.000000000000000E+000
  0.794897949209019      -0.407142852033888       0.000000000000000E+000
  0.794897949209019      -0.368367342316374       0.000000000000000E+000
  0.794897949209019      -0.329591832598861        1.41068628828570     
  0.794897949209019      -0.290816322881348        1.36657321490685     
  0.794897949209019      -0.252040813163835        1.32253664411884     
  0.794897949209019      -0.213265303446322        1.27871903512539     
  0.794897949209019      -0.174489793728809        1.23501439047397     
  0.794897949209019      -0.135714284011296        1.19148648598726     
  0.794897949209019      -9.693877429378273E-002   1.14816301365229     
  0.794897949209019      -5.816326457626964E-002   1.10507256292808     
  0.794897949209019      -1.938775485875655E-002   1.06224731111514     
  0.794897949209019       1.938775485875655E-002   1.01972137292693     
  0.794897949209019       5.816326457626975E-002  0.977530406043277     
  0.794897949209019       9.693877429378261E-002  0.935712683815041     
  0.794897949209019       0.135714284011296       0.894306328510993     
  0.794897949209019       0.174489793728809       0.853354955877048     
  0.794897949209019       0.213265303446322       0.812900343219858     
  0.794897949209019       0.252040813163835       0.772983908981346     
  0.794897949209019       0.290816322881348       0.733652234726582     
  0.794897949209019       0.329591832598861       0.694951133394796     
  0.794897949209019       0.368367342316374       0.656923835721404     
  0.794897949209019       0.407142852033888       0.619629350687357     
  0.794897949209019       0.445918361751401       0.583108045036330     
  0.794897949209019       0.484693871468914       0.547385461653303     
  0.794897949209019       0.523469381186427       0.512563023426728     
  0.794897949209019       0.562244890903940       0.478664964760124     
  0.794897949209019       0.601020400621453       0.445720334326521     
  0.794897949209019       0.639795910338966       0.000000000000000E+000
  0.794897949209019       0.678571420056479       0.000000000000000E+000
  0.794897949209019       0.717346929773992       0.000000000000000E+000
  0.794897949209019       0.756122439491506       0.000000000000000E+000
  0.794897949209019       0.794897949209019       0.000000000000000E+000
  0.794897949209019       0.833673458926532       0.000000000000000E+000
  0.794897949209019       0.872448968644045       0.000000000000000E+000
  0.794897949209019       0.911224478361558       0.000000000000000E+000
  0.794897949209019       0.949999988079071       0.000000000000000E+000
 
  0.833673458926532      -0.949999988079071       0.000000000000000E+000
  0.833673458926532      -0.911224478361558       0.000000000000000E+000
  0.833673458926532      -0.872448968644045       0.000000000000000E+000
  0.833673458926532      -0.833673458926532       0.000000000000000E+000
  0.833673458926532      -0.794897949209019       0.000000000000000E+000
  0.833673458926532      -0.756122439491505       0.000000000000000E+000
  0.833673458926532      -0.717346929773992       0.000000000000000E+000
  0.833673458926532      -0.678571420056479       0.000000000000000E+000
  0.833673458926532      -0.639795910338966       0.000000000000000E+000
  0.833673458926532      -0.601020400621453       0.000000000000000E+000
  0.833673458926532      -0.562244890903940       0.000000000000000E+000
  0.833673458926532      -0.523469381186427       0.000000000000000E+000
  0.833673458926532      -0.484693871468914       0.000000000000000E+000
  0.833673458926532      -0.445918361751401       0.000000000000000E+000
  0.833673458926532      -0.407142852033888       0.000000000000000E+000
  0.833673458926532      -0.368367342316374       0.000000000000000E+000
  0.833673458926532      -0.329591832598861       0.000000000000000E+000
  0.833673458926532      -0.290816322881348       0.000000000000000E+000
  0.833673458926532      -0.252040813163835        1.32755824601706     
  0.833673458926532      -0.213265303446322        1.28360823363211     
  0.833673458926532      -0.174489793728809        1.23981472351428     
  0.833673458926532      -0.135714284011296        1.19619824396284     
  0.833673458926532      -9.693877429378273E-002   1.15278593703996     
  0.833673458926532      -5.816326457626964E-002   1.10960528100811     
  0.833673458926532      -1.938775485875655E-002   1.06668857493641     
  0.833673458926532       1.938775485875655E-002   1.02406994937678     
  0.833673458926532       5.816326457626975E-002  0.981784263567120     
  0.833673458926532       9.693877429378261E-002  0.939869868260922     
  0.833673458926532       0.135714284011296       0.898365120624234     
  0.833673458926532       0.174489793728809       0.857313363727702     
  0.833673458926532       0.213265303446322       0.816756029498664     
  0.833673458926532       0.252040813163835       0.776735080808582     
  0.833673458926532       0.290816322881348       0.737296586886500     
  0.833673458926532       0.329591832598861       0.698485156347394     
  0.833673458926532       0.368367342316374       0.660352841697362     
  0.833673458926532       0.407142852033888       0.622925824910678     
  0.833673458926532       0.445918361751401       0.586283717862715     
  0.833673458926532       0.484693871468914       0.550484619808429     
  0.833673458926532       0.523469381186427       0.515531185527197     
  0.833673458926532       0.562244890903940       0.000000000000000E+000
  0.833673458926532       0.601020400621453       0.000000000000000E+000
  0.833673458926532       0.639795910338966       0.000000000000000E+000
  0.833673458926532       0.678571420056479       0.000000000000000E+000
  0.833673458926532       0.717346929773992       0.000000000000000E+000
  0.833673458926532       0.756122439491506       0.000000000000000E+000
  0.833673458926532       0.794897949209019       0.000000000000000E+000
  0.833673458926532       0.833673458926532       0.000000000000000E+000
  0.833673458926532       0.872448968644045       0.000000000000000E+000
  0.833673458926532       0.911224478361558       0.000000000000000E+000
  0.833673458926532       0.949999988079071       0.000000000000000E+000
 
  0.872448968644045      -0.949999988079071       0.000000000000000E+000
  0.872448968644045      -0.911224478361558       0.000000000000000E+000
  0.872448968644045      -0.872448968644045       0.000000000000000E+000
  0.872448968644045      -0.833673458926532       0.000000000000000E+000
  0.872448968644045      -0.794897949209019       0.000000000000000E+000
  0.872448968644045      -0.756122439491505       0.000000000000000E+000
  0.872448968644045      -0.717346929773992       0.000000000000000E+000
  0.872448968644045      -0.678571420056479       0.000000000000000E+000
  0.872448968644045      -0.639795910338966       0.000000000000000E+000
  0.872448968644045      -0.601020400621453       0.000000000000000E+000
  0.872448968644045      -0.562244890903940       0.000000000000000E+000
  0.872448968644045      -0.523469381186427       0.000000000000000E+000
  0.872448968644045      -0.484693871468914       0.000000000000000E+000
  0.872448968644045      -0.445918361751401       0.000000000000000E+000
  0.872448968644045      -0.407142852033888       0.000000000000000E+000
  0.872448968644045      -0.368367342316374       0.000000000000000E+000
  0.872448968644045      -0.329591832598861       0.000000000000000E+000
  0.872448968644045      -0.290816322881348       0.000000000000000E+000
  0.872448968644045      -0.252040813163835       0.000000000000000E+000
  0.872448968644045      -0.213265303446322       0.000000000000000E+000
  0.872448968644045      -0.174489793728809       0.000000000000000E+000
  0.872448968644045      -0.135714284011296        1.20117138481213     
  0.872448968644045      -9.693877429378273E-002   1.15768458482729     
  0.872448968644045      -5.816326457626964E-002   1.11441061898376     
  0.872448968644045      -1.938775485875655E-002   1.07139791292440     
  0.872448968644045       1.938775485875655E-002   1.02868093689286     
  0.872448968644045       5.816326457626975E-002  0.986295192536344     
  0.872448968644045       9.693877429378261E-002  0.944278767120117     
  0.872448968644045       0.135714284011296       0.902669651389768     
  0.872448968644045       0.174489793728809       0.861511384353598     
  0.872448968644045       0.213265303446322       0.820845841223216     
  0.872448968644045       0.252040813163835       0.780711741616843     
  0.872448968644045       0.290816322881348       0.741165787395093     
  0.872448968644045       0.329591832598861       0.702227389026827     
  0.872448968644045       0.368367342316374       0.663954005208015     
  0.872448968644045       0.407142852033888       0.626451362728463     
  0.872448968644045       0.445918361751401       0.589691297675177     
  0.872448968644045       0.484693871468914       0.553749674937440     
  0.872448968644045       0.523469381186427       0.000000000000000E+000
  0.872448968644045       0.562244890903940       0.000000000000000E+000
  0.872448968644045       0.601020400621453       0.000000000000000E+000
  0.872448968644045       0.639795910338966       0.000000000000000E+000
  0.872448968644045       0.678571420056479       0.000000000000000E+000
  0.872448968644045       0.717346929773992       0.000000000000000E+000
  0.872448968644045       0.756122439491506       0.000000000000000E+000
  0.872448968644045       0.794897949209019       0.000000000000000E+000
  0.872448968644045       0.833673458926532       0.000000000000000E+000
  0.872448968644045       0.872448968644045       0.000000000000000E+000
  0.872448968644045       0.911224478361558       0.000000000000000E+000
  0.872448968644045       0.949999988079071       0.000000000000000E+000
 
  0.911224478361558      -0.949999988079071       0.000000000000000E+000
  0.911224478361558      -0.911224478361558       0.000000000000000E+000
  0.911224478361558      -0.872448968644045       0.000000000000000E+000
  0.911224478361558      -0.833673458926532       0.000000000000000E+000
  0.911224478361558      -0.794897949209019       0.000000000000000E+000
  0.911224478361558      -0.756122439491505       0.000000000000000E+000
  0.911224478361558      -0.717346929773992       0.000000000000000E+000
  0.911224478361558      -0.678571420056479       0.000000000000000E+000
  0.911224478361558      -0.639795910338966       0.000000000000000E+000
  0.911224478361558      -0.601020400621453       0.000000000000000E+000
  0.911224478361558      -0.562244890903940       0.000000000000000E+000
  0.911224478361558      -0.523469381186427       0.000000000000000E+000
  0.911224478361558      -0.484693871468914       0.000000000000000E+000
  0.911224478361558      -0.445918361751401       0.000000000000000E+000
  0.911224478361558      -0.407142852033888       0.000000000000000E+000
  0.911224478361558      -0.368367342316374       0.000000000000000E+000
  0.911224478361558      -0.329591832598861       0.000000000000000E+000
  0.911224478361558      -0.290816322881348       0.000000000000000E+000
  0.911224478361558      -0.252040813163835       0.000000000000000E+000
  0.911224478361558      -0.213265303446322       0.000000000000000E+000
  0.911224478361558      -0.174489793728809       0.000000000000000E+000
  0.911224478361558      -0.135714284011296       0.000000000000000E+000
  0.911224478361558      -9.693877429378273E-002  0.000000000000000E+000
  0.911224478361558      -5.816326457626964E-002  0.000000000000000E+000
  0.911224478361558      -1.938775485875655E-002   1.07637605045513     
  0.911224478361558       1.938775485875655E-002   1.03355851132404     
  0.911224478361558       5.816326457626975E-002  0.991068219108568     
  0.911224478361558       9.693877429378261E-002  0.948944429539207     
  0.911224478361558       0.135714284011296       0.907226297898222     
  0.911224478361558       0.174489793728809       0.865953829703096     
  0.911224478361558       0.213265303446322       0.825176839246878     
  0.911224478361558       0.252040813163835       0.784924302166362     
  0.911224478361558       0.290816322881348       0.745221943244948     
  0.911224478361558       0.329591832598861       0.706196684194294     
  0.911224478361558       0.368367342316374       0.667827599562854     
  0.911224478361558       0.407142852033888       0.000000000000000E+000
  0.911224478361558       0.445918361751401       0.000000000000000E+000
  0.911224478361558       0.484693871468914       0.000000000000000E+000
  0.911224478361558       0.523469381186427       0.000000000000000E+000
  0.911224478361558       0.562244890903940       0.000000000000000E+000
  0.911224478361558       0.601020400621453       0.000000000000000E+000
  0.911224478361558       0.639795910338966       0.000000000000000E+000
  0.911224478361558       0.678571420056479       0.000000000000000E+000
  0.911224478361558       0.717346929773992       0.000000000000000E+000
  0.911224478361558       0.756122439491506       0.000000000000000E+000
  0.911224478361558       0.794897949209019       0.000000000000000E+000
  0.911224478361558       0.833673458926532       0.000000000000000E+000
  0.911224478361558       0.872448968644045       0.000000000000000E+000
  0.911224478361558       0.911224478361558       0.000000000000000E+000
  0.911224478361558       0.949999988079071       0.000000000000000E+000
 
  0.949999988079071      -0.949999988079071       0.000000000000000E+000
  0.949999988079071      -0.911224478361558       0.000000000000000E+000
  0.949999988079071      -0.872448968644045       0.000000000000000E+000
  0.949999988079071      -0.833673458926532       0.000000000000000E+000
  0.949999988079071      -0.794897949209019       0.000000000000000E+000
  0.949999988079071      -0.756122439491505       0.000000000000000E+000
  0.949999988079071      -0.717346929773992       0.000000000000000E+000
  0.949999988079071      -0.678571420056479       0.000000000000000E+000
  0.949999988079071      -0.639795910338966       0.000000000000000E+000
  0.949999988079071      -0.601020400621453       0.000000000000000E+000
  0.949999988079071      -0.562244890903940       0.000000000000000E+000
  0.949999988079071      -0.523469381186427       0.000000000000000E+000
  0.949999988079071      -0.484693871468914       0.000000000000000E+000
  0.949999988079071      -0.445918361751401       0.000000000000000E+000
  0.949999988079071      -0.407142852033888       0.000000000000000E+000
  0.949999988079071      -0.368367342316374       0.000000000000000E+000
  0.949999988079071      -0.329591832598861       0.000000000000000E+000
  0.949999988079071      -0.290816322881348       0.000000000000000E+000
  0.949999988079071      -0.252040813163835       0.000000000000000E+000
  0.949999988079071      -0.213265303446322       0.000000000000000E+000
  0.949999988079071      -0.174489793728809       0.000000000000000E+000
  0.949999988079071      -0.135714284011296       0.000000000000000E+000
  0.949999988079071      -9.693877429378273E-002  0.000000000000000E+000
  0.949999988079071      -5.816326457626964E-002  0.000000000000000E+000
  0.949999988079071      -1.938775485875655E-002  0.000000000000000E+000
  0.949999988079071       1.938775485875655E-002  0.000000000000000E+000
  0.949999988079071       5.816326457626975E-002  0.000000000000000E+000
  0.949999988079071       9.693877429378261E-002  0.000000000000000E+000
  0.949999988079071       0.135714284011296       0.000000000000000E+000
  0.949999988079071       0.174489793728809       0.000000000000000E+000
  0.949999988079071       0.213265303446322       0.000000000000000E+000
  0.949999988079071       0.252040813163835       0.000000000000000E+000
  0.949999988079071       0.290816322881348       0.000000000000000E+000
  0.949999988079071       0.329591832598861       0.000000000000000E+000
  0.949999988079071       0.368367342316374       0.000000000000000E+000
  0.949999988079071       0.407142852033888       0.000000000000000E+000
  0.949999988079071       0.445918361751401       0.000000000000000E+000
  0.949999988079071       0.484693871468914       0.000000000000000E+000
  0.949999988079071       0.523469381186427       0.000000000000000E+000
  0.949999988079071       0.562244890903940       0.000000000000000E+000
  0.949999988079071       0.601020400621453       0.000000000000000E+000
  0.949999988079071       0.639795910338966       0.000000000000000E+000
  0.949999988079071       0.678571420056479       0.000000000000000E+000
  0.949999988079071       0.717346929773992       0.000000000000000E+000
  0.949999988079071       0.756122439491506       0.000000000000000E+000
  0.949999988079071       0.794897949209019       0.000000000000000E+000
  0.949999988079071       0.833673458926532       0.000000000000000E+000
  0.949999988079071       0.872448968644045       0.000000000000000E+000
  0.949999988079071       0.911224478361558       0.000000000000000E+000
  0.949999988079071       0.949999988079071       0.000000000000000E+000
 


==> figs/gnuplot/matching/dalitzc25.dat <==
 # number of iterations:           12
 #
 # Name of the set of constants: PDG 2008                        
 # mpic =   0.139570180000000     
 # mpi0 =   0.134976600000000     
 # mpi =   0.134976600000000     
 # meta =   0.547853000000000     
 # Fpi =   9.221000000000000E-002
 #
 # a =   0.170466921676960       =    9.35670958819085       mpi^2
 # b =   0.466256262636160       =    25.5922052222489       mpi^2
 #
 # Subtraction constants:
 #  (-0.480384947750972,-9.446082654544920E-003)
 #  (12.6193903657012,-0.645492646728047)
 #  (0.000000000000000E+000,0.000000000000000E+000)
 #  (4.58182202126251,0.000000000000000E+000)
 #
 ############   Data   ############
 -0.949999988079071      -0.949999988079071       0.000000000000000E+000
 -0.949999988079071      -0.870833322405815       0.000000000000000E+000
 -0.949999988079071      -0.791666656732559       0.000000000000000E+000
 -0.949999988079071      -0.712499991059303       0.000000000000000E+000
 -0.949999988079071      -0.633333325386047       0.000000000000000E+000
 -0.949999988079071      -0.554166659712791       0.000000000000000E+000
 -0.949999988079071      -0.474999994039536       0.000000000000000E+000
 -0.949999988079071      -0.395833328366280       0.000000000000000E+000
 -0.949999988079071      -0.316666662693024       0.000000000000000E+000
 -0.949999988079071      -0.237499997019768       0.000000000000000E+000
 -0.949999988079071      -0.158333331346512       0.000000000000000E+000
 -0.949999988079071      -7.916666567325592E-002  0.000000000000000E+000
 -0.949999988079071       0.000000000000000E+000  0.000000000000000E+000
 -0.949999988079071       7.916666567325592E-002  0.000000000000000E+000
 -0.949999988079071       0.158333331346512       0.000000000000000E+000
 -0.949999988079071       0.237499997019768       0.000000000000000E+000
 -0.949999988079071       0.316666662693024       0.000000000000000E+000
 -0.949999988079071       0.395833328366280       0.000000000000000E+000
 -0.949999988079071       0.474999994039536       0.000000000000000E+000
 -0.949999988079071       0.554166659712791       0.000000000000000E+000
 -0.949999988079071       0.633333325386047       0.000000000000000E+000
 -0.949999988079071       0.712499991059303       0.000000000000000E+000
 -0.949999988079071       0.791666656732559       0.000000000000000E+000
 -0.949999988079071       0.870833322405815       0.000000000000000E+000
 -0.949999988079071       0.949999988079071       0.000000000000000E+000
 
 -0.870833322405815      -0.949999988079071       0.000000000000000E+000
 -0.870833322405815      -0.870833322405815       0.000000000000000E+000
 -0.870833322405815      -0.791666656732559       0.000000000000000E+000
 -0.870833322405815      -0.712499991059303       0.000000000000000E+000
 -0.870833322405815      -0.633333325386047       0.000000000000000E+000
 -0.870833322405815      -0.554166659712791       0.000000000000000E+000
 -0.870833322405815      -0.474999994039536       0.000000000000000E+000
 -0.870833322405815      -0.395833328366280       0.000000000000000E+000
 -0.870833322405815      -0.316666662693024       0.000000000000000E+000
 -0.870833322405815      -0.237499997019768       0.000000000000000E+000
 -0.870833322405815      -0.158333331346512        1.25746940659223     
 -0.870833322405815      -7.916666567325592E-002   1.14351792659758     
 -0.870833322405815       0.000000000000000E+000   1.03645109353793     
 -0.870833322405815       7.916666567325592E-002  0.936068132058254     
 -0.870833322405815       0.158333331346512       0.842172922240634     
 -0.870833322405815       0.237499997019768       0.754574168996861     
 -0.870833322405815       0.316666662693024       0.673088235502453     
 -0.870833322405815       0.395833328366280       0.597540055490791     
 -0.870833322405815       0.474999994039536       0.527764365536825     
 -0.870833322405815       0.554166659712791       0.000000000000000E+000
 -0.870833322405815       0.633333325386047       0.000000000000000E+000
 -0.870833322405815       0.712499991059303       0.000000000000000E+000
 -0.870833322405815       0.791666656732559       0.000000000000000E+000
 -0.870833322405815       0.870833322405815       0.000000000000000E+000
 -0.870833322405815       0.949999988079071       0.000000000000000E+000
 
 -0.791666656732559      -0.949999988079071       0.000000000000000E+000
 -0.791666656732559      -0.870833322405815       0.000000000000000E+000
 -0.791666656732559      -0.791666656732559       0.000000000000000E+000
 -0.791666656732559      -0.712499991059303       0.000000000000000E+000
 -0.791666656732559      -0.633333325386047       0.000000000000000E+000
 -0.791666656732559      -0.554166659712791       0.000000000000000E+000
 -0.791666656732559      -0.474999994039536       0.000000000000000E+000
 -0.791666656732559      -0.395833328366280       0.000000000000000E+000
 -0.791666656732559      -0.316666662693024        1.49685586124179     
 -0.791666656732559      -0.237499997019768        1.36938892461311     
 -0.791666656732559      -0.158333331346512        1.24916579599526     
 -0.791666656732559      -7.916666567325592E-002   1.13597744825719     
 -0.791666656732559       0.000000000000000E+000   1.02962283667241     
 -0.791666656732559       7.916666567325592E-002  0.929905744679658     
 -0.791666656732559       0.158333331346512       0.836633846954621     
 -0.791666656732559       0.237499997019768       0.749619374736302     
 -0.791666656732559       0.316666662693024       0.668681877647669     
 -0.791666656732559       0.395833328366280       0.593648232671590     
 -0.791666656732559       0.474999994039536       0.524361372058825     
 -0.791666656732559       0.554166659712791       0.460680207267985     
 -0.791666656732559       0.633333325386047       0.000000000000000E+000
 -0.791666656732559       0.712499991059303       0.000000000000000E+000
 -0.791666656732559       0.791666656732559       0.000000000000000E+000
 -0.791666656732559       0.870833322405815       0.000000000000000E+000
 -0.791666656732559       0.949999988079071       0.000000000000000E+000
 
 -0.712499991059303      -0.949999988079071       0.000000000000000E+000
 -0.712499991059303      -0.870833322405815       0.000000000000000E+000
 -0.712499991059303      -0.791666656732559       0.000000000000000E+000
 -0.712499991059303      -0.712499991059303       0.000000000000000E+000
 -0.712499991059303      -0.633333325386047       0.000000000000000E+000
 -0.712499991059303      -0.554166659712791       0.000000000000000E+000
 -0.712499991059303      -0.474999994039536        1.76377650629316     
 -0.712499991059303      -0.395833328366280        1.62210661311041     
 -0.712499991059303      -0.316666662693024        1.48804348787540     
 -0.712499991059303      -0.237499997019768        1.36136617365901     
 -0.712499991059303      -0.158333331346512        1.24186979556853     
 -0.712499991059303      -7.916666567325592E-002   1.12935579875239     
 -0.712499991059303       0.000000000000000E+000   1.02362947759905     
 -0.712499991059303       7.916666567325592E-002  0.924499161652084     
 -0.712499991059303       0.158333331346512       0.831776256142603     
 -0.712499991059303       0.237499997019768       0.745276591895542     
 -0.712499991059303       0.316666662693024       0.664822155102358     
 -0.712499991059303       0.395833328366280       0.590243455142383     
 -0.712499991059303       0.474999994039536       0.521384495206471     
 -0.712499991059303       0.554166659712791       0.458110274015547     
 -0.712499991059303       0.633333325386047       0.400320968251218     
 -0.712499991059303       0.712499991059303       0.000000000000000E+000
 -0.712499991059303       0.791666656732559       0.000000000000000E+000
 -0.712499991059303       0.870833322405815       0.000000000000000E+000
 -0.712499991059303       0.949999988079071       0.000000000000000E+000
 
 -0.633333325386047      -0.949999988079071       0.000000000000000E+000
 -0.633333325386047      -0.870833322405815       0.000000000000000E+000
 -0.633333325386047      -0.791666656732559       0.000000000000000E+000
 -0.633333325386047      -0.712499991059303       0.000000000000000E+000
 -0.633333325386047      -0.633333325386047       0.000000000000000E+000
 -0.633333325386047      -0.554166659712791        1.90313196415608     
 -0.633333325386047      -0.474999994039536        1.75455121624372     
 -0.633333325386047      -0.395833328366280        1.61370586437129     
 -0.633333325386047      -0.316666662693024        1.48038493416096     
 -0.633333325386047      -0.237499997019768        1.35438877062769     
 -0.633333325386047      -0.158333331346512        1.23552275651138     
 -0.633333325386047      -7.916666567325592E-002   1.12359505817628     
 -0.633333325386047       0.000000000000000E+000   1.01841561078121     
 -0.633333325386047       7.916666567325592E-002  0.919796582475736     
 -0.633333325386047       0.158333331346512       0.827552438337310     
 -0.633333325386047       0.237499997019768       0.741501752002661     
 -0.633333325386047       0.316666662693024       0.661469032056748     
 -0.633333325386047       0.395833328366280       0.587287466720735     
 -0.633333325386047       0.474999994039536       0.518803204111388     
 -0.633333325386047       0.554166659712791       0.455883987214983     
 -0.633333325386047       0.633333325386047       0.398431554198623     
 -0.633333325386047       0.712499991059303       0.346410818469773     
 -0.633333325386047       0.791666656732559       0.000000000000000E+000
 -0.633333325386047       0.870833322405815       0.000000000000000E+000
 -0.633333325386047       0.949999988079071       0.000000000000000E+000
 
 -0.554166659712791      -0.949999988079071       0.000000000000000E+000
 -0.554166659712791      -0.870833322405815       0.000000000000000E+000
 -0.554166659712791      -0.791666656732559       0.000000000000000E+000
 -0.554166659712791      -0.712499991059303       0.000000000000000E+000
 -0.554166659712791      -0.633333325386047        2.05016310319043     
 -0.554166659712791      -0.554166659712791        1.89447726732074     
 -0.554166659712791      -0.474999994039536        1.74665561648790     
 -0.554166659712791      -0.395833328366280        1.60649550797023     
 -0.554166659712791      -0.316666662693024        1.47380321493906     
 -0.554166659712791      -0.237499997019768        1.34838858699072     
 -0.554166659712791      -0.158333331346512        1.23006307253890     
 -0.554166659712791      -7.916666567325592E-002   1.11863911773002     
 -0.554166659712791       0.000000000000000E+000   1.01393006668042     
 -0.554166659712791       7.916666567325592E-002  0.915751201972736     
 -0.554166659712791       0.158333331346512       0.823919620921245     
 -0.554166659712791       0.237499997019768       0.738256090618796     
 -0.554166659712791       0.316666662693024       0.658587489003861     
 -0.554166659712791       0.395833328366280       0.584748750385174     
 -0.554166659712791       0.474999994039536       0.516588239078513     
 -0.554166659712791       0.554166659712791       0.453975830959055     
 -0.554166659712791       0.633333325386047       0.396815490341653     
 -0.554166659712791       0.712499991059303       0.345074894459072     
 -0.554166659712791       0.791666656732559       0.000000000000000E+000
 -0.554166659712791       0.870833322405815       0.000000000000000E+000
 -0.554166659712791       0.949999988079071       0.000000000000000E+000
 
 -0.474999994039536      -0.949999988079071       0.000000000000000E+000
 -0.474999994039536      -0.870833322405815       0.000000000000000E+000
 -0.474999994039536      -0.791666656732559       0.000000000000000E+000
 -0.474999994039536      -0.712499991059303        2.20517384755281     
 -0.474999994039536      -0.633333325386047        2.04218202812904     
 -0.474999994039536      -0.554166659712791        1.88718295353620     
 -0.474999994039536      -0.474999994039536        1.73998326210784     
 -0.474999994039536      -0.395833328366280        1.60039393003536     
 -0.474999994039536      -0.316666662693024        1.46822939070989     
 -0.474999994039536      -0.237499997019768        1.34330487590313     
 -0.474999994039536      -0.158333331346512        1.22543595241702     
 -0.474999994039536      -7.916666567325592E-002   1.11443830778087     
 -0.474999994039536       0.000000000000000E+000   1.01012808828518     
 -0.474999994039536       7.916666567325592E-002  0.912322585020498     
 -0.474999994039536       0.158333331346512       0.820841083119649     
 -0.474999994039536       0.237499997019768       0.735506450632145     
 -0.474999994039536       0.316666662693024       0.656147251762239     
 -0.474999994039536       0.395833328366280       0.582600106415293     
 -0.474999994039536       0.474999994039536       0.514715206664918     
 -0.474999994039536       0.554166659712791       0.452363908111474     
 -0.474999994039536       0.633333325386047       0.395452429778242     
 -0.474999994039536       0.712499991059303       0.343950632328501     
 -0.474999994039536       0.791666656732559       0.297962636130146     
 -0.474999994039536       0.870833322405815       0.000000000000000E+000
 -0.474999994039536       0.949999988079071       0.000000000000000E+000
 
 -0.395833328366280      -0.949999988079071       0.000000000000000E+000
 -0.395833328366280      -0.870833322405815       0.000000000000000E+000
 -0.395833328366280      -0.791666656732559        2.36848630455931     
 -0.395833328366280      -0.712499991059303        2.19797719987832     
 -0.395833328366280      -0.633333325386047        2.03559426079624     
 -0.395833328366280      -0.554166659712791        1.88114770726061     
 -0.395833328366280      -0.474999994039536        1.73445516304642     
 -0.395833328366280      -0.395833328366280        1.59533457186762     
 -0.395833328366280      -0.316666662693024        1.46360526390375     
 -0.395833328366280      -0.237499997019768        1.33908597888535     
 -0.395833328366280      -0.158333331346512        1.22159520487007     
 -0.395833328366280      -7.916666567325592E-002   1.11095100493877     
 -0.395833328366280       0.000000000000000E+000   1.00697162585568     
 -0.395833328366280       7.916666567325592E-002  0.909476355753896     
 -0.395833328366280       0.158333331346512       0.818286022105216     
 -0.395833328366280       0.237499997019768       0.733224880634080     
 -0.395833328366280       0.316666662693024       0.654123126646143     
 -0.395833328366280       0.395833328366280       0.580818753220446     
 -0.395833328366280       0.474999994039536       0.513163367161984     
 -0.395833328366280       0.554166659712791       0.451029815191661     
 -0.395833328366280       0.633333325386047       0.394325791940811     
 -0.395833328366280       0.712499991059303       0.343023184873636     
 -0.395833328366280       0.791666656732559       0.297229225207534     
 -0.395833328366280       0.870833322405815       0.000000000000000E+000
 -0.395833328366280       0.949999988079071       0.000000000000000E+000
 
 -0.316666662693024      -0.949999988079071       0.000000000000000E+000
 -0.316666662693024      -0.870833322405815        2.54044202802901     
 -0.316666662693024      -0.791666656732559        2.36219869560448     
 -0.316666662693024      -0.712499991059303        2.19221418704853     
 -0.316666662693024      -0.633333325386047        2.03030757893433     
 -0.316666662693024      -0.554166659712791        1.87629825741912     
 -0.316666662693024      -0.474999994039536        1.73000967177805     
 -0.316666662693024      -0.395833328366280        1.59126389367491     
 -0.316666662693024      -0.316666662693024        1.45988333466205     
 -0.316666662693024      -0.237499997019768        1.33568938181118     
 -0.316666662693024      -0.158333331346512        1.21850257663267     
 -0.316666662693024      -7.916666567325592E-002   1.10814280353225     
 -0.316666662693024       0.000000000000000E+000   1.00442989415195     
 -0.316666662693024       7.916666567325592E-002  0.907184449619817     
 -0.316666662693024       0.158333331346512       0.816228772598486     
 -0.316666662693024       0.237499997019768       0.731388333166478     
 -0.316666662693024       0.316666662693024       0.652494337805181     
 -0.316666662693024       0.395833328366280       0.579385949161586     
 -0.316666662693024       0.474999994039536       0.511915891145673     
 -0.316666662693024       0.554166659712791       0.449958200304716     
 -0.316666662693024       0.633333325386047       0.393421895207420     
 -0.316666662693024       0.712499991059303       0.342280508962177     
 -0.316666662693024       0.791666656732559       0.296643407510822     
 -0.316666662693024       0.870833322405815       0.000000000000000E+000
 -0.316666662693024       0.949999988079071       0.000000000000000E+000
 
 -0.237499997019768      -0.949999988079071       0.000000000000000E+000
 -0.237499997019768      -0.870833322405815        2.53520670334333     
 -0.237499997019768      -0.791666656732559        2.35739551461505     
 -0.237499997019768      -0.712499991059303        2.18780348513257     
 -0.237499997019768      -0.633333325386047        2.02625669804653     
 -0.237499997019768      -0.554166659712791        1.87257965932974     
 -0.237499997019768      -0.474999994039536        1.72659902695488     
 -0.237499997019768      -0.395833328366280        1.58813959550638     
 -0.237499997019768      -0.316666662693024        1.45702604574747     
 -0.237499997019768      -0.237499997019768        1.33308138230298     
 -0.237499997019768      -0.158333331346512        1.21612774409758     
 -0.237499997019768      -7.916666567325592E-002   1.10598624156300     
 -0.237499997019768       0.000000000000000E+000   1.00247792631685     
 -0.237499997019768       7.916666567325592E-002  0.905424537816634     
 -0.237499997019768       0.158333331346512       0.814649194980569     
 -0.237499997019768       0.237499997019768       0.729978386164493     
 -0.237499997019768       0.316666662693024       0.651244209414006     
 -0.237499997019768       0.395833328366280       0.578286654295896     
 -0.237499997019768       0.474999994039536       0.510959278834790     
 -0.237499997019768       0.554166659712791       0.449136999290196     
 -0.237499997019768       0.633333325386047       0.392729860829537     
 -0.237499997019768       0.712499991059303       0.341712648817340     
 -0.237499997019768       0.791666656732559       0.296196522303968     
 -0.237499997019768       0.870833322405815       0.256652140443106     
 -0.237499997019768       0.949999988079071       0.000000000000000E+000
 
 -0.158333331346512      -0.949999988079071        2.71739000360166     
 -0.158333331346512      -0.870833322405815        2.53152040378739     
 -0.158333331346512      -0.791666656732559        2.35400800233832     
 -0.158333331346512      -0.712499991059303        2.18468957518175     
 -0.158333331346512      -0.633333325386047        2.02339502275620     
 -0.158333331346512      -0.554166659712791        1.86995116361582     
 -0.158333331346512      -0.474999994039536        1.72418744951378     
 -0.158333331346512      -0.395833328366280        1.58593004167359     
 -0.158333331346512      -0.316666662693024        1.45500492582272     
 -0.158333331346512      -0.237499997019768        1.33123640306421     
 -0.158333331346512      -0.158333331346512        1.21444754771885     
 -0.158333331346512      -7.916666567325592E-002   1.10446048080853     
 -0.158333331346512       0.000000000000000E+000   1.00109691828730     
 -0.158333331346512       7.916666567325592E-002  0.904179419263841     
 -0.158333331346512       0.158333331346512       0.813531801487147     
 -0.158333331346512       0.237499997019768       0.728981112983053     
 -0.158333331346512       0.316666662693024       0.650360122101981     
 -0.158333331346512       0.395833328366280       0.577509430438961     
 -0.158333331346512       0.474999994039536       0.510283177058575     
 -0.158333331346512       0.554166659712791       0.448556922366102     
 -0.158333331346512       0.633333325386047       0.392241393635097     
 -0.158333331346512       0.712499991059303       0.341312247854282     
 -0.158333331346512       0.791666656732559       0.295881957560749     
 -0.158333331346512       0.870833322405815       0.256423634937859     
 -0.158333331346512       0.949999988079071       0.000000000000000E+000
 
 -7.916666567325592E-002 -0.949999988079071        2.71500496078084     
 -7.916666567325592E-002 -0.870833322405815        2.52932853636240     
 -7.916666567325592E-002 -0.791666656732559        2.35199226350628     
 -7.916666567325592E-002 -0.712499991059303        2.18283541879813     
 -7.916666567325592E-002 -0.633333325386047        2.02169030536943     
 -7.916666567325592E-002 -0.554166659712791        1.86838509915703     
 -7.916666567325592E-002 -0.474999994039536        1.72275023659133     
 -7.916666567325592E-002 -0.395833328366280        1.58461298214176     
 -7.916666567325592E-002 -0.316666662693024        1.45380005598343     
 -7.916666567325592E-002 -0.237499997019768        1.33013650287191     
 -7.916666567325592E-002 -0.158333331346512        1.21344584816753     
 -7.916666567325592E-002 -7.916666567325592E-002   1.10355079479543     
 -7.916666567325592E-002  0.000000000000000E+000   1.00027360079260     
 -7.916666567325592E-002  7.916666567325592E-002  0.903437121384931     
 -7.916666567325592E-002  0.158333331346512       0.812865640410199     
 -7.916666567325592E-002  0.237499997019768       0.728386645280299     
 -7.916666567325592E-002  0.316666662693024       0.649833210243173     
 -7.916666567325592E-002  0.395833328366280       0.577046276987878     
 -7.916666567325592E-002  0.474999994039536       0.509880375277671     
 -7.916666567325592E-002  0.554166659712791       0.448211446552317     
 -7.916666567325592E-002  0.633333325386047       0.391950612951562     
 -7.916666567325592E-002  0.712499991059303       0.341074069025646     
 -7.916666567325592E-002  0.791666656732559       0.295695065689455     
 -7.916666567325592E-002  0.870833322405815       0.256288149456175     
 -7.916666567325592E-002  0.949999988079071       0.000000000000000E+000
 
  0.000000000000000E+000 -0.949999988079071        2.71421416735659     
  0.000000000000000E+000 -0.870833322405815        2.52860108400264     
  0.000000000000000E+000 -0.791666656732559        2.35132295824165     
  0.000000000000000E+000 -0.712499991059303        2.18221973303141     
  0.000000000000000E+000 -0.633333325386047        2.02112407881254     
  0.000000000000000E+000 -0.554166659712791        1.86786494530913     
  0.000000000000000E+000 -0.474999994039536        1.72227273858571     
  0.000000000000000E+000 -0.395833328366280        1.58417539137626     
  0.000000000000000E+000 -0.316666662693024        1.45339975056099     
  0.000000000000000E+000 -0.237499997019768        1.32977098419569     
  0.000000000000000E+000 -0.158333331346512        1.21311303861089     
  0.000000000000000E+000 -7.916666567325592E-002   1.10324856671232     
  0.000000000000000E+000  0.000000000000000E+000   1.00000000000000     
  0.000000000000000E+000  7.916666567325592E-002  0.903190471645403     
  0.000000000000000E+000  0.158333331346512       0.812644321462903     
  0.000000000000000E+000  0.237499997019768       0.728189133072196     
  0.000000000000000E+000  0.316666662693024       0.649658143225709     
  0.000000000000000E+000  0.395833328366280       0.576892422011941     
  0.000000000000000E+000  0.474999994039536       0.509746594673133     
  0.000000000000000E+000  0.554166659712791       0.448096715090415     
  0.000000000000000E+000  0.633333325386047       0.391854067927286     
  0.000000000000000E+000  0.712499991059303       0.340995017500797     
  0.000000000000000E+000  0.791666656732559       0.295633059979943     
  0.000000000000000E+000  0.870833322405815       0.256243257679044     
  0.000000000000000E+000  0.949999988079071       0.000000000000000E+000
 
  7.916666567325592E-002 -0.949999988079071        2.71500496078084     
  7.916666567325592E-002 -0.870833322405815        2.52932853636240     
  7.916666567325592E-002 -0.791666656732559        2.35199226350628     
  7.916666567325592E-002 -0.712499991059303        2.18283541879813     
  7.916666567325592E-002 -0.633333325386047        2.02169030536943     
  7.916666567325592E-002 -0.554166659712791        1.86838509915703     
  7.916666567325592E-002 -0.474999994039536        1.72275023659133     
  7.916666567325592E-002 -0.395833328366280        1.58461298214176     
  7.916666567325592E-002 -0.316666662693024        1.45380005598343     
  7.916666567325592E-002 -0.237499997019768        1.33013650287191     
  7.916666567325592E-002 -0.158333331346512        1.21344584816753     
  7.916666567325592E-002 -7.916666567325592E-002   1.10355079479543     
  7.916666567325592E-002  0.000000000000000E+000   1.00027360079260     
  7.916666567325592E-002  7.916666567325592E-002  0.903437121384931     
  7.916666567325592E-002  0.158333331346512       0.812865640410198     
  7.916666567325592E-002  0.237499997019768       0.728386645280299     
  7.916666567325592E-002  0.316666662693024       0.649833210243173     
  7.916666567325592E-002  0.395833328366280       0.577046276987878     
  7.916666567325592E-002  0.474999994039536       0.509880375277671     
  7.916666567325592E-002  0.554166659712791       0.448211446552317     
  7.916666567325592E-002  0.633333325386047       0.391950612951562     
  7.916666567325592E-002  0.712499991059303       0.341074069025646     
  7.916666567325592E-002  0.791666656732559       0.295695065689455     
  7.916666567325592E-002  0.870833322405815       0.256288149456176     
  7.916666567325592E-002  0.949999988079071       0.000000000000000E+000
 
  0.158333331346512      -0.949999988079071        2.71739000360166     
  0.158333331346512      -0.870833322405815        2.53152040378739     
  0.158333331346512      -0.791666656732559        2.35400800233832     
  0.158333331346512      -0.712499991059303        2.18468957518175     
  0.158333331346512      -0.633333325386047        2.02339502275620     
  0.158333331346512      -0.554166659712791        1.86995116361582     
  0.158333331346512      -0.474999994039536        1.72418744951378     
  0.158333331346512      -0.395833328366280        1.58593004167359     
  0.158333331346512      -0.316666662693024        1.45500492582272     
  0.158333331346512      -0.237499997019768        1.33123640306421     
  0.158333331346512      -0.158333331346512        1.21444754771885     
  0.158333331346512      -7.916666567325592E-002   1.10446048080853     
  0.158333331346512       0.000000000000000E+000   1.00109691828730     
  0.158333331346512       7.916666567325592E-002  0.904179419263841     
  0.158333331346512       0.158333331346512       0.813531801487147     
  0.158333331346512       0.237499997019768       0.728981112983053     
  0.158333331346512       0.316666662693024       0.650360122101981     
  0.158333331346512       0.395833328366280       0.577509430438961     
  0.158333331346512       0.474999994039536       0.510283177058575     
  0.158333331346512       0.554166659712791       0.448556922366102     
  0.158333331346512       0.633333325386047       0.392241393635097     
  0.158333331346512       0.712499991059303       0.341312247854282     
  0.158333331346512       0.791666656732559       0.295881957560749     
  0.158333331346512       0.870833322405815       0.256423634937859     
  0.158333331346512       0.949999988079071       0.000000000000000E+000
 
  0.237499997019768      -0.949999988079071       0.000000000000000E+000
  0.237499997019768      -0.870833322405815        2.53520670334333     
  0.237499997019768      -0.791666656732559        2.35739551461505     
  0.237499997019768      -0.712499991059303        2.18780348513257     
  0.237499997019768      -0.633333325386047        2.02625669804653     
  0.237499997019768      -0.554166659712791        1.87257965932974     
  0.237499997019768      -0.474999994039536        1.72659902695488     
  0.237499997019768      -0.395833328366280        1.58813959550638     
  0.237499997019768      -0.316666662693024        1.45702604574747     
  0.237499997019768      -0.237499997019768        1.33308138230298     
  0.237499997019768      -0.158333331346512        1.21612774409758     
  0.237499997019768      -7.916666567325592E-002   1.10598624156300     
  0.237499997019768       0.000000000000000E+000   1.00247792631685     
  0.237499997019768       7.916666567325592E-002  0.905424537816634     
  0.237499997019768       0.158333331346512       0.814649194980569     
  0.237499997019768       0.237499997019768       0.729978386164493     
  0.237499997019768       0.316666662693024       0.651244209414006     
  0.237499997019768       0.395833328366280       0.578286654295896     
  0.237499997019768       0.474999994039536       0.510959278834790     
  0.237499997019768       0.554166659712791       0.449136999290196     
  0.237499997019768       0.633333325386047       0.392729860829537     
  0.237499997019768       0.712499991059303       0.341712648817340     
  0.237499997019768       0.791666656732559       0.296196522303968     
  0.237499997019768       0.870833322405815       0.256652140443106     
  0.237499997019768       0.949999988079071       0.000000000000000E+000
 
  0.316666662693024      -0.949999988079071       0.000000000000000E+000
  0.316666662693024      -0.870833322405815        2.54044202802901     
  0.316666662693024      -0.791666656732559        2.36219869560448     
  0.316666662693024      -0.712499991059303        2.19221418704853     
  0.316666662693024      -0.633333325386047        2.03030757893433     
  0.316666662693024      -0.554166659712791        1.87629825741912     
  0.316666662693024      -0.474999994039536        1.73000967177805     
  0.316666662693024      -0.395833328366280        1.59126389367491     
  0.316666662693024      -0.316666662693024        1.45988333466205     
  0.316666662693024      -0.237499997019768        1.33568938181118     
  0.316666662693024      -0.158333331346512        1.21850257663267     
  0.316666662693024      -7.916666567325592E-002   1.10814280353225     
  0.316666662693024       0.000000000000000E+000   1.00442989415195     
  0.316666662693024       7.916666567325592E-002  0.907184449619817     
  0.316666662693024       0.158333331346512       0.816228772598486     
  0.316666662693024       0.237499997019768       0.731388333166478     
  0.316666662693024       0.316666662693024       0.652494337805181     
  0.316666662693024       0.395833328366280       0.579385949161586     
  0.316666662693024       0.474999994039536       0.511915891145673     
  0.316666662693024       0.554166659712791       0.449958200304716     
  0.316666662693024       0.633333325386047       0.393421895207420     
  0.316666662693024       0.712499991059303       0.342280508962177     
  0.316666662693024       0.791666656732559       0.296643407510822     
  0.316666662693024       0.870833322405815       0.000000000000000E+000
  0.316666662693024       0.949999988079071       0.000000000000000E+000
 
  0.395833328366280      -0.949999988079071       0.000000000000000E+000
  0.395833328366280      -0.870833322405815       0.000000000000000E+000
  0.395833328366280      -0.791666656732559        2.36848630455931     
  0.395833328366280      -0.712499991059303        2.19797719987832     
  0.395833328366280      -0.633333325386047        2.03559426079624     
  0.395833328366280      -0.554166659712791        1.88114770726061     
  0.395833328366280      -0.474999994039536        1.73445516304642     
  0.395833328366280      -0.395833328366280        1.59533457186762     
  0.395833328366280      -0.316666662693024        1.46360526390375     
  0.395833328366280      -0.237499997019768        1.33908597888535     
  0.395833328366280      -0.158333331346512        1.22159520487007     
  0.395833328366280      -7.916666567325592E-002   1.11095100493877     
  0.395833328366280       0.000000000000000E+000   1.00697162585568     
  0.395833328366280       7.916666567325592E-002  0.909476355753896     
  0.395833328366280       0.158333331346512       0.818286022105216     
  0.395833328366280       0.237499997019768       0.733224880634080     
  0.395833328366280       0.316666662693024       0.654123126646143     
  0.395833328366280       0.395833328366280       0.580818753220446     
  0.395833328366280       0.474999994039536       0.513163367161984     
  0.395833328366280       0.554166659712791       0.451029815191661     
  0.395833328366280       0.633333325386047       0.394325791940811     
  0.395833328366280       0.712499991059303       0.343023184873636     
  0.395833328366280       0.791666656732559       0.297229225207534     
  0.395833328366280       0.870833322405815       0.000000000000000E+000
  0.395833328366280       0.949999988079071       0.000000000000000E+000
 
  0.474999994039536      -0.949999988079071       0.000000000000000E+000
  0.474999994039536      -0.870833322405815       0.000000000000000E+000
  0.474999994039536      -0.791666656732559       0.000000000000000E+000
  0.474999994039536      -0.712499991059303        2.20517384755281     
  0.474999994039536      -0.633333325386047        2.04218202812904     
  0.474999994039536      -0.554166659712791        1.88718295353620     
  0.474999994039536      -0.474999994039536        1.73998326210784     
  0.474999994039536      -0.395833328366280        1.60039393003536     
  0.474999994039536      -0.316666662693024        1.46822939070989     
  0.474999994039536      -0.237499997019768        1.34330487590313     
  0.474999994039536      -0.158333331346512        1.22543595241702     
  0.474999994039536      -7.916666567325592E-002   1.11443830778087     
  0.474999994039536       0.000000000000000E+000   1.01012808828518     
  0.474999994039536       7.916666567325592E-002  0.912322585020498     
  0.474999994039536       0.158333331346512       0.820841083119649     
  0.474999994039536       0.237499997019768       0.735506450632145     
  0.474999994039536       0.316666662693024       0.656147251762239     
  0.474999994039536       0.395833328366280       0.582600106415293     
  0.474999994039536       0.474999994039536       0.514715206664918     
  0.474999994039536       0.554166659712791       0.452363908111474     
  0.474999994039536       0.633333325386047       0.395452429778242     
  0.474999994039536       0.712499991059303       0.343950632328501     
  0.474999994039536       0.791666656732559       0.297962636130146     
  0.474999994039536       0.870833322405815       0.000000000000000E+000
  0.474999994039536       0.949999988079071       0.000000000000000E+000
 
  0.554166659712791      -0.949999988079071       0.000000000000000E+000
  0.554166659712791      -0.870833322405815       0.000000000000000E+000
  0.554166659712791      -0.791666656732559       0.000000000000000E+000
  0.554166659712791      -0.712499991059303       0.000000000000000E+000
  0.554166659712791      -0.633333325386047        2.05016310319043     
  0.554166659712791      -0.554166659712791        1.89447726732074     
  0.554166659712791      -0.474999994039536        1.74665561648790     
  0.554166659712791      -0.395833328366280        1.60649550797023     
  0.554166659712791      -0.316666662693024        1.47380321493906     
  0.554166659712791      -0.237499997019768        1.34838858699072     
  0.554166659712791      -0.158333331346512        1.23006307253890     
  0.554166659712791      -7.916666567325592E-002   1.11863911773002     
  0.554166659712791       0.000000000000000E+000   1.01393006668042     
  0.554166659712791       7.916666567325592E-002  0.915751201972736     
  0.554166659712791       0.158333331346512       0.823919620921245     
  0.554166659712791       0.237499997019768       0.738256090618796     
  0.554166659712791       0.316666662693024       0.658587489003861     
  0.554166659712791       0.395833328366280       0.584748750385174     
  0.554166659712791       0.474999994039536       0.516588239078513     
  0.554166659712791       0.554166659712791       0.453975830959055     
  0.554166659712791       0.633333325386047       0.396815490341653     
  0.554166659712791       0.712499991059303       0.345074894459072     
  0.554166659712791       0.791666656732559       0.000000000000000E+000
  0.554166659712791       0.870833322405815       0.000000000000000E+000
  0.554166659712791       0.949999988079071       0.000000000000000E+000
 
  0.633333325386047      -0.949999988079071       0.000000000000000E+000
  0.633333325386047      -0.870833322405815       0.000000000000000E+000
  0.633333325386047      -0.791666656732559       0.000000000000000E+000
  0.633333325386047      -0.712499991059303       0.000000000000000E+000
  0.633333325386047      -0.633333325386047       0.000000000000000E+000
  0.633333325386047      -0.554166659712791        1.90313196415608     
  0.633333325386047      -0.474999994039536        1.75455121624372     
  0.633333325386047      -0.395833328366280        1.61370586437129     
  0.633333325386047      -0.316666662693024        1.48038493416096     
  0.633333325386047      -0.237499997019768        1.35438877062769     
  0.633333325386047      -0.158333331346512        1.23552275651138     
  0.633333325386047      -7.916666567325592E-002   1.12359505817628     
  0.633333325386047       0.000000000000000E+000   1.01841561078121     
  0.633333325386047       7.916666567325592E-002  0.919796582475736     
  0.633333325386047       0.158333331346512       0.827552438337310     
  0.633333325386047       0.237499997019768       0.741501752002661     
  0.633333325386047       0.316666662693024       0.661469032056748     
  0.633333325386047       0.395833328366280       0.587287466720735     
  0.633333325386047       0.474999994039536       0.518803204111388     
  0.633333325386047       0.554166659712791       0.455883987214983     
  0.633333325386047       0.633333325386047       0.398431554198623     
  0.633333325386047       0.712499991059303       0.346410818469773     
  0.633333325386047       0.791666656732559       0.000000000000000E+000
  0.633333325386047       0.870833322405815       0.000000000000000E+000
  0.633333325386047       0.949999988079071       0.000000000000000E+000
 
  0.712499991059303      -0.949999988079071       0.000000000000000E+000
  0.712499991059303      -0.870833322405815       0.000000000000000E+000
  0.712499991059303      -0.791666656732559       0.000000000000000E+000
  0.712499991059303      -0.712499991059303       0.000000000000000E+000
  0.712499991059303      -0.633333325386047       0.000000000000000E+000
  0.712499991059303      -0.554166659712791       0.000000000000000E+000
  0.712499991059303      -0.474999994039536        1.76377650629316     
  0.712499991059303      -0.395833328366280        1.62210661311041     
  0.712499991059303      -0.316666662693024        1.48804348787540     
  0.712499991059303      -0.237499997019768        1.36136617365901     
  0.712499991059303      -0.158333331346512        1.24186979556853     
  0.712499991059303      -7.916666567325592E-002   1.12935579875239     
  0.712499991059303       0.000000000000000E+000   1.02362947759905     
  0.712499991059303       7.916666567325592E-002  0.924499161652084     
  0.712499991059303       0.158333331346512       0.831776256142603     
  0.712499991059303       0.237499997019768       0.745276591895542     
  0.712499991059303       0.316666662693024       0.664822155102358     
  0.712499991059303       0.395833328366280       0.590243455142383     
  0.712499991059303       0.474999994039536       0.521384495206471     
  0.712499991059303       0.554166659712791       0.458110274015547     
  0.712499991059303       0.633333325386047       0.400320968251218     
  0.712499991059303       0.712499991059303       0.000000000000000E+000
  0.712499991059303       0.791666656732559       0.000000000000000E+000
  0.712499991059303       0.870833322405815       0.000000000000000E+000
  0.712499991059303       0.949999988079071       0.000000000000000E+000
 
  0.791666656732559      -0.949999988079071       0.000000000000000E+000
  0.791666656732559      -0.870833322405815       0.000000000000000E+000
  0.791666656732559      -0.791666656732559       0.000000000000000E+000
  0.791666656732559      -0.712499991059303       0.000000000000000E+000
  0.791666656732559      -0.633333325386047       0.000000000000000E+000
  0.791666656732559      -0.554166659712791       0.000000000000000E+000
  0.791666656732559      -0.474999994039536       0.000000000000000E+000
  0.791666656732559      -0.395833328366280       0.000000000000000E+000
  0.791666656732559      -0.316666662693024        1.49685586124179     
  0.791666656732559      -0.237499997019768        1.36938892461311     
  0.791666656732559      -0.158333331346512        1.24916579599526     
  0.791666656732559      -7.916666567325592E-002   1.13597744825719     
  0.791666656732559       0.000000000000000E+000   1.02962283667241     
  0.791666656732559       7.916666567325592E-002  0.929905744679658     
  0.791666656732559       0.158333331346512       0.836633846954621     
  0.791666656732559       0.237499997019768       0.749619374736302     
  0.791666656732559       0.316666662693024       0.668681877647669     
  0.791666656732559       0.395833328366280       0.593648232671590     
  0.791666656732559       0.474999994039536       0.524361372058825     
  0.791666656732559       0.554166659712791       0.460680207267985     
  0.791666656732559       0.633333325386047       0.000000000000000E+000
  0.791666656732559       0.712499991059303       0.000000000000000E+000
  0.791666656732559       0.791666656732559       0.000000000000000E+000
  0.791666656732559       0.870833322405815       0.000000000000000E+000
  0.791666656732559       0.949999988079071       0.000000000000000E+000
 
  0.870833322405815      -0.949999988079071       0.000000000000000E+000
  0.870833322405815      -0.870833322405815       0.000000000000000E+000
  0.870833322405815      -0.791666656732559       0.000000000000000E+000
  0.870833322405815      -0.712499991059303       0.000000000000000E+000
  0.870833322405815      -0.633333325386047       0.000000000000000E+000
  0.870833322405815      -0.554166659712791       0.000000000000000E+000
  0.870833322405815      -0.474999994039536       0.000000000000000E+000
  0.870833322405815      -0.395833328366280       0.000000000000000E+000
  0.870833322405815      -0.316666662693024       0.000000000000000E+000
  0.870833322405815      -0.237499997019768       0.000000000000000E+000
  0.870833322405815      -0.158333331346512        1.25746940659223     
  0.870833322405815      -7.916666567325592E-002   1.14351792659758     
  0.870833322405815       0.000000000000000E+000   1.03645109353793     
  0.870833322405815       7.916666567325592E-002  0.936068132058254     
  0.870833322405815       0.158333331346512       0.842172922240634     
  0.870833322405815       0.237499997019768       0.754574168996861     
  0.870833322405815       0.316666662693024       0.673088235502453     
  0.870833322405815       0.395833328366280       0.597540055490791     
  0.870833322405815       0.474999994039536       0.527764365536825     
  0.870833322405815       0.554166659712791       0.000000000000000E+000
  0.870833322405815       0.633333325386047       0.000000000000000E+000
  0.870833322405815       0.712499991059303       0.000000000000000E+000
  0.870833322405815       0.791666656732559       0.000000000000000E+000
  0.870833322405815       0.870833322405815       0.000000000000000E+000
  0.870833322405815       0.949999988079071       0.000000000000000E+000
 
  0.949999988079071      -0.949999988079071       0.000000000000000E+000
  0.949999988079071      -0.870833322405815       0.000000000000000E+000
  0.949999988079071      -0.791666656732559       0.000000000000000E+000
  0.949999988079071      -0.712499991059303       0.000000000000000E+000
  0.949999988079071      -0.633333325386047       0.000000000000000E+000
  0.949999988079071      -0.554166659712791       0.000000000000000E+000
  0.949999988079071      -0.474999994039536       0.000000000000000E+000
  0.949999988079071      -0.395833328366280       0.000000000000000E+000
  0.949999988079071      -0.316666662693024       0.000000000000000E+000
  0.949999988079071      -0.237499997019768       0.000000000000000E+000
  0.949999988079071      -0.158333331346512       0.000000000000000E+000
  0.949999988079071      -7.916666567325592E-002  0.000000000000000E+000
  0.949999988079071       0.000000000000000E+000  0.000000000000000E+000
  0.949999988079071       7.916666567325592E-002  0.000000000000000E+000
  0.949999988079071       0.158333331346512       0.000000000000000E+000
  0.949999988079071       0.237499997019768       0.000000000000000E+000
  0.949999988079071       0.316666662693024       0.000000000000000E+000
  0.949999988079071       0.395833328366280       0.000000000000000E+000
  0.949999988079071       0.474999994039536       0.000000000000000E+000
  0.949999988079071       0.554166659712791       0.000000000000000E+000
  0.949999988079071       0.633333325386047       0.000000000000000E+000
  0.949999988079071       0.712499991059303       0.000000000000000E+000
  0.949999988079071       0.791666656732559       0.000000000000000E+000
  0.949999988079071       0.870833322405815       0.000000000000000E+000
  0.949999988079071       0.949999988079071       0.000000000000000E+000
 


==> figs/gnuplot/matching/dalitzc50.dat <==
 # number of iterations:           12
 #
 # Name of the set of constants: PDG 2008                        
 # mpic =   0.139570180000000     
 # mpi0 =   0.134976600000000     
 # mpi =   0.134976600000000     
 # meta =   0.547853000000000     
 # Fpi =   9.221000000000000E-002
 #
 # a =   0.170466921676960       =    9.35670958819085       mpi^2
 # b =   0.466256262636160       =    25.5922052222489       mpi^2
 #
 # Subtraction constants:
 #  (-0.480384947750972,-9.446082654544920E-003)
 #  (12.6193903657012,-0.645492646728047)
 #  (0.000000000000000E+000,0.000000000000000E+000)
 #  (4.58182202126251,0.000000000000000E+000)
 #
 ############   Data   ############
 -0.949999988079071      -0.949999988079071       0.000000000000000E+000
 -0.949999988079071      -0.911224478361558       0.000000000000000E+000
 -0.949999988079071      -0.872448968644045       0.000000000000000E+000
 -0.949999988079071      -0.833673458926532       0.000000000000000E+000
 -0.949999988079071      -0.794897949209019       0.000000000000000E+000
 -0.949999988079071      -0.756122439491505       0.000000000000000E+000
 -0.949999988079071      -0.717346929773992       0.000000000000000E+000
 -0.949999988079071      -0.678571420056479       0.000000000000000E+000
 -0.949999988079071      -0.639795910338966       0.000000000000000E+000
 -0.949999988079071      -0.601020400621453       0.000000000000000E+000
 -0.949999988079071      -0.562244890903940       0.000000000000000E+000
 -0.949999988079071      -0.523469381186427       0.000000000000000E+000
 -0.949999988079071      -0.484693871468914       0.000000000000000E+000
 -0.949999988079071      -0.445918361751401       0.000000000000000E+000
 -0.949999988079071      -0.407142852033888       0.000000000000000E+000
 -0.949999988079071      -0.368367342316374       0.000000000000000E+000
 -0.949999988079071      -0.329591832598861       0.000000000000000E+000
 -0.949999988079071      -0.290816322881348       0.000000000000000E+000
 -0.949999988079071      -0.252040813163835       0.000000000000000E+000
 -0.949999988079071      -0.213265303446322       0.000000000000000E+000
 -0.949999988079071      -0.174489793728809       0.000000000000000E+000
 -0.949999988079071      -0.135714284011296       0.000000000000000E+000
 -0.949999988079071      -9.693877429378273E-002  0.000000000000000E+000
 -0.949999988079071      -5.816326457626964E-002  0.000000000000000E+000
 -0.949999988079071      -1.938775485875655E-002  0.000000000000000E+000
 -0.949999988079071       1.938775485875655E-002  0.000000000000000E+000
 -0.949999988079071       5.816326457626975E-002  0.000000000000000E+000
 -0.949999988079071       9.693877429378261E-002  0.000000000000000E+000
 -0.949999988079071       0.135714284011296       0.000000000000000E+000
 -0.949999988079071       0.174489793728809       0.000000000000000E+000
 -0.949999988079071       0.213265303446322       0.000000000000000E+000
 -0.949999988079071       0.252040813163835       0.000000000000000E+000
 -0.949999988079071       0.290816322881348       0.000000000000000E+000
 -0.949999988079071       0.329591832598861       0.000000000000000E+000
 -0.949999988079071       0.368367342316374       0.000000000000000E+000
 -0.949999988079071       0.407142852033888       0.000000000000000E+000
 -0.949999988079071       0.445918361751401       0.000000000000000E+000
 -0.949999988079071       0.484693871468914       0.000000000000000E+000
 -0.949999988079071       0.523469381186427       0.000000000000000E+000
 -0.949999988079071       0.562244890903940       0.000000000000000E+000
 -0.949999988079071       0.601020400621453       0.000000000000000E+000
 -0.949999988079071       0.639795910338966       0.000000000000000E+000
 -0.949999988079071       0.678571420056479       0.000000000000000E+000
 -0.949999988079071       0.717346929773992       0.000000000000000E+000
 -0.949999988079071       0.756122439491506       0.000000000000000E+000
 -0.949999988079071       0.794897949209019       0.000000000000000E+000
 -0.949999988079071       0.833673458926532       0.000000000000000E+000
 -0.949999988079071       0.872448968644045       0.000000000000000E+000
 -0.949999988079071       0.911224478361558       0.000000000000000E+000
 -0.949999988079071       0.949999988079071       0.000000000000000E+000
 
 -0.911224478361558      -0.949999988079071       0.000000000000000E+000
 -0.911224478361558      -0.911224478361558       0.000000000000000E+000
 -0.911224478361558      -0.872448968644045       0.000000000000000E+000
 -0.911224478361558      -0.833673458926532       0.000000000000000E+000
 -0.911224478361558      -0.794897949209019       0.000000000000000E+000
 -0.911224478361558      -0.756122439491505       0.000000000000000E+000
 -0.911224478361558      -0.717346929773992       0.000000000000000E+000
 -0.911224478361558      -0.678571420056479       0.000000000000000E+000
 -0.911224478361558      -0.639795910338966       0.000000000000000E+000
 -0.911224478361558      -0.601020400621453       0.000000000000000E+000
 -0.911224478361558      -0.562244890903940       0.000000000000000E+000
 -0.911224478361558      -0.523469381186427       0.000000000000000E+000
 -0.911224478361558      -0.484693871468914       0.000000000000000E+000
 -0.911224478361558      -0.445918361751401       0.000000000000000E+000
 -0.911224478361558      -0.407142852033888       0.000000000000000E+000
 -0.911224478361558      -0.368367342316374       0.000000000000000E+000
 -0.911224478361558      -0.329591832598861       0.000000000000000E+000
 -0.911224478361558      -0.290816322881348       0.000000000000000E+000
 -0.911224478361558      -0.252040813163835       0.000000000000000E+000
 -0.911224478361558      -0.213265303446322       0.000000000000000E+000
 -0.911224478361558      -0.174489793728809       0.000000000000000E+000
 -0.911224478361558      -0.135714284011296       0.000000000000000E+000
 -0.911224478361558      -9.693877429378273E-002  0.000000000000000E+000
 -0.911224478361558      -5.816326457626964E-002  0.000000000000000E+000
 -0.911224478361558      -1.938775485875655E-002   1.06596194997144     
 -0.911224478361558       1.938775485875655E-002   1.01498631206376     
 -0.911224478361558       5.816326457626975E-002  0.965607999288744     
 -0.911224478361558       9.693877429378261E-002  0.917804013012149     
 -0.911224478361558       0.135714284011296       0.871551131010915     
 -0.911224478361558       0.174489793728809       0.826827075496181     
 -0.911224478361558       0.213265303446322       0.783608736289626     
 -0.911224478361558       0.252040813163835       0.741876317129591     
 -0.911224478361558       0.290816322881348       0.701609887659305     
 -0.911224478361558       0.329591832598861       0.662778544727834     
 -0.911224478361558       0.368367342316374       0.625367338903024     
 -0.911224478361558       0.407142852033888       0.000000000000000E+000
 -0.911224478361558       0.445918361751401       0.000000000000000E+000
 -0.911224478361558       0.484693871468914       0.000000000000000E+000
 -0.911224478361558       0.523469381186427       0.000000000000000E+000
 -0.911224478361558       0.562244890903940       0.000000000000000E+000
 -0.911224478361558       0.601020400621453       0.000000000000000E+000
 -0.911224478361558       0.639795910338966       0.000000000000000E+000
 -0.911224478361558       0.678571420056479       0.000000000000000E+000
 -0.911224478361558       0.717346929773992       0.000000000000000E+000
 -0.911224478361558       0.756122439491506       0.000000000000000E+000
 -0.911224478361558       0.794897949209019       0.000000000000000E+000
 -0.911224478361558       0.833673458926532       0.000000000000000E+000
 -0.911224478361558       0.872448968644045       0.000000000000000E+000
 -0.911224478361558       0.911224478361558       0.000000000000000E+000
 -0.911224478361558       0.949999988079071       0.000000000000000E+000
 
 -0.872448968644045      -0.949999988079071       0.000000000000000E+000
 -0.872448968644045      -0.911224478361558       0.000000000000000E+000
 -0.872448968644045      -0.872448968644045       0.000000000000000E+000
 -0.872448968644045      -0.833673458926532       0.000000000000000E+000
 -0.872448968644045      -0.794897949209019       0.000000000000000E+000
 -0.872448968644045      -0.756122439491505       0.000000000000000E+000
 -0.872448968644045      -0.717346929773992       0.000000000000000E+000
 -0.872448968644045      -0.678571420056479       0.000000000000000E+000
 -0.872448968644045      -0.639795910338966       0.000000000000000E+000
 -0.872448968644045      -0.601020400621453       0.000000000000000E+000
 -0.872448968644045      -0.562244890903940       0.000000000000000E+000
 -0.872448968644045      -0.523469381186427       0.000000000000000E+000
 -0.872448968644045      -0.484693871468914       0.000000000000000E+000
 -0.872448968644045      -0.445918361751401       0.000000000000000E+000
 -0.872448968644045      -0.407142852033888       0.000000000000000E+000
 -0.872448968644045      -0.368367342316374       0.000000000000000E+000
 -0.872448968644045      -0.329591832598861       0.000000000000000E+000
 -0.872448968644045      -0.290816322881348       0.000000000000000E+000
 -0.872448968644045      -0.252040813163835       0.000000000000000E+000
 -0.872448968644045      -0.213265303446322       0.000000000000000E+000
 -0.872448968644045      -0.174489793728809       0.000000000000000E+000
 -0.872448968644045      -0.135714284011296        1.22437269764872     
 -0.872448968644045      -9.693877429378273E-002   1.16865967314968     
 -0.872448968644045      -5.816326457626964E-002   1.11460950818842     
 -0.872448968644045      -1.938775485875655E-002   1.06219804467319     
 -0.872448968644045       1.938775485875655E-002   1.01140190056665     
 -0.872448968644045       5.816326457626975E-002  0.962197819168503     
 -0.872448968644045       9.693877429378261E-002  0.914562636342026     
 -0.872448968644045       0.135714284011296       0.868473615470955     
 -0.872448968644045       0.174489793728809       0.823908220538616     
 -0.872448968644045       0.213265303446322       0.780844143663031     
 -0.872448968644045       0.252040813163835       0.739259969295652     
 -0.872448968644045       0.290816322881348       0.699133992228335     
 -0.872448968644045       0.329591832598861       0.660447832987713     
 -0.872448968644045       0.368367342316374       0.623179045477056     
 -0.872448968644045       0.407142852033888       0.587304108487268     
 -0.872448968644045       0.445918361751401       0.552809040439377     
 -0.872448968644045       0.484693871468914       0.519686143052624     
 -0.872448968644045       0.523469381186427       0.000000000000000E+000
 -0.872448968644045       0.562244890903940       0.000000000000000E+000
 -0.872448968644045       0.601020400621453       0.000000000000000E+000
 -0.872448968644045       0.639795910338966       0.000000000000000E+000
 -0.872448968644045       0.678571420056479       0.000000000000000E+000
 -0.872448968644045       0.717346929773992       0.000000000000000E+000
 -0.872448968644045       0.756122439491506       0.000000000000000E+000
 -0.872448968644045       0.794897949209019       0.000000000000000E+000
 -0.872448968644045       0.833673458926532       0.000000000000000E+000
 -0.872448968644045       0.872448968644045       0.000000000000000E+000
 -0.872448968644045       0.911224478361558       0.000000000000000E+000
 -0.872448968644045       0.949999988079071       0.000000000000000E+000
 
 -0.833673458926532      -0.949999988079071       0.000000000000000E+000
 -0.833673458926532      -0.911224478361558       0.000000000000000E+000
 -0.833673458926532      -0.872448968644045       0.000000000000000E+000
 -0.833673458926532      -0.833673458926532       0.000000000000000E+000
 -0.833673458926532      -0.794897949209019       0.000000000000000E+000
 -0.833673458926532      -0.756122439491505       0.000000000000000E+000
 -0.833673458926532      -0.717346929773992       0.000000000000000E+000
 -0.833673458926532      -0.678571420056479       0.000000000000000E+000
 -0.833673458926532      -0.639795910338966       0.000000000000000E+000
 -0.833673458926532      -0.601020400621453       0.000000000000000E+000
 -0.833673458926532      -0.562244890903940       0.000000000000000E+000
 -0.833673458926532      -0.523469381186427       0.000000000000000E+000
 -0.833673458926532      -0.484693871468914       0.000000000000000E+000
 -0.833673458926532      -0.445918361751401       0.000000000000000E+000
 -0.833673458926532      -0.407142852033888       0.000000000000000E+000
 -0.833673458926532      -0.368367342316374       0.000000000000000E+000
 -0.833673458926532      -0.329591832598861       0.000000000000000E+000
 -0.833673458926532      -0.290816322881348       0.000000000000000E+000
 -0.833673458926532      -0.252040813163835        1.39703662514105     
 -0.833673458926532      -0.213265303446322        1.33639563148403     
 -0.833673458926532      -0.174489793728809        1.27748497590340     
 -0.833673458926532      -0.135714284011296        1.22027946383764     
 -0.833673458926532      -9.693877429378273E-002   1.16475459361133     
 -0.833673458926532      -5.816326457626964E-002   1.11088624704521     
 -0.833673458926532      -1.938775485875655E-002   1.05865099566851     
 -0.833673458926532       1.938775485875655E-002   1.00802555036025     
 -0.833673458926532       5.816326457626975E-002  0.958986592325637     
 -0.833673458926532       9.693877429378261E-002  0.911511217900515     
 -0.833673458926532       0.135714284011296       0.865576967483595     
 -0.833673458926532       0.174489793728809       0.821161509565039     
 -0.833673458926532       0.213265303446322       0.778242955864932     
 -0.833673458926532       0.252040813163835       0.736799710321249     
 -0.833673458926532       0.290816322881348       0.696810531552717     
 -0.833673458926532       0.329591832598861       0.658255092332048     
 -0.833673458926532       0.368367342316374       0.621113502470591     
 -0.833673458926532       0.407142852033888       0.585367846154480     
 -0.833673458926532       0.445918361751401       0.550997426182762     
 -0.833673458926532       0.484693871468914       0.517984187142056     
 -0.833673458926532       0.523469381186427       0.486316200405411     
 -0.833673458926532       0.562244890903940       0.000000000000000E+000
 -0.833673458926532       0.601020400621453       0.000000000000000E+000
 -0.833673458926532       0.639795910338966       0.000000000000000E+000
 -0.833673458926532       0.678571420056479       0.000000000000000E+000
 -0.833673458926532       0.717346929773992       0.000000000000000E+000
 -0.833673458926532       0.756122439491506       0.000000000000000E+000
 -0.833673458926532       0.794897949209019       0.000000000000000E+000
 -0.833673458926532       0.833673458926532       0.000000000000000E+000
 -0.833673458926532       0.872448968644045       0.000000000000000E+000
 -0.833673458926532       0.911224478361558       0.000000000000000E+000
 -0.833673458926532       0.949999988079071       0.000000000000000E+000
 
 -0.794897949209019      -0.949999988079071       0.000000000000000E+000
 -0.794897949209019      -0.911224478361558       0.000000000000000E+000
 -0.794897949209019      -0.872448968644045       0.000000000000000E+000
 -0.794897949209019      -0.833673458926532       0.000000000000000E+000
 -0.794897949209019      -0.794897949209019       0.000000000000000E+000
 -0.794897949209019      -0.756122439491505       0.000000000000000E+000
 -0.794897949209019      -0.717346929773992       0.000000000000000E+000
 -0.794897949209019      -0.678571420056479       0.000000000000000E+000
 -0.794897949209019      -0.639795910338966       0.000000000000000E+000
 -0.794897949209019      -0.601020400621453       0.000000000000000E+000
 -0.794897949209019      -0.562244890903940       0.000000000000000E+000
 -0.794897949209019      -0.523469381186427       0.000000000000000E+000
 -0.794897949209019      -0.484693871468914       0.000000000000000E+000
 -0.794897949209019      -0.445918361751401       0.000000000000000E+000
 -0.794897949209019      -0.407142852033888       0.000000000000000E+000
 -0.794897949209019      -0.368367342316374       0.000000000000000E+000
 -0.794897949209019      -0.329591832598861        1.51876106293347     
 -0.794897949209019      -0.290816322881348        1.45479777697950     
 -0.794897949209019      -0.252040813163835        1.39260857115959     
 -0.794897949209019      -0.213265303446322        1.33216716612081     
 -0.794897949209019      -0.174489793728809        1.27344831554515     
 -0.794897949209019      -0.135714284011296        1.21642753036876     
 -0.794897949209019      -9.693877429378273E-002   1.16108099179322     
 -0.794897949209019      -5.816326457626964E-002   1.10738501534217     
 -0.794897949209019      -1.938775485875655E-002   1.05531624158010     
 -0.794897949209019       1.938775485875655E-002   1.00485153637875     
 -0.794897949209019       5.816326457626975E-002  0.955968291286925     
 -0.794897949209019       9.693877429378261E-002  0.908643740023126     
 -0.794897949209019       0.135714284011296       0.862855410632255     
 -0.794897949209019       0.174489793728809       0.818581298626955     
 -0.794897949209019       0.213265303446322       0.775799530450186     
 -0.794897949209019       0.252040813163835       0.734488907546416     
 -0.794897949209019       0.290816322881348       0.694628671337744     
 -0.794897949209019       0.329591832598861       0.656198174778411     
 -0.794897949209019       0.368367342316374       0.619177489282506     
 -0.794897949209019       0.407142852033888       0.583547906820570     
 -0.794897949209019       0.445918361751401       0.549292134326109     
 -0.794897949209019       0.484693871468914       0.516393378539850     
 -0.794897949209019       0.523469381186427       0.484835010650593     
 -0.794897949209019       0.562244890903940       0.454602697019989     
 -0.794897949209019       0.601020400621453       0.425691441895091     
 -0.794897949209019       0.639795910338966       0.000000000000000E+000
 -0.794897949209019       0.678571420056479       0.000000000000000E+000
 -0.794897949209019       0.717346929773992       0.000000000000000E+000
 -0.794897949209019       0.756122439491506       0.000000000000000E+000
 -0.794897949209019       0.794897949209019       0.000000000000000E+000
 -0.794897949209019       0.833673458926532       0.000000000000000E+000
 -0.794897949209019       0.872448968644045       0.000000000000000E+000
 -0.794897949209019       0.911224478361558       0.000000000000000E+000
 -0.794897949209019       0.949999988079071       0.000000000000000E+000
 
 -0.756122439491506      -0.949999988079071       0.000000000000000E+000
 -0.756122439491506      -0.911224478361558       0.000000000000000E+000
 -0.756122439491506      -0.872448968644045       0.000000000000000E+000
 -0.756122439491506      -0.833673458926532       0.000000000000000E+000
 -0.756122439491506      -0.794897949209019       0.000000000000000E+000
 -0.756122439491506      -0.756122439491505       0.000000000000000E+000
 -0.756122439491506      -0.717346929773992       0.000000000000000E+000
 -0.756122439491506      -0.678571420056479       0.000000000000000E+000
 -0.756122439491506      -0.639795910338966       0.000000000000000E+000
 -0.756122439491506      -0.601020400621453       0.000000000000000E+000
 -0.756122439491506      -0.562244890903940       0.000000000000000E+000
 -0.756122439491506      -0.523469381186427       0.000000000000000E+000
 -0.756122439491506      -0.484693871468914       0.000000000000000E+000
 -0.756122439491506      -0.445918361751401       0.000000000000000E+000
 -0.756122439491506      -0.407142852033888        1.64711781815017     
 -0.756122439491506      -0.368367342316374        1.57975036328857     
 -0.756122439491506      -0.329591832598861        1.51420185948228     
 -0.756122439491506      -0.290816322881348        1.45044414141192     
 -0.756122439491506      -0.252040813163835        1.38845092034941     
 -0.756122439491506      -0.213265303446322        1.32819727401591     
 -0.756122439491506      -0.174489793728809        1.26965896094838     
 -0.756122439491506      -0.135714284011296        1.21281215568138     
 -0.756122439491506      -9.693877429378273E-002   1.15763341960321     
 -0.756122439491506      -5.816326457626964E-002   1.10409938844599     
 -0.756122439491506      -1.938775485875655E-002   1.05218709199831     
 -0.756122439491506       1.938775485875655E-002   1.00187382814366     
 -0.756122439491506       5.816326457626975E-002  0.953136901793250     
 -0.756122439491506       9.693877429378261E-002  0.905953876045206     
 -0.756122439491506       0.135714284011296       0.860302734240039     
 -0.756122439491506       0.174489793728809       0.816161419119190     
 -0.756122439491506       0.213265303446322       0.773508400031224     
 -0.756122439491506       0.252040813163835       0.732322575777692     
 -0.756122439491506       0.290816322881348       0.692583120337835     
 -0.756122439491506       0.329591832598861       0.654269939953492     
 -0.756122439491506       0.368367342316374       0.617363384516951     
 -0.756122439491506       0.407142852033888       0.581844487115350     
 -0.756122439491506       0.445918361751401       0.547695689460140     
 -0.756122439491506       0.484693871468914       0.514900810844413     
 -0.756122439491506       0.523469381186427       0.483444897886236     
 -0.756122439491506       0.562244890903940       0.453314584666737     
 -0.756122439491506       0.601020400621453       0.424499010587198     
 -0.756122439491506       0.639795910338966       0.396989705405762     
 -0.756122439491506       0.678571420056479       0.000000000000000E+000
 -0.756122439491506       0.717346929773992       0.000000000000000E+000
 -0.756122439491506       0.756122439491506       0.000000000000000E+000
 -0.756122439491506       0.794897949209019       0.000000000000000E+000
 -0.756122439491506       0.833673458926532       0.000000000000000E+000
 -0.756122439491506       0.872448968644045       0.000000000000000E+000
 -0.756122439491506       0.911224478361558       0.000000000000000E+000
 -0.756122439491506       0.949999988079071       0.000000000000000E+000
 
 -0.717346929773992      -0.949999988079071       0.000000000000000E+000
 -0.717346929773992      -0.911224478361558       0.000000000000000E+000
 -0.717346929773992      -0.872448968644045       0.000000000000000E+000
 -0.717346929773992      -0.833673458926532       0.000000000000000E+000
 -0.717346929773992      -0.794897949209019       0.000000000000000E+000
 -0.717346929773992      -0.756122439491505       0.000000000000000E+000
 -0.717346929773992      -0.717346929773992       0.000000000000000E+000
 -0.717346929773992      -0.678571420056479       0.000000000000000E+000
 -0.717346929773992      -0.639795910338966       0.000000000000000E+000
 -0.717346929773992      -0.601020400621453       0.000000000000000E+000
 -0.717346929773992      -0.562244890903940       0.000000000000000E+000
 -0.717346929773992      -0.523469381186427       0.000000000000000E+000
 -0.717346929773992      -0.484693871468914        1.78227769871413     
 -0.717346929773992      -0.445918361751401        1.71142493607155     
 -0.717346929773992      -0.407142852033888        1.64243660049860     
 -0.717346929773992      -0.368367342316374        1.57528221197002     
 -0.717346929773992      -0.329591832598861        1.50993458478806     
 -0.717346929773992      -0.290816322881348        1.44636797950591     
 -0.717346929773992      -0.252040813163835        1.38455764569838     
 -0.717346929773992      -0.213265303446322        1.32447964736397     
 -0.717346929773992      -0.174489793728809        1.26611036057948     
 -0.717346929773992      -0.135714284011296        1.20942644844010     
 -0.717346929773992      -9.693877429378273E-002   1.15440484639628     
 -0.717346929773992      -5.816326457626964E-002   1.10102262286452     
 -0.717346929773992      -1.938775485875655E-002   1.04925703975997     
 -0.717346929773992       1.938775485875655E-002  0.999085606905366     
 -0.717346929773992       5.816326457626975E-002  0.950485931355725     
 -0.717346929773992       9.693877429378261E-002  0.903435710050848     
 -0.717346929773992       0.135714284011296       0.857913040021727     
 -0.717346929773992       0.174489793728809       0.813896268322986     
 -0.717346929773992       0.213265303446322       0.771363979855228     
 -0.717346929773992       0.252040813163835       0.730295092505797     
 -0.717346929773992       0.290816322881348       0.690669136204110     
 -0.717346929773992       0.329591832598861       0.652466031449422     
 -0.717346929773992       0.368367342316374       0.615666265537146     
 -0.717346929773992       0.407142852033888       0.580251270292279     
 -0.717346929773992       0.445918361751401       0.546203502007500     
 -0.717346929773992       0.484693871468914       0.513506589236306     
 -0.717346929773992       0.523469381186427       0.482145607078268     
 -0.717346929773992       0.562244890903940       0.452108439906288     
 -0.717346929773992       0.601020400621453       0.423384476194904     
 -0.717346929773992       0.639795910338966       0.395967020056254     
 -0.717346929773992       0.678571420056479       0.369853306584016     
 -0.717346929773992       0.717346929773992       0.000000000000000E+000
 -0.717346929773992       0.756122439491506       0.000000000000000E+000
 -0.717346929773992       0.794897949209019       0.000000000000000E+000
 -0.717346929773992       0.833673458926532       0.000000000000000E+000
 -0.717346929773992       0.872448968644045       0.000000000000000E+000
 -0.717346929773992       0.911224478361558       0.000000000000000E+000
 -0.717346929773992       0.949999988079071       0.000000000000000E+000
 
 -0.678571420056479      -0.949999988079071       0.000000000000000E+000
 -0.678571420056479      -0.911224478361558       0.000000000000000E+000
 -0.678571420056479      -0.872448968644045       0.000000000000000E+000
 -0.678571420056479      -0.833673458926532       0.000000000000000E+000
 -0.678571420056479      -0.794897949209019       0.000000000000000E+000
 -0.678571420056479      -0.756122439491505       0.000000000000000E+000
 -0.678571420056479      -0.717346929773992       0.000000000000000E+000
 -0.678571420056479      -0.678571420056479       0.000000000000000E+000
 -0.678571420056479      -0.639795910338966       0.000000000000000E+000
 -0.678571420056479      -0.601020400621453       0.000000000000000E+000
 -0.678571420056479      -0.562244890903940       0.000000000000000E+000
 -0.678571420056479      -0.523469381186427        1.84999224548042     
 -0.678571420056479      -0.484693871468914        1.77748381575640     
 -0.678571420056479      -0.445918361751401        1.70685324593893     
 -0.678571420056479      -0.407142852033888        1.63807153514357     
 -0.678571420056479      -0.368367342316374        1.57111217003364     
 -0.678571420056479      -0.329591832598861        1.50595008014866     
 -0.678571420056479      -0.290816322881348        1.44256092880936     
 -0.678571420056479      -0.252040813163835        1.38092083201208     
 -0.678571420056479      -0.213265303446322        1.32100653286818     
 -0.678571420056479      -0.174489793728809        1.26279489743738     
 -0.678571420056479      -0.135714284011296        1.20626303741200     
 -0.678571420056479      -9.693877429378273E-002   1.15138825770501     
 -0.678571420056479      -5.816326457626964E-002   1.09814786807527     
 -0.678571420056479      -1.938775485875655E-002   1.04651939950550     
 -0.678571420056479       1.938775485875655E-002  0.996480512801324     
 -0.678571420056479       5.816326457626975E-002  0.948009112321700     
 -0.678571420056479       9.693877429378261E-002  0.901083149172386     
 -0.678571420056479       0.135714284011296       0.855680804370254     
 -0.678571420056479       0.174489793728809       0.811780492291613     
 -0.678571420056479       0.213265303446322       0.769360972162567     
 -0.678571420056479       0.252040813163835       0.728401567472139     
 -0.678571420056479       0.290816322881348       0.688881878666308     
 -0.678571420056479       0.329591832598861       0.650781860351680     
 -0.678571420056479       0.368367342316374       0.614082109356238     
 -0.678571420056479       0.407142852033888       0.578764173730686     
 -0.678571420056479       0.445918361751401       0.544810855814479     
 -0.678571420056479       0.484693871468914       0.512205963409625     
 -0.678571420056479       0.523469381186427       0.480934662478779     
 -0.678571420056479       0.562244890903940       0.450984409784006     
 -0.678571420056479       0.601020400621453       0.422345105599843     
 -0.678571420056479       0.639795910338966       0.395011025775280     
 -0.678571420056479       0.678571420056479       0.368980263164014     
 -0.678571420056479       0.717346929773992       0.000000000000000E+000
 -0.678571420056479       0.756122439491506       0.000000000000000E+000
 -0.678571420056479       0.794897949209019       0.000000000000000E+000
 -0.678571420056479       0.833673458926532       0.000000000000000E+000
 -0.678571420056479       0.872448968644045       0.000000000000000E+000
 -0.678571420056479       0.911224478361558       0.000000000000000E+000
 -0.678571420056479       0.949999988079071       0.000000000000000E+000
 
 -0.639795910338966      -0.949999988079071       0.000000000000000E+000
 -0.639795910338966      -0.911224478361558       0.000000000000000E+000
 -0.639795910338966      -0.872448968644045       0.000000000000000E+000
 -0.639795910338966      -0.833673458926532       0.000000000000000E+000
 -0.639795910338966      -0.794897949209019       0.000000000000000E+000
 -0.639795910338966      -0.756122439491505       0.000000000000000E+000
 -0.639795910338966      -0.717346929773992       0.000000000000000E+000
 -0.639795910338966      -0.678571420056479       0.000000000000000E+000
 -0.639795910338966      -0.639795910338966       0.000000000000000E+000
 -0.639795910338966      -0.601020400621453        1.99562511960540     
 -0.639795910338966      -0.562244890903940        1.91951577747480     
 -0.639795910338966      -0.523469381186427        1.84532924183133     
 -0.639795910338966      -0.484693871468914        1.77303423884058     
 -0.639795910338966      -0.445918361751401        1.70260299925373     
 -0.639795910338966      -0.407142852033888        1.63400958207408     
 -0.639795910338966      -0.368367342316374        1.56722939280569     
 -0.639795910338966      -0.329591832598861        1.50223871608260     
 -0.639795910338966      -0.290816322881348        1.43901402472191     
 -0.639795910338966      -0.252040813163835        1.37753200977419     
 -0.639795910338966      -0.213265303446322        1.31776990577256     
 -0.639795910338966      -0.174489793728809        1.25970499482633     
 -0.639795910338966      -0.135714284011296        1.20331472547077     
 -0.639795910338966      -9.693877429378273E-002   1.14857670129671     
 -0.639795910338966      -5.816326457626964E-002   1.09546841542966     
 -0.639795910338966      -1.938775485875655E-002   1.04396768302728     
 -0.639795910338966       1.938775485875655E-002  0.994052476828285     
 -0.639795910338966       5.816326457626975E-002  0.945700753781990     
 -0.639795910338966       9.693877429378261E-002  0.898890563311638     
 -0.639795910338966       0.135714284011296       0.853600384603993     
 -0.639795910338966       0.174489793728809       0.809808818191653     
 -0.639795910338966       0.213265303446322       0.767494750940463     
 -0.639795910338966       0.252040813163835       0.726637531327552     
 -0.639795910338966       0.290816322881348       0.687216820856900     
 -0.639795910338966       0.329591832598861       0.649212956314809     
 -0.639795910338966       0.368367342316374       0.612606699373685     
 -0.639795910338966       0.407142852033888       0.577379561585219     
 -0.639795910338966       0.445918361751401       0.543514461479603     
 -0.639795910338966       0.484693871468914       0.510995405084979     
 -0.639795910338966       0.523469381186427       0.479807707977970     
 -0.639795910338966       0.562244890903940       0.449939104588826     
 -0.639795910338966       0.601020400621453       0.421379489650735     
 -0.639795910338966       0.639795910338966       0.394122731451123     
 -0.639795910338966       0.678571420056479       0.368167740397150     
 -0.639795910338966       0.717346929773992       0.343521058861761     
 -0.639795910338966       0.756122439491506       0.000000000000000E+000
 -0.639795910338966       0.794897949209019       0.000000000000000E+000
 -0.639795910338966       0.833673458926532       0.000000000000000E+000
 -0.639795910338966       0.872448968644045       0.000000000000000E+000
 -0.639795910338966       0.911224478361558       0.000000000000000E+000
 -0.639795910338966       0.949999988079071       0.000000000000000E+000
 
 -0.601020400621453      -0.949999988079071       0.000000000000000E+000
 -0.601020400621453      -0.911224478361558       0.000000000000000E+000
 -0.601020400621453      -0.872448968644045       0.000000000000000E+000
 -0.601020400621453      -0.833673458926532       0.000000000000000E+000
 -0.601020400621453      -0.794897949209019       0.000000000000000E+000
 -0.601020400621453      -0.756122439491505       0.000000000000000E+000
 -0.601020400621453      -0.717346929773992       0.000000000000000E+000
 -0.601020400621453      -0.678571420056479       0.000000000000000E+000
 -0.601020400621453      -0.639795910338966        2.06870561504157     
 -0.601020400621453      -0.601020400621453        1.99088329502396     
 -0.601020400621453      -0.562244890903940        1.91499584963911     
 -0.601020400621453      -0.523469381186427        1.84101366089325     
 -0.601020400621453      -0.484693871468914        1.76891015900762     
 -0.601020400621453      -0.445918361751401        1.69865999154526     
 -0.601020400621453      -0.407142852033888        1.63023899332218     
 -0.601020400621453      -0.368367342316374        1.56362374540526     
 -0.601020400621453      -0.329591832598861        1.49879122654505     
 -0.601020400621453      -0.290816322881348        1.43571854819977     
 -0.601020400621453      -0.252040813163835        1.37438296728833     
 -0.601020400621453      -0.213265303446322        1.31476202366257     
 -0.601020400621453      -0.174489793728809        1.25683331407164     
 -0.601020400621453      -0.135714284011296        1.20057450587838     
 -0.601020400621453      -9.693877429378273E-002   1.14596342916884     
 -0.601020400621453      -5.816326457626964E-002   1.09297795744062     
 -0.601020400621453      -1.938775485875655E-002   1.04159602512668     
 -0.601020400621453       1.938775485875655E-002  0.991795680001526     
 -0.601020400621453       5.816326457626975E-002  0.943555155908840     
 -0.601020400621453       9.693877429378261E-002  0.896852732260176     
 -0.601020400621453       0.135714284011296       0.851666936035502     
 -0.601020400621453       0.174489793728809       0.807976524852186     
 -0.601020400621453       0.213265303446322       0.765760523994474     
 -0.601020400621453       0.252040813163835       0.724998352538330     
 -0.601020400621453       0.290816322881348       0.685669968546310     
 -0.601020400621453       0.329591832598861       0.647755638041394     
 -0.601020400621453       0.368367342316374       0.611236230288424     
 -0.601020400621453       0.407142852033888       0.576093708089603     
 -0.601020400621453       0.445918361751401       0.542310877549679     
 -0.601020400621453       0.484693871468914       0.509871792348196     
 -0.601020400621453       0.523469381186427       0.478761964546080     
 -0.601020400621453       0.562244890903940       0.448969273635036     
 -0.601020400621453       0.601020400621453       0.420483841336889     
 -0.601020400621453       0.639795910338966       0.393299803220052     
 -0.601020400621453       0.678571420056479       0.367415892849322     
 -0.601020400621453       0.717346929773992       0.342838526873284     
 -0.601020400621453       0.756122439491506       0.319585221269907     
 -0.601020400621453       0.794897949209019       0.000000000000000E+000
 -0.601020400621453       0.833673458926532       0.000000000000000E+000
 -0.601020400621453       0.872448968644045       0.000000000000000E+000
 -0.601020400621453       0.911224478361558       0.000000000000000E+000
 -0.601020400621453       0.949999988079071       0.000000000000000E+000
 
 -0.562244890903940      -0.949999988079071       0.000000000000000E+000
 -0.562244890903940      -0.911224478361558       0.000000000000000E+000
 -0.562244890903940      -0.872448968644045       0.000000000000000E+000
 -0.562244890903940      -0.833673458926532       0.000000000000000E+000
 -0.562244890903940      -0.794897949209019       0.000000000000000E+000
 -0.562244890903940      -0.756122439491505       0.000000000000000E+000
 -0.562244890903940      -0.717346929773992       0.000000000000000E+000
 -0.562244890903940      -0.678571420056479        2.14368911533915     
 -0.562244890903940      -0.639795910338966        2.06413048901839     
 -0.562244890903940      -0.601020400621453        1.98651845676567     
 -0.562244890903940      -0.562244890903940        1.91082610629362     
 -0.562244890903940      -0.523469381186427        1.83702707795465     
 -0.562244890903940      -0.484693871468914        1.76509701442216     
 -0.562244890903940      -0.445918361751401        1.69501217015566     
 -0.562244890903940      -0.407142852033888        1.62674929373403     
 -0.562244890903940      -0.368367342316374        1.56028563174269     
 -0.562244890903940      -0.329591832598861        1.49559884652549     
 -0.562244890903940      -0.290816322881348        1.43266647670093     
 -0.562244890903940      -0.252040813163835        1.37146608421457     
 -0.562244890903940      -0.213265303446322        1.31197558342391     
 -0.562244890903940      -0.174489793728809        1.25417281608622     
 -0.562244890903940      -0.135714284011296        1.19803571343341     
 -0.562244890903940      -9.693877429378273E-002   1.14354232041057     
 -0.562244890903940      -5.816326457626964E-002   1.09067056144207     
 -0.562244890903940      -1.938775485875655E-002   1.03939858680959     
 -0.562244890903940       1.938775485875655E-002  0.989704740600007     
 -0.562244890903940       5.816326457626975E-002  0.941567331637852     
 -0.562244890903940       9.693877429378261E-002  0.894964759792311     
 -0.562244890903940       0.135714284011296       0.849875754587734     
 -0.562244890903940       0.174489793728809       0.806279107559594     
 -0.562244890903940       0.213265303446322       0.764154008738422     
 -0.562244890903940       0.252040813163835       0.723480095353637     
 -0.562244890903940       0.290816322881348       0.684237300021585     
 -0.562244890903940       0.329591832598861       0.646406121017629     
 -0.562244890903940       0.368367342316374       0.609967546066845     
 -0.562244890903940       0.407142852033888       0.574903368199961     
 -0.562244890903940       0.445918361751401       0.541196755823305     
 -0.562244890903940       0.484693871468914       0.508832019886912     
 -0.562244890903940       0.523469381186427       0.477794579893047     
 -0.562244890903940       0.562244890903940       0.448072440116226     
 -0.562244890903940       0.601020400621453       0.419655891810363     
 -0.562244890903940       0.639795910338966       0.392539194077077     
 -0.562244890903940       0.678571420056479       0.366721371762967     
 -0.562244890903940       0.717346929773992       0.342209076337183     
 -0.562244890903940       0.756122439491506       0.319019739797037     
 -0.562244890903940       0.794897949209019       0.000000000000000E+000
 -0.562244890903940       0.833673458926532       0.000000000000000E+000
 -0.562244890903940       0.872448968644045       0.000000000000000E+000
 -0.562244890903940       0.911224478361558       0.000000000000000E+000
 -0.562244890903940       0.949999988079071       0.000000000000000E+000
 
 -0.523469381186427      -0.949999988079071       0.000000000000000E+000
 -0.523469381186427      -0.911224478361558       0.000000000000000E+000
 -0.523469381186427      -0.872448968644045       0.000000000000000E+000
 -0.523469381186427      -0.833673458926532       0.000000000000000E+000
 -0.523469381186427      -0.794897949209019       0.000000000000000E+000
 -0.523469381186427      -0.756122439491505       0.000000000000000E+000
 -0.523469381186427      -0.717346929773992        2.22061269505191     
 -0.523469381186427      -0.678571420056479        2.13929265952673     
 -0.523469381186427      -0.639795910338966        2.05993324388982     
 -0.523469381186427      -0.601020400621453        1.98250663281329     
 -0.523469381186427      -0.562244890903940        1.90698871675808     
 -0.523469381186427      -0.523469381186427        1.83335518748200     
 -0.523469381186427      -0.484693871468914        1.76158290537520     
 -0.523469381186427      -0.445918361751401        1.69164897933439     
 -0.523469381186427      -0.407142852033888        1.62353085947324     
 -0.523469381186427      -0.368367342316374        1.55720637013297     
 -0.523469381186427      -0.329591832598861        1.49265350256162     
 -0.523469381186427      -0.290816322881348        1.42985014652203     
 -0.523469381186427      -0.252040813163835        1.36877422285211     
 -0.523469381186427      -0.213265303446322        1.30940387233996     
 -0.523469381186427      -0.174489793728809        1.25171718123628     
 -0.523469381186427      -0.135714284011296        1.19569229195754     
 -0.523469381186427      -9.693877429378273E-002   1.14130738245693     
 -0.523469381186427      -5.816326457626964E-002   1.08854058601144     
 -0.523469381186427      -1.938775485875655E-002   1.03737022260639     
 -0.523469381186427       1.938775485875655E-002  0.987774674850602     
 -0.523469381186427       5.816326457626975E-002  0.939732471925620     
 -0.523469381186427       9.693877429378261E-002  0.893222126474427     
 -0.523469381186427       0.135714284011296       0.848222432042940     
 -0.523469381186427       0.174489793728809       0.804712444966006     
 -0.523469381186427       0.213265303446322       0.762671392464238     
 -0.523469381186427       0.252040813163835       0.722078998507719     
 -0.523469381186427       0.290816322881348       0.682915371273839     
 -0.523469381186427       0.329591832598861       0.645161035811113     
 -0.523469381186427       0.368367342316374       0.608797071571672     
 -0.523469381186427       0.407142852033888       0.573805494646180     
 -0.523469381186427       0.445918361751401       0.540169496631775     
 -0.523469381186427       0.484693871468914       0.507873325680374     
 -0.523469381186427       0.523469381186427       0.476902817913734     
 -0.523469381186427       0.562244890903940       0.447246048221288     
 -0.523469381186427       0.601020400621453       0.418893255536523     
 -0.523469381186427       0.639795910338966       0.391838900831837     
 -0.523469381186427       0.678571420056479       0.366082190502736     
 -0.523469381186427       0.717346929773992       0.341629961082274     
 -0.523469381186427       0.756122439491506       0.318500015078882     
 -0.523469381186427       0.794897949209019       0.296728029236906     
 -0.523469381186427       0.833673458926532       0.000000000000000E+000
 -0.523469381186427       0.872448968644045       0.000000000000000E+000
 -0.523469381186427       0.911224478361558       0.000000000000000E+000
 -0.523469381186427       0.949999988079071       0.000000000000000E+000
 
 -0.484693871468914      -0.949999988079071       0.000000000000000E+000
 -0.484693871468914      -0.911224478361558       0.000000000000000E+000
 -0.484693871468914      -0.872448968644045       0.000000000000000E+000
 -0.484693871468914      -0.833673458926532       0.000000000000000E+000
 -0.484693871468914      -0.794897949209019       0.000000000000000E+000
 -0.484693871468914      -0.756122439491505        2.29951325653583     
 -0.484693871468914      -0.717346929773992        2.21640787523745     
 -0.484693871468914      -0.678571420056479        2.13527577640191     
 -0.484693871468914      -0.639795910338966        2.05609180558312     
 -0.484693871468914      -0.601020400621453        1.97883067232438     
 -0.484693871468914      -0.562244890903940        1.90346993392288     
 -0.484693871468914      -0.523469381186427        1.82998628315500     
 -0.484693871468914      -0.484693871468914        1.75835741882713     
 -0.484693871468914      -0.445918361751401        1.68856108218463     
 -0.484693871468914      -0.407142852033888        1.62057518362081     
 -0.484693871468914      -0.368367342316374        1.55437792062113     
 -0.484693871468914      -0.329591832598861        1.48994766359564     
 -0.484693871468914      -0.290816322881348        1.42726258890449     
 -0.484693871468914      -0.252040813163835        1.36630079371633     
 -0.484693871468914      -0.213265303446322        1.30704067400620     
 -0.484693871468914      -0.174489793728809        1.24946052661003     
 -0.484693871468914      -0.135714284011296        1.19353860319968     
 -0.484693871468914      -9.693877429378273E-002   1.13925332879531     
 -0.484693871468914      -5.816326457626964E-002   1.08658298082977     
 -0.484693871468914      -1.938775485875655E-002   1.03550596769744     
 -0.484693871468914       1.938775485875655E-002  0.986000831216781     
 -0.484693871468914       5.816326457626975E-002  0.938046135919813     
 -0.484693871468914       9.693877429378261E-002  0.891620576611294     
 -0.484693871468914       0.135714284011296       0.846703096422708     
 -0.484693871468914       0.174489793728809       0.803272792184491     
 -0.484693871468914       0.213265303446322       0.761309052443082     
 -0.484693871468914       0.252040813163835       0.720791687476281     
 -0.484693871468914       0.290816322881348       0.681700863470616     
 -0.484693871468914       0.329591832598861       0.644017218926333     
 -0.484693871468914       0.368367342316374       0.607721974524295     
 -0.484693871468914       0.407142852033888       0.572797195798150     
 -0.484693871468914       0.445918361751401       0.539226182263767     
 -0.484693871468914       0.484693871468914       0.506993358577485     
 -0.484693871468914       0.523469381186427       0.476084467570091     
 -0.484693871468914       0.562244890903940       0.446487681172519     
 -0.484693871468914       0.601020400621453       0.418193661780717     
 -0.484693871468914       0.639795910338966       0.391196841371666     
 -0.484693871468914       0.678571420056479       0.365496466308794     
 -0.484693871468914       0.717346929773992       0.341099603736417     
 -0.484693871468914       0.756122439491506       0.318024267558063     
 -0.484693871468914       0.794897949209019       0.296306484401795     
 -0.484693871468914       0.833673458926532       0.000000000000000E+000
 -0.484693871468914       0.872448968644045       0.000000000000000E+000
 -0.484693871468914       0.911224478361558       0.000000000000000E+000
 -0.484693871468914       0.949999988079071       0.000000000000000E+000
 
 -0.445918361751401      -0.949999988079071       0.000000000000000E+000
 -0.445918361751401      -0.911224478361558       0.000000000000000E+000
 -0.445918361751401      -0.872448968644045       0.000000000000000E+000
 -0.445918361751401      -0.833673458926532       0.000000000000000E+000
 -0.445918361751401      -0.794897949209019        2.38043063036620     
 -0.445918361751401      -0.756122439491505        2.29551347121618     
 -0.445918361751401      -0.717346929773992        2.21258461156592     
 -0.445918361751401      -0.678571420056479        2.13161781987028     
 -0.445918361751401      -0.639795910338966        2.05259012580257     
 -0.445918361751401      -0.601020400621453        1.97547747119703     
 -0.445918361751401      -0.562244890903940        1.90025838167127     
 -0.445918361751401      -0.523469381186427        1.82691029524600     
 -0.445918361751401      -0.484693871468914        1.75541148572789     
 -0.445918361751401      -0.445918361751401        1.68574009390047     
 -0.445918361751401      -0.407142852033888        1.61787446344087     
 -0.445918361751401      -0.368367342316374        1.55179310364853     
 -0.445918361751401      -0.329591832598861        1.48747458844378     
 -0.445918361751401      -0.290816322881348        1.42489734336557     
 -0.445918361751401      -0.252040813163835        1.36403973783153     
 -0.445918361751401      -0.213265303446322        1.30488026497584     
 -0.445918361751401      -0.174489793728809        1.24739737561266     
 -0.445918361751401      -0.135714284011296        1.19156956509609     
 -0.445918361751401      -9.693877429378273E-002   1.13737533239812     
 -0.445918361751401      -5.816326457626964E-002   1.08479309204592     
 -0.445918361751401      -1.938775485875655E-002   1.03380137829290     
 -0.445918361751401       1.938775485875655E-002  0.984378883001435     
 -0.445918361751401       5.816326457626975E-002  0.936504281861755     
 -0.445918361751401       9.693877429378261E-002  0.890156326224958     
 -0.445918361751401       0.135714284011296       0.845314071076255     
 -0.445918361751401       0.174489793728809       0.801956706024018     
 -0.445918361751401       0.213265303446322       0.760063708191789     
 -0.445918361751401       0.252040813163835       0.719614962483920     
 -0.445918361751401       0.290816322881348       0.680590769636991     
 -0.445918361751401       0.329591832598861       0.642971875763514     
 -0.445918361751401       0.368367342316374       0.606739549494098     
 -0.445918361751401       0.407142852033888       0.571875953089404     
 -0.445918361751401       0.445918361751401       0.538364459016260     
 -0.445918361751401       0.484693871468914       0.506189551196905     
 -0.445918361751401       0.523469381186427       0.475337139867984     
 -0.445918361751401       0.562244890903940       0.445795531984400     
 -0.445918361751401       0.601020400621453       0.417555263789162     
 -0.445918361751401       0.639795910338966       0.390611003127691     
 -0.445918361751401       0.678571420056479       0.364962330138317     
 -0.445918361751401       0.717346929773992       0.340616274034864     
 -0.445918361751401       0.756122439491506       0.317591027338578     
 -0.445918361751401       0.794897949209019       0.295922942121762     
 -0.445918361751401       0.833673458926532       0.000000000000000E+000
 -0.445918361751401       0.872448968644045       0.000000000000000E+000
 -0.445918361751401       0.911224478361558       0.000000000000000E+000
 -0.445918361751401       0.949999988079071       0.000000000000000E+000
 
 -0.407142852033888      -0.949999988079071       0.000000000000000E+000
 -0.407142852033888      -0.911224478361558       0.000000000000000E+000
 -0.407142852033888      -0.872448968644045       0.000000000000000E+000
 -0.407142852033888      -0.833673458926532        2.46340337974823     
 -0.407142852033888      -0.794897949209019        2.37665021070943     
 -0.407142852033888      -0.756122439491505        2.29189795678979     
 -0.407142852033888      -0.717346929773992        2.20912409860560     
 -0.407142852033888      -0.678571420056479        2.12830394547633     
 -0.407142852033888      -0.639795910338966        2.04941567445260     
 -0.407142852033888      -0.601020400621453        1.97243608926479     
 -0.407142852033888      -0.562244890903940        1.89734436787777     
 -0.407142852033888      -0.523469381186427        1.82411843196635     
 -0.407142852033888      -0.484693871468914        1.75273698274360     
 -0.407142852033888      -0.445918361751401        1.68317859702399     
 -0.407142852033888      -0.407142852033888        1.61542179595553     
 -0.407142852033888      -0.368367342316374        1.54944532832510     
 -0.407142852033888      -0.329591832598861        1.48522811244940     
 -0.407142852033888      -0.290816322881348        1.42274868161164     
 -0.407142852033888      -0.252040813163835        1.36198551742751     
 -0.407142852033888      -0.213265303446322        1.30291738406026     
 -0.407142852033888      -0.174489793728809        1.24552283021910     
 -0.407142852033888      -0.135714284011296        1.18978045750675     
 -0.407142852033888      -9.693877429378273E-002   1.13566888633120     
 -0.407142852033888      -5.816326457626964E-002   1.08316668064126     
 -0.407142852033888      -1.938775485875655E-002   1.03225249153850     
 -0.407142852033888       1.938775485875655E-002  0.982905063945603     
 -0.407142852033888       5.816326457626975E-002  0.935103238693740     
 -0.407142852033888       9.693877429378261E-002  0.888825861952564     
 -0.407142852033888       0.135714284011296       0.844052013259466     
 -0.407142852033888       0.174489793728809       0.800760972251968     
 -0.407142852033888       0.213265303446322       0.758932290624696     
 -0.407142852033888       0.252040813163835       0.718545986447681     
 -0.407142852033888       0.290816322881348       0.679582434187445     
 -0.407142852033888       0.329591832598861       0.642022434281575     
 -0.407142852033888       0.368367342316374       0.605847340877338     
 -0.407142852033888       0.407142852033888       0.571039393394280     
 -0.407142852033888       0.445918361751401       0.537582047548822     
 -0.407142852033888       0.484693871468914       0.505459894496480     
 -0.407142852033888       0.523469381186427       0.474658899586713     
 -0.407142852033888       0.562244890903940       0.445167430163092     
 -0.407142852033888       0.601020400621453       0.416976194981342     
 -0.407142852033888       0.639795910338966       0.390079941297928     
 -0.407142852033888       0.678571420056479       0.364478179312172     
 -0.407142852033888       0.717346929773992       0.340178322148396     
 -0.407142852033888       0.756122439491506       0.317198800770556     
 -0.407142852033888       0.794897949209019       0.295576022449848     
 -0.407142852033888       0.833673458926532       0.275377848840716     
 -0.407142852033888       0.872448968644045       0.000000000000000E+000
 -0.407142852033888       0.911224478361558       0.000000000000000E+000
 -0.407142852033888       0.949999988079071       0.000000000000000E+000
 
 -0.368367342316374      -0.949999988079071       0.000000000000000E+000
 -0.368367342316374      -0.911224478361558       0.000000000000000E+000
 -0.368367342316374      -0.872448968644045        2.54847169879070     
 -0.368367342316374      -0.833673458926532        2.45985735926007     
 -0.368367342316374      -0.794897949209019        2.37325758687449     
 -0.368367342316374      -0.756122439491505        2.28864971723421     
 -0.368367342316374      -0.717346929773992        2.20601250027252     
 -0.368367342316374      -0.678571420056479        2.12532230272277     
 -0.368367342316374      -0.639795910338966        2.04655809558407     
 -0.368367342316374      -0.601020400621453        1.96969725463804     
 -0.368367342316374      -0.562244890903940        1.89471940155270     
 -0.368367342316374      -0.523469381186427        1.82160297696599     
 -0.368367342316374      -0.484693871468914        1.75032688205551     
 -0.368367342316374      -0.445918361751401        1.68086987447465     
 -0.368367342316374      -0.407142852033888        1.61321087077961     
 -0.368367342316374      -0.368367342316374        1.54732884580098     
 -0.368367342316374      -0.329591832598861        1.48320270136531     
 -0.368367342316374      -0.290816322881348        1.42081128863642     
 -0.368367342316374      -0.252040813163835        1.36013322463827     
 -0.368367342316374      -0.213265303446322        1.30114733779974     
 -0.368367342316374      -0.174489793728809        1.24383236150126     
 -0.368367342316374      -0.135714284011296        1.18816699301780     
 -0.368367342316374      -9.693877429378273E-002   1.13412997929707     
 -0.368367342316374      -5.816326457626964E-002   1.08169993485979     
 -0.368367342316374      -1.938775485875655E-002   1.03085563057389     
 -0.368367342316374       1.938775485875655E-002  0.981575964520663     
 -0.368367342316374       5.816326457626975E-002  0.933839784097352     
 -0.368367342316374       9.693877429378261E-002  0.887626009320966     
 -0.368367342316374       0.135714284011296       0.842913852753961     
 -0.368367342316374       0.174489793728809       0.799682679796967     
 -0.368367342316374       0.213265303446322       0.757912103646915     
 -0.368367342316374       0.252040813163835       0.717582199547277     
 -0.368367342316374       0.290816322881348       0.678673376547641     
 -0.368367342316374       0.329591832598861       0.641166531577795     
 -0.368367342316374       0.368367342316374       0.605043104272840     
 -0.368367342316374       0.407142852033888       0.570285409445153     
 -0.368367342316374       0.445918361751401       0.536876983287742     
 -0.368367342316374       0.484693871468914       0.504802470973232     
 -0.368367342316374       0.523469381186427       0.474047901042617     
 -0.368367342316374       0.562244890903940       0.444601747511683     
 -0.368367342316374       0.601020400621453       0.416454778063251     
 -0.368367342316374       0.639795910338966       0.389601844188143     
 -0.368367342316374       0.678571420056479       0.364042642018432     
 -0.368367342316374       0.717346929773992       0.339784601524256     
 -0.368367342316374       0.756122439491506       0.316846216406788     
 -0.368367342316374       0.794897949209019       0.295264390721411     
 -0.368367342316374       0.833673458926532       0.275107237270955     
 -0.368367342316374       0.872448968644045       0.000000000000000E+000
 -0.368367342316374       0.911224478361558       0.000000000000000E+000
 -0.368367342316374       0.949999988079071       0.000000000000000E+000
 
 -0.329591832598861      -0.949999988079071       0.000000000000000E+000
 -0.329591832598861      -0.911224478361558       0.000000000000000E+000
 -0.329591832598861      -0.872448968644045        2.54517673357638     
 -0.329591832598861      -0.833673458926532        2.45670385493654     
 -0.329591832598861      -0.794897949209019        2.37023731343530     
 -0.329591832598861      -0.756122439491505        2.28575569274541     
 -0.329591832598861      -0.717346929773992        2.20323862023090     
 -0.329591832598861      -0.678571420056479        2.12266311580291     
 -0.329591832598861      -0.639795910338966        2.04400857094101     
 -0.329591832598861      -0.601020400621453        1.96725299377438     
 -0.329591832598861      -0.562244890903940        1.89237634220138     
 -0.329591832598861      -0.523469381186427        1.81935713190727     
 -0.329591832598861      -0.484693871468914        1.74817468543577     
 -0.329591832598861      -0.445918361751401        1.67880811439482     
 -0.329591832598861      -0.407142852033888        1.61123624292417     
 -0.329591832598861      -0.368367342316374        1.54543829128394     
 -0.329591832598861      -0.329591832598861        1.48139342511273     
 -0.329591832598861      -0.290816322881348        1.41908051319998     
 -0.329591832598861      -0.252040813163835        1.35847835249538     
 -0.329591832598861      -0.213265303446322        1.29956592005771     
 -0.329591832598861      -0.174489793728809        1.24232199850757     
 -0.329591832598861      -0.135714284011296        1.18672538669939     
 -0.329591832598861      -9.693877429378273E-002   1.13275494095074     
 -0.329591832598861      -5.816326457626964E-002   1.08038939913080     
 -0.329591832598861      -1.938775485875655E-002   1.02960759378152     
 -0.329591832598861       1.938775485875655E-002  0.980388429028224     
 -0.329591832598861       5.816326457626975E-002  0.932710874198903     
 -0.329591832598861       9.693877429378261E-002  0.886553970981147     
 -0.329591832598861       0.135714284011296       0.841896972504018     
 -0.329591832598861       0.174489793728809       0.798719317229685     
 -0.329591832598861       0.213265303446322       0.757000696177213     
 -0.329591832598861       0.252040813163835       0.716721201745147     
 -0.329591832598861       0.290816322881348       0.677861335159413     
 -0.329591832598861       0.329591832598861       0.640402059890585     
 -0.329591832598861       0.368367342316374       0.604324859696905     
 -0.329591832598861       0.407142852033888       0.569612131888924     
 -0.329591832598861       0.445918361751401       0.536247454286374     
 -0.329591832598861       0.484693871468914       0.504215545123534     
 -0.329591832598861       0.523469381186427       0.473502520092572     
 -0.329591832598861       0.562244890903940       0.444096914350313     
 -0.329591832598861       0.601020400621453       0.415989572922716     
 -0.329591832598861       0.639795910338966       0.389175437418105     
 -0.329591832598861       0.678571420056479       0.363654270279842     
 -0.329591832598861       0.717346929773992       0.339433651313556     
 -0.329591832598861       0.756122439491506       0.316532279166228     
 -0.329591832598861       0.794897949209019       0.294987088737168     
 -0.329591832598861       0.833673458926532       0.274866505681658     
 -0.329591832598861       0.872448968644045       0.000000000000000E+000
 -0.329591832598861       0.911224478361558       0.000000000000000E+000
 -0.329591832598861       0.949999988079071       0.000000000000000E+000
 
 -0.290816322881348      -0.949999988079071       0.000000000000000E+000
 -0.290816322881348      -0.911224478361558        2.63267839125494     
 -0.290816322881348      -0.872448968644045        2.54227978901122     
 -0.290816322881348      -0.833673458926532        2.45392866811545     
 -0.290816322881348      -0.794897949209019        2.36757746016893     
 -0.290816322881348      -0.756122439491505        2.28320558950126     
 -0.290816322881348      -0.717346929773992        2.20079321618745     
 -0.290816322881348      -0.678571420056479        2.12031798069952     
 -0.290816322881348      -0.639795910338966        2.04175976746821     
 -0.290816322881348      -0.601020400621453        1.96509654251974     
 -0.290816322881348      -0.562244890903940        1.89030859867844     
 -0.290816322881348      -0.523469381186427        1.81737502935891     
 -0.290816322881348      -0.484693871468914        1.74627509446278     
 -0.290816322881348      -0.445918361751401        1.67698797222631     
 -0.290816322881348      -0.407142852033888        1.60949290408420     
 -0.290816322881348      -0.368367342316374        1.54376909222248     
 -0.290816322881348      -0.329591832598861        1.47979583411469     
 -0.290816322881348      -0.290816322881348        1.41755220460852     
 -0.290816322881348      -0.252040813163835        1.35701703632366     
 -0.290816322881348      -0.213265303446322        1.29816937762404     
 -0.290816322881348      -0.174489793728809        1.24098814892704     
 -0.290816322881348      -0.135714284011296        1.18545225938316     
 -0.290816322881348      -9.693877429378273E-002   1.13154062463382     
 -0.290816322881348      -5.816326457626964E-002   1.07923202406698     
 -0.290816322881348      -1.938775485875655E-002   1.02850535267660     
 -0.290816322881348       1.938775485875655E-002  0.979339634876018     
 -0.290816322881348       5.816326457626975E-002  0.931713918421349     
 -0.290816322881348       9.693877429378261E-002  0.885607258280456     
 -0.290816322881348       0.135714284011296       0.840999008739489     
 -0.290816322881348       0.174489793728809       0.797868632934708     
 -0.290816322881348       0.213265303446322       0.756195867354551     
 -0.290816322881348       0.252040813163835       0.715960921917351     
 -0.290816322881348       0.290816322881348       0.677144350263506     
 -0.290816322881348       0.329591832598861       0.639727132895621     
 -0.290816322881348       0.368367342316374       0.603690819276740     
 -0.290816322881348       0.407142852033888       0.569017836950416     
 -0.290816322881348       0.445918361751401       0.535691832285713     
 -0.290816322881348       0.484693871468914       0.503697605774411     
 -0.290816322881348       0.523469381186427       0.473021318208666     
 -0.290816322881348       0.562244890903940       0.443651569368775     
 -0.290816322881348       0.601020400621453       0.415579279424266     
 -0.290816322881348       0.639795910338966       0.388799450848957     
 -0.290816322881348       0.678571420056479       0.363311943061982     
 -0.290816322881348       0.717346929773992       0.339124434706896     
 -0.290816322881348       0.756122439491506       0.316255737030959     
 -0.290816322881348       0.794897949209019       0.294743012390155     
 -0.290816322881348       0.833673458926532       0.274654961492178     
 -0.290816322881348       0.872448968644045       0.000000000000000E+000
 -0.290816322881348       0.911224478361558       0.000000000000000E+000
 -0.290816322881348       0.949999988079071       0.000000000000000E+000
 
 -0.252040813163835      -0.949999988079071       0.000000000000000E+000
 -0.252040813163835      -0.911224478361558        2.63005668723640     
 -0.252040813163835      -0.872448968644045        2.53976779915789     
 -0.252040813163835      -0.833673458926532        2.45152067059275     
 -0.252040813163835      -0.794897949209019        2.36526837493110     
 -0.252040813163835      -0.756122439491505        2.28099081726466     
 -0.252040813163835      -0.717346929773992        2.19866887636817     
 -0.252040813163835      -0.678571420056479        2.11828023485431     
 -0.252040813163835      -0.639795910338966        2.03980498960321     
 -0.252040813163835      -0.601020400621453        1.96322179373332     
 -0.252040813163835      -0.562244890903940        1.88851101140311     
 -0.252040813163835      -0.523469381186427        1.81565152161513     
 -0.252040813163835      -0.484693871468914        1.74462308832302     
 -0.252040813163835      -0.445918361751401        1.67540500467544     
 -0.252040813163835      -0.407142852033888        1.60797653113012     
 -0.252040813163835      -0.368367342316374        1.54231713505862     
 -0.252040813163835      -0.329591832598861        1.47840618033637     
 -0.252040813163835      -0.290816322881348        1.41622271878424     
 -0.252040813163835      -0.252040813163835        1.35574575026606     
 -0.252040813163835      -0.213265303446322        1.29695443121636     
 -0.252040813163835      -0.174489793728809        1.23982775308722     
 -0.252040813163835      -0.135714284011296        1.18434466851034     
 -0.252040813163835      -9.693877429378273E-002   1.13048414478644     
 -0.252040813163835      -5.816326457626964E-002   1.07822504849550     
 -0.252040813163835      -1.938775485875655E-002   1.02754637496035     
 -0.252040813163835       1.938775485875655E-002  0.978427191031801     
 -0.252040813163835       5.816326457626975E-002  0.930846584109232     
 -0.252040813163835       9.693877429378261E-002  0.884783666078903     
 -0.252040813163835       0.135714284011296       0.840217813145152     
 -0.252040813163835       0.174489793728809       0.797128568125473     
 -0.252040813163835       0.213265303446322       0.755495763235491     
 -0.252040813163835       0.252040813163835       0.715299610217361     
 -0.252040813163835       0.290816322881348       0.676520699446039     
 -0.252040813163835       0.329591832598861       0.639140090050968     
 -0.252040813163835       0.368367342316374       0.603139367701827     
 -0.252040813163835       0.407142852033888       0.568501003632580     
 -0.252040813163835       0.445918361751401       0.535208713899545     
 -0.252040813163835       0.484693871468914       0.503247311237101     
 -0.252040813163835       0.523469381186427       0.472603022364290     
 -0.252040813163835       0.562244890903940       0.443264510199046     
 -0.252040813163835       0.601020400621453       0.415222743691869     
 -0.252040813163835       0.639795910338966       0.388472799432887     
 -0.252040813163835       0.678571420056479       0.363014618502919     
 -0.252040813163835       0.717346929773992       0.338855955880462     
 -0.252040813163835       0.756122439491506       0.316015755578363     
 -0.252040813163835       0.794897949209019       0.294531316144739     
 -0.252040813163835       0.833673458926532       0.274471552608800     
 -0.252040813163835       0.872448968644045       0.255967329429945     
 -0.252040813163835       0.911224478361558       0.000000000000000E+000
 -0.252040813163835       0.949999988079071       0.000000000000000E+000
 
 -0.213265303446322      -0.949999988079071        2.72000011843431     
 -0.213265303446322      -0.911224478361558        2.62782773599017     
 -0.213265303446322      -0.872448968644045        2.53763082091500     
 -0.213265303446322      -0.833673458926532        2.44947099575556     
 -0.213265303446322      -0.794897949209019        2.36330224596302     
 -0.213265303446322      -0.756122439491505        2.27910465338147     
 -0.213265303446322      -0.717346929773992        2.19685904059014     
 -0.213265303446322      -0.678571420056479        2.11654375330223     
 -0.213265303446322      -0.639795910338966        2.03813927957926     
 -0.213265303446322      -0.601020400621453        1.96162392377108     
 -0.213265303446322      -0.562244890903940        1.88697849598317     
 -0.213265303446322      -0.523469381186427        1.81418216214628     
 -0.213265303446322      -0.484693871468914        1.74321456486821     
 -0.213265303446322      -0.445918361751401        1.67405521588768     
 -0.213265303446322      -0.407142852033888        1.60668356407662     
 -0.213265303446322      -0.368367342316374        1.54107900394035     
 -0.213265303446322      -0.329591832598861        1.47722103350263     
 -0.213265303446322      -0.290816322881348        1.41508886704583     
 -0.213265303446322      -0.252040813163835        1.35466154909160     
 -0.213265303446322      -0.213265303446322        1.29591827546534     
 -0.213265303446322      -0.174489793728809        1.23883807961801     
 -0.213265303446322      -0.135714284011296        1.18339997300263     
 -0.213265303446322      -9.693877429378273E-002   1.12958303762157     
 -0.213265303446322      -5.816326457626964E-002   1.07736619998962     
 -0.213265303446322      -1.938775485875655E-002   1.02672848161138     
 -0.213265303446322       1.938775485875655E-002  0.977648985030883     
 -0.213265303446322       5.816326457626975E-002  0.930106833173922     
 -0.213265303446322       9.693877429378261E-002  0.884081208417633     
 -0.213265303446322       0.135714284011296       0.839551552382901     
 -0.213265303446322       0.174489793728809       0.796497449031385     
 -0.213265303446322       0.213265303446322       0.754898726241826     
 -0.213265303446322       0.252040813163835       0.714735656296934     
 -0.213265303446322       0.290816322881348       0.675988894938309     
 -0.213265303446322       0.329591832598861       0.638639511919922     
 -0.213265303446322       0.368367342316374       0.602669159157895     
 -0.213265303446322       0.407142852033888       0.568060364342396     
 -0.213265303446322       0.445918361751401       0.534796847773421     
 -0.213265303446322       0.484693871468914       0.502863474452456     
 -0.213265303446322       0.523469381186427       0.472246522149112     
 -0.213265303446322       0.562244890903940       0.442934672677459     
 -0.213265303446322       0.601020400621453       0.414918970034397     
 -0.213265303446322       0.639795910338966       0.388194546384217     
 -0.213265303446322       0.678571420056479       0.362761403206330     
 -0.213265303446322       0.717346929773992       0.338627384260958     
 -0.213265303446322       0.756122439491506       0.315811523019335     
 -0.213265303446322       0.794897949209019       0.294351241796382     
 -0.213265303446322       0.833673458926532       0.274315658255589     
 -0.213265303446322       0.872448968644045       0.255835933796185     
 -0.213265303446322       0.911224478361558       0.000000000000000E+000
 -0.213265303446322       0.949999988079071       0.000000000000000E+000
 
 -0.174489793728809      -0.949999988079071        2.71807548377948     
 -0.174489793728809      -0.911224478361558        2.62598226097214     
 -0.174489793728809      -0.872448968644045        2.53586083225585     
 -0.174489793728809      -0.833673458926532        2.44777310549500     
 -0.174489793728809      -0.794897949209019        2.36167287490189     
 -0.174489793728809      -0.756122439491505        2.27754085982693     
 -0.174489793728809      -0.717346929773992        2.19535860489764     
 -0.174489793728809      -0.678571420056479        2.11510404747797     
 -0.174489793728809      -0.639795910338966        2.03675778811582     
 -0.174489793728809      -0.601020400621453        1.96029864311690     
 -0.174489793728809      -0.562244890903940        1.88570730641600     
 -0.174489793728809      -0.523469381186427        1.81296311725517     
 -0.174489793728809      -0.484693871468914        1.74204602741867     
 -0.174489793728809      -0.445918361751401        1.67293542599406     
 -0.174489793728809      -0.407142852033888        1.60561077139560     
 -0.174489793728809      -0.368367342316374        1.54005165927056     
 -0.174489793728809      -0.329591832598861        1.47623766307253     
 -0.174489793728809      -0.290816322881348        1.41414804546296     
 -0.174489793728809      -0.252040813163835        1.35376188083811     
 -0.174489793728809      -0.213265303446322        1.29505841524370     
 -0.174489793728809      -0.174489793728809        1.23801676705228     
 -0.174489793728809      -0.135714284011296        1.18261602841711     
 -0.174489793728809      -9.693877429378273E-002   1.12883529429513     
 -0.174489793728809      -5.816326457626964E-002   1.07665351707359     
 -0.174489793728809      -1.938775485875655E-002   1.02604975276915     
 -0.174489793728809       1.938775485875655E-002  0.977003168228189     
 -0.174489793728809       5.816326457626975E-002  0.929492948691998     
 -0.174489793728809       9.693877429378261E-002  0.883498306073669     
 -0.174489793728809       0.135714284011296       0.838998703755520     
 -0.174489793728809       0.174489793728809       0.795973748558114     
 -0.174489793728809       0.213265303446322       0.754403318442740     
 -0.174489793728809       0.252040813163835       0.714267724018785     
 -0.174489793728809       0.290816322881348       0.675547639147369     
 -0.174489793728809       0.329591832598861       0.638224204788222     
 -0.174489793728809       0.368367342316374       0.602279087166812     
 -0.174489793728809       0.407142852033888       0.567694820729923     
 -0.174489793728809       0.445918361751401       0.534455191872830     
 -0.174489793728809       0.484693871468914       0.502545103784715     
 -0.174489793728809       0.523469381186427       0.471950841592556     
 -0.174489793728809       0.562244890903940       0.442661152082190     
 -0.174489793728809       0.601020400621453       0.414667112797430     
 -0.174489793728809       0.639795910338966       0.387963889022266     
 -0.174489793728809       0.678571420056479       0.362551551493022     
 -0.174489793728809       0.717346929773992       0.338438001694851     
 -0.174489793728809       0.756122439491506       0.315642350671366     
 -0.174489793728809       0.794897949209019       0.294202146629009     
 -0.174489793728809       0.833673458926532       0.274186661263150     
 -0.174489793728809       0.872448968644045       0.255727295280299     
 -0.174489793728809       0.911224478361558       0.000000000000000E+000
 -0.174489793728809       0.949999988079071       0.000000000000000E+000
 
 -0.135714284011296      -0.949999988079071        2.71654427220822     
 -0.135714284011296      -0.911224478361558        2.62451378142354     
 -0.135714284011296      -0.872448968644045        2.53445185486445     
 -0.135714284011296      -0.833673458926532        2.44642074410330     
 -0.135714284011296      -0.794897949209019        2.36037517476404     
 -0.135714284011296      -0.756122439491505        2.27629554469012     
 -0.135714284011296      -0.717346929773992        2.19416318250570     
 -0.135714284011296      -0.678571420056479        2.11395678543694     
 -0.135714284011296      -0.639795910338966        2.03565692064158     
 -0.135714284011296      -0.601020400621453        1.95924238734701     
 -0.135714284011296      -0.562244890903940        1.88469419898373     
 -0.135714284011296      -0.523469381186427        1.81199164798188     
 -0.135714284011296      -0.484693871468914        1.74111459737800     
 -0.135714284011296      -0.445918361751401        1.67204271740046     
 -0.135714284011296      -0.407142852033888        1.60475555659492     
 -0.135714284011296      -0.368367342316374        1.53923271873665     
 -0.135714284011296      -0.329591832598861        1.47545377110627     
 -0.135714284011296      -0.290816322881348        1.41339800341271     
 -0.135714284011296      -0.252040813163835        1.35304459156343     
 -0.135714284011296      -0.213265303446322        1.29437287551558     
 -0.135714284011296      -0.174489793728809        1.23736199227262     
 -0.135714284011296      -0.135714284011296        1.18199104914509     
 -0.135714284011296      -9.693877429378273E-002   1.12823915077645     
 -0.135714284011296      -5.816326457626964E-002   1.07608530323364     
 -0.135714284011296      -1.938775485875655E-002   1.02550862044086     
 -0.135714284011296       1.938775485875655E-002  0.976488298739034     
 -0.135714284011296       5.816326457626975E-002  0.929003549679470     
 -0.135714284011296       9.693877429378261E-002  0.883033602730255     
 -0.135714284011296       0.135714284011296       0.838557947673097     
 -0.135714284011296       0.174489793728809       0.795556231001913     
 -0.135714284011296       0.213265303446322       0.754008365383272     
 -0.135714284011296       0.252040813163835       0.713894692003874     
 -0.135714284011296       0.290816322881348       0.675195912010379     
 -0.135714284011296       0.329591832598861       0.637893171113326     
 -0.135714284011296       0.368367342316374       0.601968159286275     
 -0.135714284011296       0.407142852033888       0.567403475909769     
 -0.135714284011296       0.445918361751401       0.534182903668078     
 -0.135714284011296       0.484693871468914       0.502291368077372     
 -0.135714284011296       0.523469381186427       0.471715216706803     
 -0.135714284011296       0.562244890903940       0.442443215053571     
 -0.135714284011296       0.601020400621453       0.414466452643291     
 -0.135714284011296       0.639795910338966       0.387780158710751     
 -0.135714284011296       0.678571420056479       0.362384424877951     
 -0.135714284011296       0.717346929773992       0.338287202351151     
 -0.135714284011296       0.756122439491506       0.315507690689852     
 -0.135714284011296       0.794897949209019       0.294083503244244     
 -0.135714284011296       0.833673458926532       0.274084048181126     
 -0.135714284011296       0.872448968644045       0.255640955029441     
 -0.135714284011296       0.911224478361558       0.000000000000000E+000
 -0.135714284011296       0.949999988079071       0.000000000000000E+000
 
 -9.693877429378273E-002 -0.949999988079071        2.71540098230879     
 -9.693877429378273E-002 -0.911224478361558        2.62341658131945     
 -9.693877429378273E-002 -0.872448968644045        2.53339892611402     
 -9.693877429378273E-002 -0.833673458926532        2.44541042668157     
 -9.693877429378273E-002 -0.794897949209019        2.35940522210509     
 -9.693877429378273E-002 -0.756122439491505        2.27536445294215     
 -9.693877429378273E-002 -0.717346929773992        2.19326955556985     
 -9.693877429378273E-002 -0.678571420056479        2.11309898233342     
 -9.693877429378273E-002 -0.639795910338966        2.03483370010591     
 -9.693877429378273E-002 -0.601020400621453        1.95845265214842     
 -9.693877429378273E-002 -0.562244890903940        1.88393660965592     
 -9.693877429378273E-002 -0.523469381186427        1.81126507679190     
 -9.693877429378273E-002 -0.484693871468914        1.74041801627487     
 -9.693877429378273E-002 -0.445918361751401        1.67137510990809     
 -9.693877429378273E-002 -0.407142852033888        1.60411594489114     
 -9.693877429378273E-002 -0.368367342316374        1.53862015804696     
 -9.693877429378273E-002 -0.329591832598861        1.47486737861409     
 -9.693877429378273E-002 -0.290816322881348        1.41283696914733     
 -9.693877429378273E-002 -0.252040813163835        1.35250810745664     
 -9.693877429378273E-002 -0.213265303446322        1.29386014178746     
 -9.693877429378273E-002 -0.174489793728809        1.23687223999961     
 -9.693877429378273E-002 -0.135714284011296        1.18152353776617     
 -9.693877429378273E-002 -9.693877429378273E-002   1.12779320639183     
 -9.693877429378273E-002 -5.816326457626964E-002   1.07566027632852     
 -9.693877429378273E-002 -1.938775485875655E-002   1.02510387203802     
 -9.693877429378273E-002  1.938775485875655E-002  0.976103203281281     
 -9.693877429378273E-002  5.816326457626975E-002  0.928637489389109     
 -9.693877429378273E-002  9.693877429378261E-002  0.882685995699926     
 -9.693877429378273E-002  0.135714284011296       0.838228253447893     
 -9.693877429378273E-002  0.174489793728809       0.795243935669371     
 -9.693877429378273E-002  0.213265303446322       0.753712964496108     
 -9.693877429378273E-002  0.252040813163835       0.713615694810959     
 -9.693877429378273E-002  0.290816322881348       0.674932844402349     
 -9.693877429378273E-002  0.329591832598861       0.637645587453316     
 -9.693877429378273E-002  0.368367342316374       0.601735638440870     
 -9.693877429378273E-002  0.407142852033888       0.567185592545814     
 -9.693877429378273E-002  0.445918361751401       0.533979272656935     
 -9.693877429378273E-002  0.484693871468914       0.502101647877471     
 -9.693877429378273E-002  0.523469381186427       0.471539046994044     
 -9.693877429378273E-002  0.562244890903940       0.442280266546987     
 -9.693877429378273E-002  0.601020400621453       0.414316445389755     
 -9.693877429378273E-002  0.639795910338966       0.387642812957803     
 -9.693877429378273E-002  0.678571420056479       0.362259503319204     
 -9.693877429378273E-002  0.717346929773992       0.338174520432937     
 -9.693877429378273E-002  0.756122439491506       0.315407081141884     
 -9.693877429378273E-002  0.794897949209019       0.293994892176747     
 -9.693877429378273E-002  0.833673458926532       0.274007448538929     
 -9.693877429378273E-002  0.872448968644045       0.255576512974714     
 -9.693877429378273E-002  0.911224478361558       0.000000000000000E+000
 -9.693877429378273E-002  0.949999988079071       0.000000000000000E+000
 
 -5.816326457626964E-002 -0.949999988079071        2.71464062421064     
 -5.816326457626964E-002 -0.911224478361558        2.62268727464207     
 -5.816326457626964E-002 -0.872448968644045        2.53269907297334     
 -5.816326457626964E-002 -0.833673458926532        2.44473845176103     
 -5.816326457626964E-002 -0.794897949209019        2.35876018360894     
 -5.816326457626964E-002 -0.756122439491505        2.27474511176246     
 -5.816326457626964E-002 -0.717346929773992        2.19267495469492     
 -5.816326457626964E-002 -0.678571420056479        2.11252848455971     
 -5.816326457626964E-002 -0.639795910338966        2.03428623801471     
 -5.816326457626964E-002 -0.601020400621453        1.95792724000039     
 -5.816326457626964E-002 -0.562244890903940        1.88343254872393     
 -5.816326457626964E-002 -0.523469381186427        1.81078167079894     
 -5.816326457626964E-002 -0.484693871468914        1.73995459593815     
 -5.816326457626964E-002 -0.445918361751401        1.67093096632885     
 -5.816326457626964E-002 -0.407142852033888        1.60369037031363     
 -5.816326457626964E-002 -0.368367342316374        1.53821254928580     
 -5.816326457626964E-002 -0.329591832598861        1.47447719182355     
 -5.816326457626964E-002 -0.290816322881348        1.41246366493345     
 -5.816326457626964E-002 -0.252040813163835        1.35215114866829     
 -5.816326457626964E-002 -0.213265303446322        1.29351897548064     
 -5.816326457626964E-002 -0.174489793728809        1.23654635123429     
 -5.816326457626964E-002 -0.135714284011296        1.18121245950726     
 -5.816326457626964E-002 -9.693877429378273E-002   1.12749649198666     
 -5.816326457626964E-002 -5.816326457626964E-002   1.07537748108833     
 -5.816326457626964E-002 -1.938775485875655E-002   1.02483455800683     
 -5.816326457626964E-002  1.938775485875655E-002  0.975846945634159     
 -5.816326457626964E-002  5.816326457626975E-002  0.928393897194898     
 -5.816326457626964E-002  9.693877429378261E-002  0.882454702220252     
 -5.816326457626964E-002  0.135714284011296       0.838008892176008     
 -5.816326457626964E-002  0.174489793728809       0.795036149567379     
 -5.816326457626964E-002  0.213265303446322       0.753516415984965     
 -5.816326457626964E-002  0.252040813163835       0.713430058855485     
 -5.816326457626964E-002  0.290816322881348       0.674757811933107     
 -5.816326457626964E-002  0.329591832598861       0.637480858654337     
 -5.816326457626964E-002  0.368367342316374       0.601580926349074     
 -5.816326457626964E-002  0.407142852033888       0.567040638026459     
 -5.816326457626964E-002  0.445918361751401       0.533843820647367     
 -5.816326457626964E-002  0.484693871468914       0.501975434238501     
 -5.816326457626964E-002  0.523469381186427       0.471421854528252     
 -5.816326457626964E-002  0.562244890903940       0.442171888506396     
 -5.816326457626964E-002  0.601020400621453       0.414216667529883     
 -5.816326457626964E-002  0.639795910338966       0.387551463849290     
 -5.816326457626964E-002  0.678571420056479       0.362176429615452     
 -5.816326457626964E-002  0.717346929773992       0.338099584045655     
 -5.816326457626964E-002  0.756122439491506       0.315340194232657     
 -5.816326457626964E-002  0.794897949209019       0.293935993694748     
 -5.816326457626964E-002  0.833673458926532       0.273956534173301     
 -5.816326457626964E-002  0.872448968644045       0.255533708282646     
 -5.816326457626964E-002  0.911224478361558       0.000000000000000E+000
 -5.816326457626964E-002  0.949999988079071       0.000000000000000E+000
 
 -1.938775485875655E-002 -0.949999988079071        2.71426162689900     
 -1.938775485875655E-002 -0.911224478361558        2.62232332024945     
 -1.938775485875655E-002 -0.872448968644045        2.53234950294670     
 -1.938775485875655E-002 -0.833673458926532        2.44440289005437     
 -1.938775485875655E-002 -0.794897949209019        2.35843799965727     
 -1.938775485875655E-002 -0.756122439491505        2.27443594695028     
 -1.938775485875655E-002 -0.717346929773992        2.19237823698165     
 -1.938775485875655E-002 -0.678571420056479        2.11224353223808     
 -1.938775485875655E-002 -0.639795910338966        2.03401275299367     
 -1.938775485875655E-002 -0.601020400621453        1.95766489080204     
 -1.938775485875655E-002 -0.562244890903940        1.88318091381542     
 -1.938775485875655E-002 -0.523469381186427        1.81054031705072     
 -1.938775485875655E-002 -0.484693871468914        1.73972312781666     
 -1.938775485875655E-002 -0.445918361751401        1.67070908026400     
 -1.938775485875655E-002 -0.407142852033888        1.60347782329801     
 -1.938775485875655E-002 -0.368367342316374        1.53800903180896     
 -1.938775485875655E-002 -0.329591832598861        1.47428237484250     
 -1.938775485875655E-002 -0.290816322881348        1.41227722713528     
 -1.938775485875655E-002 -0.252040813163835        1.35197282317732     
 -1.938775485875655E-002 -0.213265303446322        1.29334854932282     
 -1.938775485875655E-002 -0.174489793728809        1.23638360235981     
 -1.938775485875655E-002 -0.135714284011296        1.18105713810118     
 -1.938775485875655E-002 -9.693877429378273E-002   1.12734833330813     
 -1.938775485875655E-002 -5.816326457626964E-002   1.07523624298186     
 -1.938775485875655E-002 -1.938775485875655E-002   1.02470003207663     
 -1.938775485875655E-002  1.938775485875655E-002  0.975718945596968     
 -1.938775485875655E-002  5.816326457626975E-002  0.928272240135030     
 -1.938775485875655E-002  9.693877429378261E-002  0.882339193117524     
 -1.938775485875655E-002  0.135714284011296       0.837899346677610     
 -1.938775485875655E-002  0.174489793728809       0.794932385667271     
 -1.938775485875655E-002  0.213265303446322       0.753418258870130     
 -1.938775485875655E-002  0.252040813163835       0.713337346139348     
 -1.938775485875655E-002  0.290816322881348       0.674670391422253     
 -1.938775485875655E-002  0.329591832598861       0.637398587700379     
 -1.938775485875655E-002  0.368367342316374       0.601503668875563     
 -1.938775485875655E-002  0.407142852033888       0.566968253067785     
 -1.938775485875655E-002  0.445918361751401       0.533776176627925     
 -1.938775485875655E-002  0.484693871468914       0.501912415899501     
 -1.938775485875655E-002  0.523469381186427       0.471363339120344     
 -1.938775485875655E-002  0.562244890903940       0.442117763733835     
 -1.938775485875655E-002  0.601020400621453       0.414166847686007     
 -1.938775485875655E-002  0.639795910338966       0.387505858141535     
 -1.938775485875655E-002  0.678571420056479       0.362134957037833     
 -1.938775485875655E-002  0.717346929773992       0.338062178242268     
 -1.938775485875655E-002  0.756122439491506       0.315306799471514     
 -1.938775485875655E-002  0.794897949209019       0.293906582996425     
 -1.938775485875655E-002  0.833673458926532       0.273931126431836     
 -1.938775485875655E-002  0.872448968644045       0.255512354301439     
 -1.938775485875655E-002  0.911224478361558       0.000000000000000E+000
 -1.938775485875655E-002  0.949999988079071       0.000000000000000E+000
 
  1.938775485875655E-002 -0.949999988079071        2.71426162689900     
  1.938775485875655E-002 -0.911224478361558        2.62232332024945     
  1.938775485875655E-002 -0.872448968644045        2.53234950294670     
  1.938775485875655E-002 -0.833673458926532        2.44440289005437     
  1.938775485875655E-002 -0.794897949209019        2.35843799965727     
  1.938775485875655E-002 -0.756122439491505        2.27443594695028     
  1.938775485875655E-002 -0.717346929773992        2.19237823698165     
  1.938775485875655E-002 -0.678571420056479        2.11224353223808     
  1.938775485875655E-002 -0.639795910338966        2.03401275299367     
  1.938775485875655E-002 -0.601020400621453        1.95766489080204     
  1.938775485875655E-002 -0.562244890903940        1.88318091381542     
  1.938775485875655E-002 -0.523469381186427        1.81054031705072     
  1.938775485875655E-002 -0.484693871468914        1.73972312781666     
  1.938775485875655E-002 -0.445918361751401        1.67070908026400     
  1.938775485875655E-002 -0.407142852033888        1.60347782329801     
  1.938775485875655E-002 -0.368367342316374        1.53800903180896     
  1.938775485875655E-002 -0.329591832598861        1.47428237484250     
  1.938775485875655E-002 -0.290816322881348        1.41227722713528     
  1.938775485875655E-002 -0.252040813163835        1.35197282317732     
  1.938775485875655E-002 -0.213265303446322        1.29334854932282     
  1.938775485875655E-002 -0.174489793728809        1.23638360235981     
  1.938775485875655E-002 -0.135714284011296        1.18105713810118     
  1.938775485875655E-002 -9.693877429378273E-002   1.12734833330813     
  1.938775485875655E-002 -5.816326457626964E-002   1.07523624298186     
  1.938775485875655E-002 -1.938775485875655E-002   1.02470003207663     
  1.938775485875655E-002  1.938775485875655E-002  0.975718945596968     
  1.938775485875655E-002  5.816326457626975E-002  0.928272240135030     
  1.938775485875655E-002  9.693877429378261E-002  0.882339193117524     
  1.938775485875655E-002  0.135714284011296       0.837899346677610     
  1.938775485875655E-002  0.174489793728809       0.794932385667271     
  1.938775485875655E-002  0.213265303446322       0.753418258870130     
  1.938775485875655E-002  0.252040813163835       0.713337346139348     
  1.938775485875655E-002  0.290816322881348       0.674670391422253     
  1.938775485875655E-002  0.329591832598861       0.637398587700379     
  1.938775485875655E-002  0.368367342316374       0.601503668875562     
  1.938775485875655E-002  0.407142852033888       0.566968253067785     
  1.938775485875655E-002  0.445918361751401       0.533776176627925     
  1.938775485875655E-002  0.484693871468914       0.501912415899501     
  1.938775485875655E-002  0.523469381186427       0.471363339120344     
  1.938775485875655E-002  0.562244890903940       0.442117763733835     
  1.938775485875655E-002  0.601020400621453       0.414166847686007     
  1.938775485875655E-002  0.639795910338966       0.387505858141535     
  1.938775485875655E-002  0.678571420056479       0.362134957037833     
  1.938775485875655E-002  0.717346929773992       0.338062178242268     
  1.938775485875655E-002  0.756122439491506       0.315306799471514     
  1.938775485875655E-002  0.794897949209019       0.293906582996425     
  1.938775485875655E-002  0.833673458926532       0.273931126431836     
  1.938775485875655E-002  0.872448968644045       0.255512354301439     
  1.938775485875655E-002  0.911224478361558       0.000000000000000E+000
  1.938775485875655E-002  0.949999988079071       0.000000000000000E+000
 
  5.816326457626975E-002 -0.949999988079071        2.71464062421064     
  5.816326457626975E-002 -0.911224478361558        2.62268727464207     
  5.816326457626975E-002 -0.872448968644045        2.53269907297334     
  5.816326457626975E-002 -0.833673458926532        2.44473845176103     
  5.816326457626975E-002 -0.794897949209019        2.35876018360894     
  5.816326457626975E-002 -0.756122439491505        2.27474511176246     
  5.816326457626975E-002 -0.717346929773992        2.19267495469492     
  5.816326457626975E-002 -0.678571420056479        2.11252848455971     
  5.816326457626975E-002 -0.639795910338966        2.03428623801471     
  5.816326457626975E-002 -0.601020400621453        1.95792724000039     
  5.816326457626975E-002 -0.562244890903940        1.88343254872393     
  5.816326457626975E-002 -0.523469381186427        1.81078167079894     
  5.816326457626975E-002 -0.484693871468914        1.73995459593815     
  5.816326457626975E-002 -0.445918361751401        1.67093096632885     
  5.816326457626975E-002 -0.407142852033888        1.60369037031363     
  5.816326457626975E-002 -0.368367342316374        1.53821254928580     
  5.816326457626975E-002 -0.329591832598861        1.47447719182355     
  5.816326457626975E-002 -0.290816322881348        1.41246366493345     
  5.816326457626975E-002 -0.252040813163835        1.35215114866829     
  5.816326457626975E-002 -0.213265303446322        1.29351897548064     
  5.816326457626975E-002 -0.174489793728809        1.23654635123429     
  5.816326457626975E-002 -0.135714284011296        1.18121245950726     
  5.816326457626975E-002 -9.693877429378273E-002   1.12749649198666     
  5.816326457626975E-002 -5.816326457626964E-002   1.07537748108833     
  5.816326457626975E-002 -1.938775485875655E-002   1.02483455800683     
  5.816326457626975E-002  1.938775485875655E-002  0.975846945634159     
  5.816326457626975E-002  5.816326457626975E-002  0.928393897194898     
  5.816326457626975E-002  9.693877429378261E-002  0.882454702220252     
  5.816326457626975E-002  0.135714284011296       0.838008892176008     
  5.816326457626975E-002  0.174489793728809       0.795036149567379     
  5.816326457626975E-002  0.213265303446322       0.753516415984965     
  5.816326457626975E-002  0.252040813163835       0.713430058855485     
  5.816326457626975E-002  0.290816322881348       0.674757811933107     
  5.816326457626975E-002  0.329591832598861       0.637480858654337     
  5.816326457626975E-002  0.368367342316374       0.601580926349074     
  5.816326457626975E-002  0.407142852033888       0.567040638026459     
  5.816326457626975E-002  0.445918361751401       0.533843820647367     
  5.816326457626975E-002  0.484693871468914       0.501975434238501     
  5.816326457626975E-002  0.523469381186427       0.471421854528252     
  5.816326457626975E-002  0.562244890903940       0.442171888506396     
  5.816326457626975E-002  0.601020400621453       0.414216667529883     
  5.816326457626975E-002  0.639795910338966       0.387551463849290     
  5.816326457626975E-002  0.678571420056479       0.362176429615452     
  5.816326457626975E-002  0.717346929773992       0.338099584045655     
  5.816326457626975E-002  0.756122439491506       0.315340194232657     
  5.816326457626975E-002  0.794897949209019       0.293935993694748     
  5.816326457626975E-002  0.833673458926532       0.273956534173301     
  5.816326457626975E-002  0.872448968644045       0.255533708282646     
  5.816326457626975E-002  0.911224478361558       0.000000000000000E+000
  5.816326457626975E-002  0.949999988079071       0.000000000000000E+000
 
  9.693877429378284E-002 -0.949999988079071        2.71540098230879     
  9.693877429378284E-002 -0.911224478361558        2.62341658131945     
  9.693877429378284E-002 -0.872448968644045        2.53339892611402     
  9.693877429378284E-002 -0.833673458926532        2.44541042668157     
  9.693877429378284E-002 -0.794897949209019        2.35940522210509     
  9.693877429378284E-002 -0.756122439491505        2.27536445294215     
  9.693877429378284E-002 -0.717346929773992        2.19326955556985     
  9.693877429378284E-002 -0.678571420056479        2.11309898233342     
  9.693877429378284E-002 -0.639795910338966        2.03483370010591     
  9.693877429378284E-002 -0.601020400621453        1.95845265214842     
  9.693877429378284E-002 -0.562244890903940        1.88393660965592     
  9.693877429378284E-002 -0.523469381186427        1.81126507679190     
  9.693877429378284E-002 -0.484693871468914        1.74041801627487     
  9.693877429378284E-002 -0.445918361751401        1.67137510990809     
  9.693877429378284E-002 -0.407142852033888        1.60411594489114     
  9.693877429378284E-002 -0.368367342316374        1.53862015804696     
  9.693877429378284E-002 -0.329591832598861        1.47486737861409     
  9.693877429378284E-002 -0.290816322881348        1.41283696914733     
  9.693877429378284E-002 -0.252040813163835        1.35250810745664     
  9.693877429378284E-002 -0.213265303446322        1.29386014178746     
  9.693877429378284E-002 -0.174489793728809        1.23687223999961     
  9.693877429378284E-002 -0.135714284011296        1.18152353776617     
  9.693877429378284E-002 -9.693877429378273E-002   1.12779320639183     
  9.693877429378284E-002 -5.816326457626964E-002   1.07566027632852     
  9.693877429378284E-002 -1.938775485875655E-002   1.02510387203802     
  9.693877429378284E-002  1.938775485875655E-002  0.976103203281281     
  9.693877429378284E-002  5.816326457626975E-002  0.928637489389109     
  9.693877429378284E-002  9.693877429378261E-002  0.882685995699926     
  9.693877429378284E-002  0.135714284011296       0.838228253447893     
  9.693877429378284E-002  0.174489793728809       0.795243935669371     
  9.693877429378284E-002  0.213265303446322       0.753712964496108     
  9.693877429378284E-002  0.252040813163835       0.713615694810959     
  9.693877429378284E-002  0.290816322881348       0.674932844402349     
  9.693877429378284E-002  0.329591832598861       0.637645587453316     
  9.693877429378284E-002  0.368367342316374       0.601735638440870     
  9.693877429378284E-002  0.407142852033888       0.567185592545814     
  9.693877429378284E-002  0.445918361751401       0.533979272656935     
  9.693877429378284E-002  0.484693871468914       0.502101647877470     
  9.693877429378284E-002  0.523469381186427       0.471539046994044     
  9.693877429378284E-002  0.562244890903940       0.442280266546987     
  9.693877429378284E-002  0.601020400621453       0.414316445389755     
  9.693877429378284E-002  0.639795910338966       0.387642812957803     
  9.693877429378284E-002  0.678571420056479       0.362259503319204     
  9.693877429378284E-002  0.717346929773992       0.338174520432937     
  9.693877429378284E-002  0.756122439491506       0.315407081141884     
  9.693877429378284E-002  0.794897949209019       0.293994892176747     
  9.693877429378284E-002  0.833673458926532       0.274007448538929     
  9.693877429378284E-002  0.872448968644045       0.255576512974714     
  9.693877429378284E-002  0.911224478361558       0.000000000000000E+000
  9.693877429378284E-002  0.949999988079071       0.000000000000000E+000
 
  0.135714284011296      -0.949999988079071        2.71654427220822     
  0.135714284011296      -0.911224478361558        2.62451378142354     
  0.135714284011296      -0.872448968644045        2.53445185486445     
  0.135714284011296      -0.833673458926532        2.44642074410330     
  0.135714284011296      -0.794897949209019        2.36037517476404     
  0.135714284011296      -0.756122439491505        2.27629554469012     
  0.135714284011296      -0.717346929773992        2.19416318250570     
  0.135714284011296      -0.678571420056479        2.11395678543694     
  0.135714284011296      -0.639795910338966        2.03565692064159     
  0.135714284011296      -0.601020400621453        1.95924238734701     
  0.135714284011296      -0.562244890903940        1.88469419898373     
  0.135714284011296      -0.523469381186427        1.81199164798188     
  0.135714284011296      -0.484693871468914        1.74111459737800     
  0.135714284011296      -0.445918361751401        1.67204271740046     
  0.135714284011296      -0.407142852033888        1.60475555659492     
  0.135714284011296      -0.368367342316374        1.53923271873665     
  0.135714284011296      -0.329591832598861        1.47545377110627     
  0.135714284011296      -0.290816322881348        1.41339800341271     
  0.135714284011296      -0.252040813163835        1.35304459156343     
  0.135714284011296      -0.213265303446322        1.29437287551558     
  0.135714284011296      -0.174489793728809        1.23736199227262     
  0.135714284011296      -0.135714284011296        1.18199104914509     
  0.135714284011296      -9.693877429378273E-002   1.12823915077645     
  0.135714284011296      -5.816326457626964E-002   1.07608530323364     
  0.135714284011296      -1.938775485875655E-002   1.02550862044086     
  0.135714284011296       1.938775485875655E-002  0.976488298739034     
  0.135714284011296       5.816326457626975E-002  0.929003549679470     
  0.135714284011296       9.693877429378261E-002  0.883033602730255     
  0.135714284011296       0.135714284011296       0.838557947673097     
  0.135714284011296       0.174489793728809       0.795556231001913     
  0.135714284011296       0.213265303446322       0.754008365383272     
  0.135714284011296       0.252040813163835       0.713894692003874     
  0.135714284011296       0.290816322881348       0.675195912010379     
  0.135714284011296       0.329591832598861       0.637893171113326     
  0.135714284011296       0.368367342316374       0.601968159286275     
  0.135714284011296       0.407142852033888       0.567403475909769     
  0.135714284011296       0.445918361751401       0.534182903668078     
  0.135714284011296       0.484693871468914       0.502291368077372     
  0.135714284011296       0.523469381186427       0.471715216706803     
  0.135714284011296       0.562244890903940       0.442443215053571     
  0.135714284011296       0.601020400621453       0.414466452643291     
  0.135714284011296       0.639795910338966       0.387780158710751     
  0.135714284011296       0.678571420056479       0.362384424877951     
  0.135714284011296       0.717346929773992       0.338287202351150     
  0.135714284011296       0.756122439491506       0.315507690689852     
  0.135714284011296       0.794897949209019       0.294083503244244     
  0.135714284011296       0.833673458926532       0.274084048181126     
  0.135714284011296       0.872448968644045       0.255640955029441     
  0.135714284011296       0.911224478361558       0.000000000000000E+000
  0.135714284011296       0.949999988079071       0.000000000000000E+000
 
  0.174489793728809      -0.949999988079071        2.71807548377948     
  0.174489793728809      -0.911224478361558        2.62598226097214     
  0.174489793728809      -0.872448968644045        2.53586083225585     
  0.174489793728809      -0.833673458926532        2.44777310549500     
  0.174489793728809      -0.794897949209019        2.36167287490189     
  0.174489793728809      -0.756122439491505        2.27754085982693     
  0.174489793728809      -0.717346929773992        2.19535860489764     
  0.174489793728809      -0.678571420056479        2.11510404747797     
  0.174489793728809      -0.639795910338966        2.03675778811582     
  0.174489793728809      -0.601020400621453        1.96029864311690     
  0.174489793728809      -0.562244890903940        1.88570730641600     
  0.174489793728809      -0.523469381186427        1.81296311725517     
  0.174489793728809      -0.484693871468914        1.74204602741867     
  0.174489793728809      -0.445918361751401        1.67293542599406     
  0.174489793728809      -0.407142852033888        1.60561077139560     
  0.174489793728809      -0.368367342316374        1.54005165927056     
  0.174489793728809      -0.329591832598861        1.47623766307253     
  0.174489793728809      -0.290816322881348        1.41414804546296     
  0.174489793728809      -0.252040813163835        1.35376188083811     
  0.174489793728809      -0.213265303446322        1.29505841524370     
  0.174489793728809      -0.174489793728809        1.23801676705228     
  0.174489793728809      -0.135714284011296        1.18261602841711     
  0.174489793728809      -9.693877429378273E-002   1.12883529429513     
  0.174489793728809      -5.816326457626964E-002   1.07665351707359     
  0.174489793728809      -1.938775485875655E-002   1.02604975276915     
  0.174489793728809       1.938775485875655E-002  0.977003168228189     
  0.174489793728809       5.816326457626975E-002  0.929492948691998     
  0.174489793728809       9.693877429378261E-002  0.883498306073669     
  0.174489793728809       0.135714284011296       0.838998703755520     
  0.174489793728809       0.174489793728809       0.795973748558114     
  0.174489793728809       0.213265303446322       0.754403318442740     
  0.174489793728809       0.252040813163835       0.714267724018785     
  0.174489793728809       0.290816322881348       0.675547639147369     
  0.174489793728809       0.329591832598861       0.638224204788222     
  0.174489793728809       0.368367342316374       0.602279087166812     
  0.174489793728809       0.407142852033888       0.567694820729923     
  0.174489793728809       0.445918361751401       0.534455191872830     
  0.174489793728809       0.484693871468914       0.502545103784715     
  0.174489793728809       0.523469381186427       0.471950841592556     
  0.174489793728809       0.562244890903940       0.442661152082190     
  0.174489793728809       0.601020400621453       0.414667112797430     
  0.174489793728809       0.639795910338966       0.387963889022266     
  0.174489793728809       0.678571420056479       0.362551551493022     
  0.174489793728809       0.717346929773992       0.338438001694851     
  0.174489793728809       0.756122439491506       0.315642350671366     
  0.174489793728809       0.794897949209019       0.294202146629009     
  0.174489793728809       0.833673458926532       0.274186661263150     
  0.174489793728809       0.872448968644045       0.255727295280299     
  0.174489793728809       0.911224478361558       0.000000000000000E+000
  0.174489793728809       0.949999988079071       0.000000000000000E+000
 
  0.213265303446322      -0.949999988079071        2.72000011843431     
  0.213265303446322      -0.911224478361558        2.62782773599017     
  0.213265303446322      -0.872448968644045        2.53763082091500     
  0.213265303446322      -0.833673458926532        2.44947099575556     
  0.213265303446322      -0.794897949209019        2.36330224596302     
  0.213265303446322      -0.756122439491505        2.27910465338147     
  0.213265303446322      -0.717346929773992        2.19685904059014     
  0.213265303446322      -0.678571420056479        2.11654375330222     
  0.213265303446322      -0.639795910338966        2.03813927957926     
  0.213265303446322      -0.601020400621453        1.96162392377108     
  0.213265303446322      -0.562244890903940        1.88697849598317     
  0.213265303446322      -0.523469381186427        1.81418216214628     
  0.213265303446322      -0.484693871468914        1.74321456486821     
  0.213265303446322      -0.445918361751401        1.67405521588769     
  0.213265303446322      -0.407142852033888        1.60668356407662     
  0.213265303446322      -0.368367342316374        1.54107900394035     
  0.213265303446322      -0.329591832598861        1.47722103350263     
  0.213265303446322      -0.290816322881348        1.41508886704583     
  0.213265303446322      -0.252040813163835        1.35466154909160     
  0.213265303446322      -0.213265303446322        1.29591827546534     
  0.213265303446322      -0.174489793728809        1.23883807961801     
  0.213265303446322      -0.135714284011296        1.18339997300263     
  0.213265303446322      -9.693877429378273E-002   1.12958303762157     
  0.213265303446322      -5.816326457626964E-002   1.07736619998962     
  0.213265303446322      -1.938775485875655E-002   1.02672848161138     
  0.213265303446322       1.938775485875655E-002  0.977648985030883     
  0.213265303446322       5.816326457626975E-002  0.930106833173923     
  0.213265303446322       9.693877429378261E-002  0.884081208417633     
  0.213265303446322       0.135714284011296       0.839551552382901     
  0.213265303446322       0.174489793728809       0.796497449031385     
  0.213265303446322       0.213265303446322       0.754898726241826     
  0.213265303446322       0.252040813163835       0.714735656296934     
  0.213265303446322       0.290816322881348       0.675988894938309     
  0.213265303446322       0.329591832598861       0.638639511919922     
  0.213265303446322       0.368367342316374       0.602669159157895     
  0.213265303446322       0.407142852033888       0.568060364342396     
  0.213265303446322       0.445918361751401       0.534796847773421     
  0.213265303446322       0.484693871468914       0.502863474452456     
  0.213265303446322       0.523469381186427       0.472246522149112     
  0.213265303446322       0.562244890903940       0.442934672677459     
  0.213265303446322       0.601020400621453       0.414918970034397     
  0.213265303446322       0.639795910338966       0.388194546384217     
  0.213265303446322       0.678571420056479       0.362761403206330     
  0.213265303446322       0.717346929773992       0.338627384260958     
  0.213265303446322       0.756122439491506       0.315811523019335     
  0.213265303446322       0.794897949209019       0.294351241796382     
  0.213265303446322       0.833673458926532       0.274315658255588     
  0.213265303446322       0.872448968644045       0.255835933796185     
  0.213265303446322       0.911224478361558       0.000000000000000E+000
  0.213265303446322       0.949999988079071       0.000000000000000E+000
 
  0.252040813163835      -0.949999988079071       0.000000000000000E+000
  0.252040813163835      -0.911224478361558        2.63005668723640     
  0.252040813163835      -0.872448968644045        2.53976779915789     
  0.252040813163835      -0.833673458926532        2.45152067059275     
  0.252040813163835      -0.794897949209019        2.36526837493110     
  0.252040813163835      -0.756122439491505        2.28099081726466     
  0.252040813163835      -0.717346929773992        2.19866887636817     
  0.252040813163835      -0.678571420056479        2.11828023485431     
  0.252040813163835      -0.639795910338966        2.03980498960321     
  0.252040813163835      -0.601020400621453        1.96322179373332     
  0.252040813163835      -0.562244890903940        1.88851101140311     
  0.252040813163835      -0.523469381186427        1.81565152161513     
  0.252040813163835      -0.484693871468914        1.74462308832302     
  0.252040813163835      -0.445918361751401        1.67540500467544     
  0.252040813163835      -0.407142852033888        1.60797653113012     
  0.252040813163835      -0.368367342316374        1.54231713505862     
  0.252040813163835      -0.329591832598861        1.47840618033637     
  0.252040813163835      -0.290816322881348        1.41622271878424     
  0.252040813163835      -0.252040813163835        1.35574575026606     
  0.252040813163835      -0.213265303446322        1.29695443121636     
  0.252040813163835      -0.174489793728809        1.23982775308722     
  0.252040813163835      -0.135714284011296        1.18434466851034     
  0.252040813163835      -9.693877429378273E-002   1.13048414478644     
  0.252040813163835      -5.816326457626964E-002   1.07822504849550     
  0.252040813163835      -1.938775485875655E-002   1.02754637496035     
  0.252040813163835       1.938775485875655E-002  0.978427191031801     
  0.252040813163835       5.816326457626975E-002  0.930846584109232     
  0.252040813163835       9.693877429378261E-002  0.884783666078903     
  0.252040813163835       0.135714284011296       0.840217813145152     
  0.252040813163835       0.174489793728809       0.797128568125473     
  0.252040813163835       0.213265303446322       0.755495763235491     
  0.252040813163835       0.252040813163835       0.715299610217361     
  0.252040813163835       0.290816322881348       0.676520699446039     
  0.252040813163835       0.329591832598861       0.639140090050968     
  0.252040813163835       0.368367342316374       0.603139367701827     
  0.252040813163835       0.407142852033888       0.568501003632580     
  0.252040813163835       0.445918361751401       0.535208713899545     
  0.252040813163835       0.484693871468914       0.503247311237101     
  0.252040813163835       0.523469381186427       0.472603022364290     
  0.252040813163835       0.562244890903940       0.443264510199046     
  0.252040813163835       0.601020400621453       0.415222743691869     
  0.252040813163835       0.639795910338966       0.388472799432887     
  0.252040813163835       0.678571420056479       0.363014618502919     
  0.252040813163835       0.717346929773992       0.338855955880462     
  0.252040813163835       0.756122439491506       0.316015755578363     
  0.252040813163835       0.794897949209019       0.294531316144739     
  0.252040813163835       0.833673458926532       0.274471552608800     
  0.252040813163835       0.872448968644045       0.255967329429945     
  0.252040813163835       0.911224478361558       0.000000000000000E+000
  0.252040813163835       0.949999988079071       0.000000000000000E+000
 
  0.290816322881348      -0.949999988079071       0.000000000000000E+000
  0.290816322881348      -0.911224478361558        2.63267839125494     
  0.290816322881348      -0.872448968644045        2.54227978901122     
  0.290816322881348      -0.833673458926532        2.45392866811545     
  0.290816322881348      -0.794897949209019        2.36757746016893     
  0.290816322881348      -0.756122439491505        2.28320558950126     
  0.290816322881348      -0.717346929773992        2.20079321618745     
  0.290816322881348      -0.678571420056479        2.12031798069952     
  0.290816322881348      -0.639795910338966        2.04175976746821     
  0.290816322881348      -0.601020400621453        1.96509654251974     
  0.290816322881348      -0.562244890903940        1.89030859867844     
  0.290816322881348      -0.523469381186427        1.81737502935891     
  0.290816322881348      -0.484693871468914        1.74627509446278     
  0.290816322881348      -0.445918361751401        1.67698797222631     
  0.290816322881348      -0.407142852033888        1.60949290408420     
  0.290816322881348      -0.368367342316374        1.54376909222248     
  0.290816322881348      -0.329591832598861        1.47979583411469     
  0.290816322881348      -0.290816322881348        1.41755220460852     
  0.290816322881348      -0.252040813163835        1.35701703632366     
  0.290816322881348      -0.213265303446322        1.29816937762404     
  0.290816322881348      -0.174489793728809        1.24098814892704     
  0.290816322881348      -0.135714284011296        1.18545225938316     
  0.290816322881348      -9.693877429378273E-002   1.13154062463382     
  0.290816322881348      -5.816326457626964E-002   1.07923202406698     
  0.290816322881348      -1.938775485875655E-002   1.02850535267660     
  0.290816322881348       1.938775485875655E-002  0.979339634876018     
  0.290816322881348       5.816326457626975E-002  0.931713918421349     
  0.290816322881348       9.693877429378261E-002  0.885607258280456     
  0.290816322881348       0.135714284011296       0.840999008739489     
  0.290816322881348       0.174489793728809       0.797868632934708     
  0.290816322881348       0.213265303446322       0.756195867354551     
  0.290816322881348       0.252040813163835       0.715960921917351     
  0.290816322881348       0.290816322881348       0.677144350263506     
  0.290816322881348       0.329591832598861       0.639727132895621     
  0.290816322881348       0.368367342316374       0.603690819276740     
  0.290816322881348       0.407142852033888       0.569017836950416     
  0.290816322881348       0.445918361751401       0.535691832285713     
  0.290816322881348       0.484693871468914       0.503697605774411     
  0.290816322881348       0.523469381186427       0.473021318208666     
  0.290816322881348       0.562244890903940       0.443651569368775     
  0.290816322881348       0.601020400621453       0.415579279424266     
  0.290816322881348       0.639795910338966       0.388799450848957     
  0.290816322881348       0.678571420056479       0.363311943061982     
  0.290816322881348       0.717346929773992       0.339124434706896     
  0.290816322881348       0.756122439491506       0.316255737030959     
  0.290816322881348       0.794897949209019       0.294743012390155     
  0.290816322881348       0.833673458926532       0.274654961492178     
  0.290816322881348       0.872448968644045       0.000000000000000E+000
  0.290816322881348       0.911224478361558       0.000000000000000E+000
  0.290816322881348       0.949999988079071       0.000000000000000E+000
 
  0.329591832598861      -0.949999988079071       0.000000000000000E+000
  0.329591832598861      -0.911224478361558       0.000000000000000E+000
  0.329591832598861      -0.872448968644045        2.54517673357638     
  0.329591832598861      -0.833673458926532        2.45670385493654     
  0.329591832598861      -0.794897949209019        2.37023731343530     
  0.329591832598861      -0.756122439491505        2.28575569274541     
  0.329591832598861      -0.717346929773992        2.20323862023090     
  0.329591832598861      -0.678571420056479        2.12266311580291     
  0.329591832598861      -0.639795910338966        2.04400857094101     
  0.329591832598861      -0.601020400621453        1.96725299377438     
  0.329591832598861      -0.562244890903940        1.89237634220138     
  0.329591832598861      -0.523469381186427        1.81935713190727     
  0.329591832598861      -0.484693871468914        1.74817468543577     
  0.329591832598861      -0.445918361751401        1.67880811439482     
  0.329591832598861      -0.407142852033888        1.61123624292417     
  0.329591832598861      -0.368367342316374        1.54543829128394     
  0.329591832598861      -0.329591832598861        1.48139342511273     
  0.329591832598861      -0.290816322881348        1.41908051319998     
  0.329591832598861      -0.252040813163835        1.35847835249538     
  0.329591832598861      -0.213265303446322        1.29956592005771     
  0.329591832598861      -0.174489793728809        1.24232199850757     
  0.329591832598861      -0.135714284011296        1.18672538669939     
  0.329591832598861      -9.693877429378273E-002   1.13275494095074     
  0.329591832598861      -5.816326457626964E-002   1.08038939913080     
  0.329591832598861      -1.938775485875655E-002   1.02960759378151     
  0.329591832598861       1.938775485875655E-002  0.980388429028224     
  0.329591832598861       5.816326457626975E-002  0.932710874198903     
  0.329591832598861       9.693877429378261E-002  0.886553970981147     
  0.329591832598861       0.135714284011296       0.841896972504018     
  0.329591832598861       0.174489793728809       0.798719317229685     
  0.329591832598861       0.213265303446322       0.757000696177213     
  0.329591832598861       0.252040813163835       0.716721201745147     
  0.329591832598861       0.290816322881348       0.677861335159413     
  0.329591832598861       0.329591832598861       0.640402059890585     
  0.329591832598861       0.368367342316374       0.604324859696905     
  0.329591832598861       0.407142852033888       0.569612131888924     
  0.329591832598861       0.445918361751401       0.536247454286374     
  0.329591832598861       0.484693871468914       0.504215545123534     
  0.329591832598861       0.523469381186427       0.473502520092572     
  0.329591832598861       0.562244890903940       0.444096914350313     
  0.329591832598861       0.601020400621453       0.415989572922716     
  0.329591832598861       0.639795910338966       0.389175437418105     
  0.329591832598861       0.678571420056479       0.363654270279842     
  0.329591832598861       0.717346929773992       0.339433651313556     
  0.329591832598861       0.756122439491506       0.316532279166228     
  0.329591832598861       0.794897949209019       0.294987088737168     
  0.329591832598861       0.833673458926532       0.274866505681658     
  0.329591832598861       0.872448968644045       0.000000000000000E+000
  0.329591832598861       0.911224478361558       0.000000000000000E+000
  0.329591832598861       0.949999988079071       0.000000000000000E+000
 
  0.368367342316374      -0.949999988079071       0.000000000000000E+000
  0.368367342316374      -0.911224478361558       0.000000000000000E+000
  0.368367342316374      -0.872448968644045        2.54847169879070     
  0.368367342316374      -0.833673458926532        2.45985735926007     
  0.368367342316374      -0.794897949209019        2.37325758687449     
  0.368367342316374      -0.756122439491505        2.28864971723421     
  0.368367342316374      -0.717346929773992        2.20601250027252     
  0.368367342316374      -0.678571420056479        2.12532230272277     
  0.368367342316374      -0.639795910338966        2.04655809558407     
  0.368367342316374      -0.601020400621453        1.96969725463804     
  0.368367342316374      -0.562244890903940        1.89471940155270     
  0.368367342316374      -0.523469381186427        1.82160297696599     
  0.368367342316374      -0.484693871468914        1.75032688205551     
  0.368367342316374      -0.445918361751401        1.68086987447465     
  0.368367342316374      -0.407142852033888        1.61321087077961     
  0.368367342316374      -0.368367342316374        1.54732884580098     
  0.368367342316374      -0.329591832598861        1.48320270136531     
  0.368367342316374      -0.290816322881348        1.42081128863642     
  0.368367342316374      -0.252040813163835        1.36013322463827     
  0.368367342316374      -0.213265303446322        1.30114733779974     
  0.368367342316374      -0.174489793728809        1.24383236150126     
  0.368367342316374      -0.135714284011296        1.18816699301780     
  0.368367342316374      -9.693877429378273E-002   1.13412997929707     
  0.368367342316374      -5.816326457626964E-002   1.08169993485979     
  0.368367342316374      -1.938775485875655E-002   1.03085563057389     
  0.368367342316374       1.938775485875655E-002  0.981575964520663     
  0.368367342316374       5.816326457626975E-002  0.933839784097352     
  0.368367342316374       9.693877429378261E-002  0.887626009320966     
  0.368367342316374       0.135714284011296       0.842913852753961     
  0.368367342316374       0.174489793728809       0.799682679796967     
  0.368367342316374       0.213265303446322       0.757912103646915     
  0.368367342316374       0.252040813163835       0.717582199547277     
  0.368367342316374       0.290816322881348       0.678673376547641     
  0.368367342316374       0.329591832598861       0.641166531577795     
  0.368367342316374       0.368367342316374       0.605043104272840     
  0.368367342316374       0.407142852033888       0.570285409445153     
  0.368367342316374       0.445918361751401       0.536876983287742     
  0.368367342316374       0.484693871468914       0.504802470973232     
  0.368367342316374       0.523469381186427       0.474047901042617     
  0.368367342316374       0.562244890903940       0.444601747511683     
  0.368367342316374       0.601020400621453       0.416454778063251     
  0.368367342316374       0.639795910338966       0.389601844188143     
  0.368367342316374       0.678571420056479       0.364042642018432     
  0.368367342316374       0.717346929773992       0.339784601524256     
  0.368367342316374       0.756122439491506       0.316846216406788     
  0.368367342316374       0.794897949209019       0.295264390721411     
  0.368367342316374       0.833673458926532       0.275107237270955     
  0.368367342316374       0.872448968644045       0.000000000000000E+000
  0.368367342316374       0.911224478361558       0.000000000000000E+000
  0.368367342316374       0.949999988079071       0.000000000000000E+000
 
  0.407142852033888      -0.949999988079071       0.000000000000000E+000
  0.407142852033888      -0.911224478361558       0.000000000000000E+000
  0.407142852033888      -0.872448968644045       0.000000000000000E+000
  0.407142852033888      -0.833673458926532        2.46340337974823     
  0.407142852033888      -0.794897949209019        2.37665021070943     
  0.407142852033888      -0.756122439491505        2.29189795678979     
  0.407142852033888      -0.717346929773992        2.20912409860560     
  0.407142852033888      -0.678571420056479        2.12830394547633     
  0.407142852033888      -0.639795910338966        2.04941567445260     
  0.407142852033888      -0.601020400621453        1.97243608926479     
  0.407142852033888      -0.562244890903940        1.89734436787777     
  0.407142852033888      -0.523469381186427        1.82411843196635     
  0.407142852033888      -0.484693871468914        1.75273698274360     
  0.407142852033888      -0.445918361751401        1.68317859702399     
  0.407142852033888      -0.407142852033888        1.61542179595553     
  0.407142852033888      -0.368367342316374        1.54944532832510     
  0.407142852033888      -0.329591832598861        1.48522811244940     
  0.407142852033888      -0.290816322881348        1.42274868161164     
  0.407142852033888      -0.252040813163835        1.36198551742751     
  0.407142852033888      -0.213265303446322        1.30291738406026     
  0.407142852033888      -0.174489793728809        1.24552283021910     
  0.407142852033888      -0.135714284011296        1.18978045750675     
  0.407142852033888      -9.693877429378273E-002   1.13566888633120     
  0.407142852033888      -5.816326457626964E-002   1.08316668064126     
  0.407142852033888      -1.938775485875655E-002   1.03225249153850     
  0.407142852033888       1.938775485875655E-002  0.982905063945603     
  0.407142852033888       5.816326457626975E-002  0.935103238693740     
  0.407142852033888       9.693877429378261E-002  0.888825861952563     
  0.407142852033888       0.135714284011296       0.844052013259466     
  0.407142852033888       0.174489793728809       0.800760972251968     
  0.407142852033888       0.213265303446322       0.758932290624696     
  0.407142852033888       0.252040813163835       0.718545986447681     
  0.407142852033888       0.290816322881348       0.679582434187445     
  0.407142852033888       0.329591832598861       0.642022434281575     
  0.407142852033888       0.368367342316374       0.605847340877338     
  0.407142852033888       0.407142852033888       0.571039393394280     
  0.407142852033888       0.445918361751401       0.537582047548822     
  0.407142852033888       0.484693871468914       0.505459894496480     
  0.407142852033888       0.523469381186427       0.474658899586713     
  0.407142852033888       0.562244890903940       0.445167430163092     
  0.407142852033888       0.601020400621453       0.416976194981342     
  0.407142852033888       0.639795910338966       0.390079941297928     
  0.407142852033888       0.678571420056479       0.364478179312172     
  0.407142852033888       0.717346929773992       0.340178322148396     
  0.407142852033888       0.756122439491506       0.317198800770556     
  0.407142852033888       0.794897949209019       0.295576022449848     
  0.407142852033888       0.833673458926532       0.275377848840716     
  0.407142852033888       0.872448968644045       0.000000000000000E+000
  0.407142852033888       0.911224478361558       0.000000000000000E+000
  0.407142852033888       0.949999988079071       0.000000000000000E+000
 
  0.445918361751401      -0.949999988079071       0.000000000000000E+000
  0.445918361751401      -0.911224478361558       0.000000000000000E+000
  0.445918361751401      -0.872448968644045       0.000000000000000E+000
  0.445918361751401      -0.833673458926532       0.000000000000000E+000
  0.445918361751401      -0.794897949209019        2.38043063036620     
  0.445918361751401      -0.756122439491505        2.29551347121618     
  0.445918361751401      -0.717346929773992        2.21258461156592     
  0.445918361751401      -0.678571420056479        2.13161781987028     
  0.445918361751401      -0.639795910338966        2.05259012580257     
  0.445918361751401      -0.601020400621453        1.97547747119703     
  0.445918361751401      -0.562244890903940        1.90025838167127     
  0.445918361751401      -0.523469381186427        1.82691029524600     
  0.445918361751401      -0.484693871468914        1.75541148572789     
  0.445918361751401      -0.445918361751401        1.68574009390047     
  0.445918361751401      -0.407142852033888        1.61787446344087     
  0.445918361751401      -0.368367342316374        1.55179310364853     
  0.445918361751401      -0.329591832598861        1.48747458844378     
  0.445918361751401      -0.290816322881348        1.42489734336557     
  0.445918361751401      -0.252040813163835        1.36403973783153     
  0.445918361751401      -0.213265303446322        1.30488026497584     
  0.445918361751401      -0.174489793728809        1.24739737561266     
  0.445918361751401      -0.135714284011296        1.19156956509609     
  0.445918361751401      -9.693877429378273E-002   1.13737533239812     
  0.445918361751401      -5.816326457626964E-002   1.08479309204592     
  0.445918361751401      -1.938775485875655E-002   1.03380137829290     
  0.445918361751401       1.938775485875655E-002  0.984378883001435     
  0.445918361751401       5.816326457626975E-002  0.936504281861755     
  0.445918361751401       9.693877429378261E-002  0.890156326224958     
  0.445918361751401       0.135714284011296       0.845314071076255     
  0.445918361751401       0.174489793728809       0.801956706024018     
  0.445918361751401       0.213265303446322       0.760063708191789     
  0.445918361751401       0.252040813163835       0.719614962483920     
  0.445918361751401       0.290816322881348       0.680590769636991     
  0.445918361751401       0.329591832598861       0.642971875763514     
  0.445918361751401       0.368367342316374       0.606739549494098     
  0.445918361751401       0.407142852033888       0.571875953089404     
  0.445918361751401       0.445918361751401       0.538364459016260     
  0.445918361751401       0.484693871468914       0.506189551196905     
  0.445918361751401       0.523469381186427       0.475337139867984     
  0.445918361751401       0.562244890903940       0.445795531984400     
  0.445918361751401       0.601020400621453       0.417555263789162     
  0.445918361751401       0.639795910338966       0.390611003127691     
  0.445918361751401       0.678571420056479       0.364962330138317     
  0.445918361751401       0.717346929773992       0.340616274034864     
  0.445918361751401       0.756122439491506       0.317591027338578     
  0.445918361751401       0.794897949209019       0.295922942121762     
  0.445918361751401       0.833673458926532       0.000000000000000E+000
  0.445918361751401       0.872448968644045       0.000000000000000E+000
  0.445918361751401       0.911224478361558       0.000000000000000E+000
  0.445918361751401       0.949999988079071       0.000000000000000E+000
 
  0.484693871468914      -0.949999988079071       0.000000000000000E+000
  0.484693871468914      -0.911224478361558       0.000000000000000E+000
  0.484693871468914      -0.872448968644045       0.000000000000000E+000
  0.484693871468914      -0.833673458926532       0.000000000000000E+000
  0.484693871468914      -0.794897949209019       0.000000000000000E+000
  0.484693871468914      -0.756122439491505        2.29951325653583     
  0.484693871468914      -0.717346929773992        2.21640787523745     
  0.484693871468914      -0.678571420056479        2.13527577640191     
  0.484693871468914      -0.639795910338966        2.05609180558312     
  0.484693871468914      -0.601020400621453        1.97883067232438     
  0.484693871468914      -0.562244890903940        1.90346993392288     
  0.484693871468914      -0.523469381186427        1.82998628315500     
  0.484693871468914      -0.484693871468914        1.75835741882713     
  0.484693871468914      -0.445918361751401        1.68856108218463     
  0.484693871468914      -0.407142852033888        1.62057518362081     
  0.484693871468914      -0.368367342316374        1.55437792062113     
  0.484693871468914      -0.329591832598861        1.48994766359564     
  0.484693871468914      -0.290816322881348        1.42726258890449     
  0.484693871468914      -0.252040813163835        1.36630079371633     
  0.484693871468914      -0.213265303446322        1.30704067400620     
  0.484693871468914      -0.174489793728809        1.24946052661003     
  0.484693871468914      -0.135714284011296        1.19353860319968     
  0.484693871468914      -9.693877429378273E-002   1.13925332879531     
  0.484693871468914      -5.816326457626964E-002   1.08658298082977     
  0.484693871468914      -1.938775485875655E-002   1.03550596769744     
  0.484693871468914       1.938775485875655E-002  0.986000831216781     
  0.484693871468914       5.816326457626975E-002  0.938046135919813     
  0.484693871468914       9.693877429378261E-002  0.891620576611294     
  0.484693871468914       0.135714284011296       0.846703096422708     
  0.484693871468914       0.174489793728809       0.803272792184491     
  0.484693871468914       0.213265303446322       0.761309052443082     
  0.484693871468914       0.252040813163835       0.720791687476281     
  0.484693871468914       0.290816322881348       0.681700863470616     
  0.484693871468914       0.329591832598861       0.644017218926334     
  0.484693871468914       0.368367342316374       0.607721974524295     
  0.484693871468914       0.407142852033888       0.572797195798150     
  0.484693871468914       0.445918361751401       0.539226182263767     
  0.484693871468914       0.484693871468914       0.506993358577485     
  0.484693871468914       0.523469381186427       0.476084467570091     
  0.484693871468914       0.562244890903940       0.446487681172519     
  0.484693871468914       0.601020400621453       0.418193661780717     
  0.484693871468914       0.639795910338966       0.391196841371666     
  0.484693871468914       0.678571420056479       0.365496466308794     
  0.484693871468914       0.717346929773992       0.341099603736417     
  0.484693871468914       0.756122439491506       0.318024267558063     
  0.484693871468914       0.794897949209019       0.296306484401795     
  0.484693871468914       0.833673458926532       0.000000000000000E+000
  0.484693871468914       0.872448968644045       0.000000000000000E+000
  0.484693871468914       0.911224478361558       0.000000000000000E+000
  0.484693871468914       0.949999988079071       0.000000000000000E+000
 
  0.523469381186427      -0.949999988079071       0.000000000000000E+000
  0.523469381186427      -0.911224478361558       0.000000000000000E+000
  0.523469381186427      -0.872448968644045       0.000000000000000E+000
  0.523469381186427      -0.833673458926532       0.000000000000000E+000
  0.523469381186427      -0.794897949209019       0.000000000000000E+000
  0.523469381186427      -0.756122439491505       0.000000000000000E+000
  0.523469381186427      -0.717346929773992        2.22061269505191     
  0.523469381186427      -0.678571420056479        2.13929265952673     
  0.523469381186427      -0.639795910338966        2.05993324388982     
  0.523469381186427      -0.601020400621453        1.98250663281329     
  0.523469381186427      -0.562244890903940        1.90698871675808     
  0.523469381186427      -0.523469381186427        1.83335518748200     
  0.523469381186427      -0.484693871468914        1.76158290537520     
  0.523469381186427      -0.445918361751401        1.69164897933439     
  0.523469381186427      -0.407142852033888        1.62353085947324     
  0.523469381186427      -0.368367342316374        1.55720637013297     
  0.523469381186427      -0.329591832598861        1.49265350256162     
  0.523469381186427      -0.290816322881348        1.42985014652203     
  0.523469381186427      -0.252040813163835        1.36877422285211     
  0.523469381186427      -0.213265303446322        1.30940387233997     
  0.523469381186427      -0.174489793728809        1.25171718123628     
  0.523469381186427      -0.135714284011296        1.19569229195754     
  0.523469381186427      -9.693877429378273E-002   1.14130738245693     
  0.523469381186427      -5.816326457626964E-002   1.08854058601144     
  0.523469381186427      -1.938775485875655E-002   1.03737022260639     
  0.523469381186427       1.938775485875655E-002  0.987774674850602     
  0.523469381186427       5.816326457626975E-002  0.939732471925620     
  0.523469381186427       9.693877429378261E-002  0.893222126474427     
  0.523469381186427       0.135714284011296       0.848222432042940     
  0.523469381186427       0.174489793728809       0.804712444966006     
  0.523469381186427       0.213265303446322       0.762671392464238     
  0.523469381186427       0.252040813163835       0.722078998507719     
  0.523469381186427       0.290816322881348       0.682915371273839     
  0.523469381186427       0.329591832598861       0.645161035811113     
  0.523469381186427       0.368367342316374       0.608797071571672     
  0.523469381186427       0.407142852033888       0.573805494646180     
  0.523469381186427       0.445918361751401       0.540169496631775     
  0.523469381186427       0.484693871468914       0.507873325680374     
  0.523469381186427       0.523469381186427       0.476902817913734     
  0.523469381186427       0.562244890903940       0.447246048221288     
  0.523469381186427       0.601020400621453       0.418893255536523     
  0.523469381186427       0.639795910338966       0.391838900831837     
  0.523469381186427       0.678571420056479       0.366082190502736     
  0.523469381186427       0.717346929773992       0.341629961082274     
  0.523469381186427       0.756122439491506       0.318500015078882     
  0.523469381186427       0.794897949209019       0.296728029236906     
  0.523469381186427       0.833673458926532       0.000000000000000E+000
  0.523469381186427       0.872448968644045       0.000000000000000E+000
  0.523469381186427       0.911224478361558       0.000000000000000E+000
  0.523469381186427       0.949999988079071       0.000000000000000E+000
 
  0.562244890903940      -0.949999988079071       0.000000000000000E+000
  0.562244890903940      -0.911224478361558       0.000000000000000E+000
  0.562244890903940      -0.872448968644045       0.000000000000000E+000
  0.562244890903940      -0.833673458926532       0.000000000000000E+000
  0.562244890903940      -0.794897949209019       0.000000000000000E+000
  0.562244890903940      -0.756122439491505       0.000000000000000E+000
  0.562244890903940      -0.717346929773992       0.000000000000000E+000
  0.562244890903940      -0.678571420056479        2.14368911533915     
  0.562244890903940      -0.639795910338966        2.06413048901839     
  0.562244890903940      -0.601020400621453        1.98651845676567     
  0.562244890903940      -0.562244890903940        1.91082610629362     
  0.562244890903940      -0.523469381186427        1.83702707795465     
  0.562244890903940      -0.484693871468914        1.76509701442216     
  0.562244890903940      -0.445918361751401        1.69501217015566     
  0.562244890903940      -0.407142852033888        1.62674929373403     
  0.562244890903940      -0.368367342316374        1.56028563174269     
  0.562244890903940      -0.329591832598861        1.49559884652549     
  0.562244890903940      -0.290816322881348        1.43266647670093     
  0.562244890903940      -0.252040813163835        1.37146608421457     
  0.562244890903940      -0.213265303446322        1.31197558342391     
  0.562244890903940      -0.174489793728809        1.25417281608622     
  0.562244890903940      -0.135714284011296        1.19803571343341     
  0.562244890903940      -9.693877429378273E-002   1.14354232041057     
  0.562244890903940      -5.816326457626964E-002   1.09067056144207     
  0.562244890903940      -1.938775485875655E-002   1.03939858680959     
  0.562244890903940       1.938775485875655E-002  0.989704740600007     
  0.562244890903940       5.816326457626975E-002  0.941567331637852     
  0.562244890903940       9.693877429378261E-002  0.894964759792311     
  0.562244890903940       0.135714284011296       0.849875754587734     
  0.562244890903940       0.174489793728809       0.806279107559594     
  0.562244890903940       0.213265303446322       0.764154008738422     
  0.562244890903940       0.252040813163835       0.723480095353637     
  0.562244890903940       0.290816322881348       0.684237300021585     
  0.562244890903940       0.329591832598861       0.646406121017629     
  0.562244890903940       0.368367342316374       0.609967546066845     
  0.562244890903940       0.407142852033888       0.574903368199961     
  0.562244890903940       0.445918361751401       0.541196755823305     
  0.562244890903940       0.484693871468914       0.508832019886912     
  0.562244890903940       0.523469381186427       0.477794579893047     
  0.562244890903940       0.562244890903940       0.448072440116226     
  0.562244890903940       0.601020400621453       0.419655891810363     
  0.562244890903940       0.639795910338966       0.392539194077077     
  0.562244890903940       0.678571420056479       0.366721371762967     
  0.562244890903940       0.717346929773992       0.342209076337183     
  0.562244890903940       0.756122439491506       0.319019739797037     
  0.562244890903940       0.794897949209019       0.000000000000000E+000
  0.562244890903940       0.833673458926532       0.000000000000000E+000
  0.562244890903940       0.872448968644045       0.000000000000000E+000
  0.562244890903940       0.911224478361558       0.000000000000000E+000
  0.562244890903940       0.949999988079071       0.000000000000000E+000
 
  0.601020400621453      -0.949999988079071       0.000000000000000E+000
  0.601020400621453      -0.911224478361558       0.000000000000000E+000
  0.601020400621453      -0.872448968644045       0.000000000000000E+000
  0.601020400621453      -0.833673458926532       0.000000000000000E+000
  0.601020400621453      -0.794897949209019       0.000000000000000E+000
  0.601020400621453      -0.756122439491505       0.000000000000000E+000
  0.601020400621453      -0.717346929773992       0.000000000000000E+000
  0.601020400621453      -0.678571420056479       0.000000000000000E+000
  0.601020400621453      -0.639795910338966        2.06870561504157     
  0.601020400621453      -0.601020400621453        1.99088329502396     
  0.601020400621453      -0.562244890903940        1.91499584963911     
  0.601020400621453      -0.523469381186427        1.84101366089325     
  0.601020400621453      -0.484693871468914        1.76891015900762     
  0.601020400621453      -0.445918361751401        1.69865999154526     
  0.601020400621453      -0.407142852033888        1.63023899332218     
  0.601020400621453      -0.368367342316374        1.56362374540526     
  0.601020400621453      -0.329591832598861        1.49879122654505     
  0.601020400621453      -0.290816322881348        1.43571854819977     
  0.601020400621453      -0.252040813163835        1.37438296728833     
  0.601020400621453      -0.213265303446322        1.31476202366257     
  0.601020400621453      -0.174489793728809        1.25683331407164     
  0.601020400621453      -0.135714284011296        1.20057450587838     
  0.601020400621453      -9.693877429378273E-002   1.14596342916884     
  0.601020400621453      -5.816326457626964E-002   1.09297795744062     
  0.601020400621453      -1.938775485875655E-002   1.04159602512668     
  0.601020400621453       1.938775485875655E-002  0.991795680001526     
  0.601020400621453       5.816326457626975E-002  0.943555155908840     
  0.601020400621453       9.693877429378261E-002  0.896852732260176     
  0.601020400621453       0.135714284011296       0.851666936035502     
  0.601020400621453       0.174489793728809       0.807976524852186     
  0.601020400621453       0.213265303446322       0.765760523994474     
  0.601020400621453       0.252040813163835       0.724998352538330     
  0.601020400621453       0.290816322881348       0.685669968546310     
  0.601020400621453       0.329591832598861       0.647755638041394     
  0.601020400621453       0.368367342316374       0.611236230288424     
  0.601020400621453       0.407142852033888       0.576093708089602     
  0.601020400621453       0.445918361751401       0.542310877549679     
  0.601020400621453       0.484693871468914       0.509871792348196     
  0.601020400621453       0.523469381186427       0.478761964546080     
  0.601020400621453       0.562244890903940       0.448969273635036     
  0.601020400621453       0.601020400621453       0.420483841336889     
  0.601020400621453       0.639795910338966       0.393299803220052     
  0.601020400621453       0.678571420056479       0.367415892849322     
  0.601020400621453       0.717346929773992       0.342838526873284     
  0.601020400621453       0.756122439491506       0.319585221269907     
  0.601020400621453       0.794897949209019       0.000000000000000E+000
  0.601020400621453       0.833673458926532       0.000000000000000E+000
  0.601020400621453       0.872448968644045       0.000000000000000E+000
  0.601020400621453       0.911224478361558       0.000000000000000E+000
  0.601020400621453       0.949999988079071       0.000000000000000E+000
 
  0.639795910338966      -0.949999988079071       0.000000000000000E+000
  0.639795910338966      -0.911224478361558       0.000000000000000E+000
  0.639795910338966      -0.872448968644045       0.000000000000000E+000
  0.639795910338966      -0.833673458926532       0.000000000000000E+000
  0.639795910338966      -0.794897949209019       0.000000000000000E+000
  0.639795910338966      -0.756122439491505       0.000000000000000E+000
  0.639795910338966      -0.717346929773992       0.000000000000000E+000
  0.639795910338966      -0.678571420056479       0.000000000000000E+000
  0.639795910338966      -0.639795910338966       0.000000000000000E+000
  0.639795910338966      -0.601020400621453        1.99562511960540     
  0.639795910338966      -0.562244890903940        1.91951577747480     
  0.639795910338966      -0.523469381186427        1.84532924183133     
  0.639795910338966      -0.484693871468914        1.77303423884058     
  0.639795910338966      -0.445918361751401        1.70260299925373     
  0.639795910338966      -0.407142852033888        1.63400958207408     
  0.639795910338966      -0.368367342316374        1.56722939280569     
  0.639795910338966      -0.329591832598861        1.50223871608260     
  0.639795910338966      -0.290816322881348        1.43901402472191     
  0.639795910338966      -0.252040813163835        1.37753200977419     
  0.639795910338966      -0.213265303446322        1.31776990577256     
  0.639795910338966      -0.174489793728809        1.25970499482633     
  0.639795910338966      -0.135714284011296        1.20331472547077     
  0.639795910338966      -9.693877429378273E-002   1.14857670129671     
  0.639795910338966      -5.816326457626964E-002   1.09546841542966     
  0.639795910338966      -1.938775485875655E-002   1.04396768302728     
  0.639795910338966       1.938775485875655E-002  0.994052476828285     
  0.639795910338966       5.816326457626975E-002  0.945700753781990     
  0.639795910338966       9.693877429378261E-002  0.898890563311638     
  0.639795910338966       0.135714284011296       0.853600384603993     
  0.639795910338966       0.174489793728809       0.809808818191653     
  0.639795910338966       0.213265303446322       0.767494750940463     
  0.639795910338966       0.252040813163835       0.726637531327552     
  0.639795910338966       0.290816322881348       0.687216820856900     
  0.639795910338966       0.329591832598861       0.649212956314809     
  0.639795910338966       0.368367342316374       0.612606699373685     
  0.639795910338966       0.407142852033888       0.577379561585219     
  0.639795910338966       0.445918361751401       0.543514461479603     
  0.639795910338966       0.484693871468914       0.510995405084979     
  0.639795910338966       0.523469381186427       0.479807707977970     
  0.639795910338966       0.562244890903940       0.449939104588826     
  0.639795910338966       0.601020400621453       0.421379489650735     
  0.639795910338966       0.639795910338966       0.394122731451123     
  0.639795910338966       0.678571420056479       0.368167740397150     
  0.639795910338966       0.717346929773992       0.343521058861761     
  0.639795910338966       0.756122439491506       0.000000000000000E+000
  0.639795910338966       0.794897949209019       0.000000000000000E+000
  0.639795910338966       0.833673458926532       0.000000000000000E+000
  0.639795910338966       0.872448968644045       0.000000000000000E+000
  0.639795910338966       0.911224478361558       0.000000000000000E+000
  0.639795910338966       0.949999988079071       0.000000000000000E+000
 
  0.678571420056479      -0.949999988079071       0.000000000000000E+000
  0.678571420056479      -0.911224478361558       0.000000000000000E+000
  0.678571420056479      -0.872448968644045       0.000000000000000E+000
  0.678571420056479      -0.833673458926532       0.000000000000000E+000
  0.678571420056479      -0.794897949209019       0.000000000000000E+000
  0.678571420056479      -0.756122439491505       0.000000000000000E+000
  0.678571420056479      -0.717346929773992       0.000000000000000E+000
  0.678571420056479      -0.678571420056479       0.000000000000000E+000
  0.678571420056479      -0.639795910338966       0.000000000000000E+000
  0.678571420056479      -0.601020400621453       0.000000000000000E+000
  0.678571420056479      -0.562244890903940       0.000000000000000E+000
  0.678571420056479      -0.523469381186427        1.84999224548042     
  0.678571420056479      -0.484693871468914        1.77748381575640     
  0.678571420056479      -0.445918361751401        1.70685324593893     
  0.678571420056479      -0.407142852033888        1.63807153514357     
  0.678571420056479      -0.368367342316374        1.57111217003364     
  0.678571420056479      -0.329591832598861        1.50595008014866     
  0.678571420056479      -0.290816322881348        1.44256092880936     
  0.678571420056479      -0.252040813163835        1.38092083201208     
  0.678571420056479      -0.213265303446322        1.32100653286818     
  0.678571420056479      -0.174489793728809        1.26279489743738     
  0.678571420056479      -0.135714284011296        1.20626303741200     
  0.678571420056479      -9.693877429378273E-002   1.15138825770501     
  0.678571420056479      -5.816326457626964E-002   1.09814786807527     
  0.678571420056479      -1.938775485875655E-002   1.04651939950550     
  0.678571420056479       1.938775485875655E-002  0.996480512801324     
  0.678571420056479       5.816326457626975E-002  0.948009112321700     
  0.678571420056479       9.693877429378261E-002  0.901083149172386     
  0.678571420056479       0.135714284011296       0.855680804370254     
  0.678571420056479       0.174489793728809       0.811780492291613     
  0.678571420056479       0.213265303446322       0.769360972162567     
  0.678571420056479       0.252040813163835       0.728401567472139     
  0.678571420056479       0.290816322881348       0.688881878666308     
  0.678571420056479       0.329591832598861       0.650781860351680     
  0.678571420056479       0.368367342316374       0.614082109356238     
  0.678571420056479       0.407142852033888       0.578764173730686     
  0.678571420056479       0.445918361751401       0.544810855814479     
  0.678571420056479       0.484693871468914       0.512205963409625     
  0.678571420056479       0.523469381186427       0.480934662478779     
  0.678571420056479       0.562244890903940       0.450984409784006     
  0.678571420056479       0.601020400621453       0.422345105599843     
  0.678571420056479       0.639795910338966       0.395011025775280     
  0.678571420056479       0.678571420056479       0.368980263164014     
  0.678571420056479       0.717346929773992       0.000000000000000E+000
  0.678571420056479       0.756122439491506       0.000000000000000E+000
  0.678571420056479       0.794897949209019       0.000000000000000E+000
  0.678571420056479       0.833673458926532       0.000000000000000E+000
  0.678571420056479       0.872448968644045       0.000000000000000E+000
  0.678571420056479       0.911224478361558       0.000000000000000E+000
  0.678571420056479       0.949999988079071       0.000000000000000E+000
 
  0.717346929773993      -0.949999988079071       0.000000000000000E+000
  0.717346929773993      -0.911224478361558       0.000000000000000E+000
  0.717346929773993      -0.872448968644045       0.000000000000000E+000
  0.717346929773993      -0.833673458926532       0.000000000000000E+000
  0.717346929773993      -0.794897949209019       0.000000000000000E+000
  0.717346929773993      -0.756122439491505       0.000000000000000E+000
  0.717346929773993      -0.717346929773992       0.000000000000000E+000
  0.717346929773993      -0.678571420056479       0.000000000000000E+000
  0.717346929773993      -0.639795910338966       0.000000000000000E+000
  0.717346929773993      -0.601020400621453       0.000000000000000E+000
  0.717346929773993      -0.562244890903940       0.000000000000000E+000
  0.717346929773993      -0.523469381186427       0.000000000000000E+000
  0.717346929773993      -0.484693871468914        1.78227769871413     
  0.717346929773993      -0.445918361751401        1.71142493607155     
  0.717346929773993      -0.407142852033888        1.64243660049860     
  0.717346929773993      -0.368367342316374        1.57528221197002     
  0.717346929773993      -0.329591832598861        1.50993458478806     
  0.717346929773993      -0.290816322881348        1.44636797950591     
  0.717346929773993      -0.252040813163835        1.38455764569838     
  0.717346929773993      -0.213265303446322        1.32447964736397     
  0.717346929773993      -0.174489793728809        1.26611036057948     
  0.717346929773993      -0.135714284011296        1.20942644844010     
  0.717346929773993      -9.693877429378273E-002   1.15440484639628     
  0.717346929773993      -5.816326457626964E-002   1.10102262286452     
  0.717346929773993      -1.938775485875655E-002   1.04925703975997     
  0.717346929773993       1.938775485875655E-002  0.999085606905366     
  0.717346929773993       5.816326457626975E-002  0.950485931355725     
  0.717346929773993       9.693877429378261E-002  0.903435710050848     
  0.717346929773993       0.135714284011296       0.857913040021727     
  0.717346929773993       0.174489793728809       0.813896268322986     
  0.717346929773993       0.213265303446322       0.771363979855228     
  0.717346929773993       0.252040813163835       0.730295092505797     
  0.717346929773993       0.290816322881348       0.690669136204110     
  0.717346929773993       0.329591832598861       0.652466031449422     
  0.717346929773993       0.368367342316374       0.615666265537146     
  0.717346929773993       0.407142852033888       0.580251270292279     
  0.717346929773993       0.445918361751401       0.546203502007500     
  0.717346929773993       0.484693871468914       0.513506589236306     
  0.717346929773993       0.523469381186427       0.482145607078268     
  0.717346929773993       0.562244890903940       0.452108439906288     
  0.717346929773993       0.601020400621453       0.423384476194904     
  0.717346929773993       0.639795910338966       0.395967020056254     
  0.717346929773993       0.678571420056479       0.369853306584016     
  0.717346929773993       0.717346929773992       0.000000000000000E+000
  0.717346929773993       0.756122439491506       0.000000000000000E+000
  0.717346929773993       0.794897949209019       0.000000000000000E+000
  0.717346929773993       0.833673458926532       0.000000000000000E+000
  0.717346929773993       0.872448968644045       0.000000000000000E+000
  0.717346929773993       0.911224478361558       0.000000000000000E+000
  0.717346929773993       0.949999988079071       0.000000000000000E+000
 
  0.756122439491506      -0.949999988079071       0.000000000000000E+000
  0.756122439491506      -0.911224478361558       0.000000000000000E+000
  0.756122439491506      -0.872448968644045       0.000000000000000E+000
  0.756122439491506      -0.833673458926532       0.000000000000000E+000
  0.756122439491506      -0.794897949209019       0.000000000000000E+000
  0.756122439491506      -0.756122439491505       0.000000000000000E+000
  0.756122439491506      -0.717346929773992       0.000000000000000E+000
  0.756122439491506      -0.678571420056479       0.000000000000000E+000
  0.756122439491506      -0.639795910338966       0.000000000000000E+000
  0.756122439491506      -0.601020400621453       0.000000000000000E+000
  0.756122439491506      -0.562244890903940       0.000000000000000E+000
  0.756122439491506      -0.523469381186427       0.000000000000000E+000
  0.756122439491506      -0.484693871468914       0.000000000000000E+000
  0.756122439491506      -0.445918361751401       0.000000000000000E+000
  0.756122439491506      -0.407142852033888        1.64711781815017     
  0.756122439491506      -0.368367342316374        1.57975036328857     
  0.756122439491506      -0.329591832598861        1.51420185948228     
  0.756122439491506      -0.290816322881348        1.45044414141192     
  0.756122439491506      -0.252040813163835        1.38845092034941     
  0.756122439491506      -0.213265303446322        1.32819727401591     
  0.756122439491506      -0.174489793728809        1.26965896094838     
  0.756122439491506      -0.135714284011296        1.21281215568138     
  0.756122439491506      -9.693877429378273E-002   1.15763341960321     
  0.756122439491506      -5.816326457626964E-002   1.10409938844599     
  0.756122439491506      -1.938775485875655E-002   1.05218709199831     
  0.756122439491506       1.938775485875655E-002   1.00187382814366     
  0.756122439491506       5.816326457626975E-002  0.953136901793250     
  0.756122439491506       9.693877429378261E-002  0.905953876045206     
  0.756122439491506       0.135714284011296       0.860302734240039     
  0.756122439491506       0.174489793728809       0.816161419119190     
  0.756122439491506       0.213265303446322       0.773508400031224     
  0.756122439491506       0.252040813163835       0.732322575777692     
  0.756122439491506       0.290816322881348       0.692583120337835     
  0.756122439491506       0.329591832598861       0.654269939953492     
  0.756122439491506       0.368367342316374       0.617363384516951     
  0.756122439491506       0.407142852033888       0.581844487115350     
  0.756122439491506       0.445918361751401       0.547695689460140     
  0.756122439491506       0.484693871468914       0.514900810844413     
  0.756122439491506       0.523469381186427       0.483444897886236     
  0.756122439491506       0.562244890903940       0.453314584666737     
  0.756122439491506       0.601020400621453       0.424499010587198     
  0.756122439491506       0.639795910338966       0.396989705405762     
  0.756122439491506       0.678571420056479       0.000000000000000E+000
  0.756122439491506       0.717346929773992       0.000000000000000E+000
  0.756122439491506       0.756122439491506       0.000000000000000E+000
  0.756122439491506       0.794897949209019       0.000000000000000E+000
  0.756122439491506       0.833673458926532       0.000000000000000E+000
  0.756122439491506       0.872448968644045       0.000000000000000E+000
  0.756122439491506       0.911224478361558       0.000000000000000E+000
  0.756122439491506       0.949999988079071       0.000000000000000E+000
 
  0.794897949209019      -0.949999988079071       0.000000000000000E+000
  0.794897949209019      -0.911224478361558       0.000000000000000E+000
  0.794897949209019      -0.872448968644045       0.000000000000000E+000
  0.794897949209019      -0.833673458926532       0.000000000000000E+000
  0.794897949209019      -0.794897949209019       0.000000000000000E+000
  0.794897949209019      -0.756122439491505       0.000000000000000E+000
  0.794897949209019      -0.717346929773992       0.000000000000000E+000
  0.794897949209019      -0.678571420056479       0.000000000000000E+000
  0.794897949209019      -0.639795910338966       0.000000000000000E+000
  0.794897949209019      -0.601020400621453       0.000000000000000E+000
  0.794897949209019      -0.562244890903940       0.000000000000000E+000
  0.794897949209019      -0.523469381186427       0.000000000000000E+000
  0.794897949209019      -0.484693871468914       0.000000000000000E+000
  0.794897949209019      -0.445918361751401       0.000000000000000E+000
  0.794897949209019      -0.407142852033888       0.000000000000000E+000
  0.794897949209019      -0.368367342316374       0.000000000000000E+000
  0.794897949209019      -0.329591832598861        1.51876106293347     
  0.794897949209019      -0.290816322881348        1.45479777697950     
  0.794897949209019      -0.252040813163835        1.39260857115959     
  0.794897949209019      -0.213265303446322        1.33216716612081     
  0.794897949209019      -0.174489793728809        1.27344831554515     
  0.794897949209019      -0.135714284011296        1.21642753036876     
  0.794897949209019      -9.693877429378273E-002   1.16108099179322     
  0.794897949209019      -5.816326457626964E-002   1.10738501534217     
  0.794897949209019      -1.938775485875655E-002   1.05531624158010     
  0.794897949209019       1.938775485875655E-002   1.00485153637875     
  0.794897949209019       5.816326457626975E-002  0.955968291286925     
  0.794897949209019       9.693877429378261E-002  0.908643740023126     
  0.794897949209019       0.135714284011296       0.862855410632255     
  0.794897949209019       0.174489793728809       0.818581298626955     
  0.794897949209019       0.213265303446322       0.775799530450186     
  0.794897949209019       0.252040813163835       0.734488907546416     
  0.794897949209019       0.290816322881348       0.694628671337744     
  0.794897949209019       0.329591832598861       0.656198174778411     
  0.794897949209019       0.368367342316374       0.619177489282506     
  0.794897949209019       0.407142852033888       0.583547906820570     
  0.794897949209019       0.445918361751401       0.549292134326109     
  0.794897949209019       0.484693871468914       0.516393378539850     
  0.794897949209019       0.523469381186427       0.484835010650593     
  0.794897949209019       0.562244890903940       0.454602697019989     
  0.794897949209019       0.601020400621453       0.425691441895091     
  0.794897949209019       0.639795910338966       0.000000000000000E+000
  0.794897949209019       0.678571420056479       0.000000000000000E+000
  0.794897949209019       0.717346929773992       0.000000000000000E+000
  0.794897949209019       0.756122439491506       0.000000000000000E+000
  0.794897949209019       0.794897949209019       0.000000000000000E+000
  0.794897949209019       0.833673458926532       0.000000000000000E+000
  0.794897949209019       0.872448968644045       0.000000000000000E+000
  0.794897949209019       0.911224478361558       0.000000000000000E+000
  0.794897949209019       0.949999988079071       0.000000000000000E+000
 
  0.833673458926532      -0.949999988079071       0.000000000000000E+000
  0.833673458926532      -0.911224478361558       0.000000000000000E+000
  0.833673458926532      -0.872448968644045       0.000000000000000E+000
  0.833673458926532      -0.833673458926532       0.000000000000000E+000
  0.833673458926532      -0.794897949209019       0.000000000000000E+000
  0.833673458926532      -0.756122439491505       0.000000000000000E+000
  0.833673458926532      -0.717346929773992       0.000000000000000E+000
  0.833673458926532      -0.678571420056479       0.000000000000000E+000
  0.833673458926532      -0.639795910338966       0.000000000000000E+000
  0.833673458926532      -0.601020400621453       0.000000000000000E+000
  0.833673458926532      -0.562244890903940       0.000000000000000E+000
  0.833673458926532      -0.523469381186427       0.000000000000000E+000
  0.833673458926532      -0.484693871468914       0.000000000000000E+000
  0.833673458926532      -0.445918361751401       0.000000000000000E+000
  0.833673458926532      -0.407142852033888       0.000000000000000E+000
  0.833673458926532      -0.368367342316374       0.000000000000000E+000
  0.833673458926532      -0.329591832598861       0.000000000000000E+000
  0.833673458926532      -0.290816322881348       0.000000000000000E+000
  0.833673458926532      -0.252040813163835        1.39703662514105     
  0.833673458926532      -0.213265303446322        1.33639563148403     
  0.833673458926532      -0.174489793728809        1.27748497590340     
  0.833673458926532      -0.135714284011296        1.22027946383764     
  0.833673458926532      -9.693877429378273E-002   1.16475459361133     
  0.833673458926532      -5.816326457626964E-002   1.11088624704521     
  0.833673458926532      -1.938775485875655E-002   1.05865099566851     
  0.833673458926532       1.938775485875655E-002   1.00802555036025     
  0.833673458926532       5.816326457626975E-002  0.958986592325637     
  0.833673458926532       9.693877429378261E-002  0.911511217900515     
  0.833673458926532       0.135714284011296       0.865576967483595     
  0.833673458926532       0.174489793728809       0.821161509565039     
  0.833673458926532       0.213265303446322       0.778242955864932     
  0.833673458926532       0.252040813163835       0.736799710321249     
  0.833673458926532       0.290816322881348       0.696810531552717     
  0.833673458926532       0.329591832598861       0.658255092332048     
  0.833673458926532       0.368367342316374       0.621113502470591     
  0.833673458926532       0.407142852033888       0.585367846154480     
  0.833673458926532       0.445918361751401       0.550997426182762     
  0.833673458926532       0.484693871468914       0.517984187142056     
  0.833673458926532       0.523469381186427       0.486316200405411     
  0.833673458926532       0.562244890903940       0.000000000000000E+000
  0.833673458926532       0.601020400621453       0.000000000000000E+000
  0.833673458926532       0.639795910338966       0.000000000000000E+000
  0.833673458926532       0.678571420056479       0.000000000000000E+000
  0.833673458926532       0.717346929773992       0.000000000000000E+000
  0.833673458926532       0.756122439491506       0.000000000000000E+000
  0.833673458926532       0.794897949209019       0.000000000000000E+000
  0.833673458926532       0.833673458926532       0.000000000000000E+000
  0.833673458926532       0.872448968644045       0.000000000000000E+000
  0.833673458926532       0.911224478361558       0.000000000000000E+000
  0.833673458926532       0.949999988079071       0.000000000000000E+000
 
  0.872448968644045      -0.949999988079071       0.000000000000000E+000
  0.872448968644045      -0.911224478361558       0.000000000000000E+000
  0.872448968644045      -0.872448968644045       0.000000000000000E+000
  0.872448968644045      -0.833673458926532       0.000000000000000E+000
  0.872448968644045      -0.794897949209019       0.000000000000000E+000
  0.872448968644045      -0.756122439491505       0.000000000000000E+000
  0.872448968644045      -0.717346929773992       0.000000000000000E+000
  0.872448968644045      -0.678571420056479       0.000000000000000E+000
  0.872448968644045      -0.639795910338966       0.000000000000000E+000
  0.872448968644045      -0.601020400621453       0.000000000000000E+000
  0.872448968644045      -0.562244890903940       0.000000000000000E+000
  0.872448968644045      -0.523469381186427       0.000000000000000E+000
  0.872448968644045      -0.484693871468914       0.000000000000000E+000
  0.872448968644045      -0.445918361751401       0.000000000000000E+000
  0.872448968644045      -0.407142852033888       0.000000000000000E+000
  0.872448968644045      -0.368367342316374       0.000000000000000E+000
  0.872448968644045      -0.329591832598861       0.000000000000000E+000
  0.872448968644045      -0.290816322881348       0.000000000000000E+000
  0.872448968644045      -0.252040813163835       0.000000000000000E+000
  0.872448968644045      -0.213265303446322       0.000000000000000E+000
  0.872448968644045      -0.174489793728809       0.000000000000000E+000
  0.872448968644045      -0.135714284011296        1.22437269764872     
  0.872448968644045      -9.693877429378273E-002   1.16865967314968     
  0.872448968644045      -5.816326457626964E-002   1.11460950818842     
  0.872448968644045      -1.938775485875655E-002   1.06219804467319     
  0.872448968644045       1.938775485875655E-002   1.01140190056665     
  0.872448968644045       5.816326457626975E-002  0.962197819168503     
  0.872448968644045       9.693877429378261E-002  0.914562636342025     
  0.872448968644045       0.135714284011296       0.868473615470955     
  0.872448968644045       0.174489793728809       0.823908220538616     
  0.872448968644045       0.213265303446322       0.780844143663031     
  0.872448968644045       0.252040813163835       0.739259969295652     
  0.872448968644045       0.290816322881348       0.699133992228335     
  0.872448968644045       0.329591832598861       0.660447832987713     
  0.872448968644045       0.368367342316374       0.623179045477056     
  0.872448968644045       0.407142852033888       0.587304108487268     
  0.872448968644045       0.445918361751401       0.552809040439377     
  0.872448968644045       0.484693871468914       0.519686143052624     
  0.872448968644045       0.523469381186427       0.000000000000000E+000
  0.872448968644045       0.562244890903940       0.000000000000000E+000
  0.872448968644045       0.601020400621453       0.000000000000000E+000
  0.872448968644045       0.639795910338966       0.000000000000000E+000
  0.872448968644045       0.678571420056479       0.000000000000000E+000
  0.872448968644045       0.717346929773992       0.000000000000000E+000
  0.872448968644045       0.756122439491506       0.000000000000000E+000
  0.872448968644045       0.794897949209019       0.000000000000000E+000
  0.872448968644045       0.833673458926532       0.000000000000000E+000
  0.872448968644045       0.872448968644045       0.000000000000000E+000
  0.872448968644045       0.911224478361558       0.000000000000000E+000
  0.872448968644045       0.949999988079071       0.000000000000000E+000
 
  0.911224478361558      -0.949999988079071       0.000000000000000E+000
  0.911224478361558      -0.911224478361558       0.000000000000000E+000
  0.911224478361558      -0.872448968644045       0.000000000000000E+000
  0.911224478361558      -0.833673458926532       0.000000000000000E+000
  0.911224478361558      -0.794897949209019       0.000000000000000E+000
  0.911224478361558      -0.756122439491505       0.000000000000000E+000
  0.911224478361558      -0.717346929773992       0.000000000000000E+000
  0.911224478361558      -0.678571420056479       0.000000000000000E+000
  0.911224478361558      -0.639795910338966       0.000000000000000E+000
  0.911224478361558      -0.601020400621453       0.000000000000000E+000
  0.911224478361558      -0.562244890903940       0.000000000000000E+000
  0.911224478361558      -0.523469381186427       0.000000000000000E+000
  0.911224478361558      -0.484693871468914       0.000000000000000E+000
  0.911224478361558      -0.445918361751401       0.000000000000000E+000
  0.911224478361558      -0.407142852033888       0.000000000000000E+000
  0.911224478361558      -0.368367342316374       0.000000000000000E+000
  0.911224478361558      -0.329591832598861       0.000000000000000E+000
  0.911224478361558      -0.290816322881348       0.000000000000000E+000
  0.911224478361558      -0.252040813163835       0.000000000000000E+000
  0.911224478361558      -0.213265303446322       0.000000000000000E+000
  0.911224478361558      -0.174489793728809       0.000000000000000E+000
  0.911224478361558      -0.135714284011296       0.000000000000000E+000
  0.911224478361558      -9.693877429378273E-002  0.000000000000000E+000
  0.911224478361558      -5.816326457626964E-002  0.000000000000000E+000
  0.911224478361558      -1.938775485875655E-002   1.06596194997144     
  0.911224478361558       1.938775485875655E-002   1.01498631206376     
  0.911224478361558       5.816326457626975E-002  0.965607999288744     
  0.911224478361558       9.693877429378261E-002  0.917804013012149     
  0.911224478361558       0.135714284011296       0.871551131010915     
  0.911224478361558       0.174489793728809       0.826827075496181     
  0.911224478361558       0.213265303446322       0.783608736289626     
  0.911224478361558       0.252040813163835       0.741876317129590     
  0.911224478361558       0.290816322881348       0.701609887659305     
  0.911224478361558       0.329591832598861       0.662778544727834     
  0.911224478361558       0.368367342316374       0.625367338903024     
  0.911224478361558       0.407142852033888       0.000000000000000E+000
  0.911224478361558       0.445918361751401       0.000000000000000E+000
  0.911224478361558       0.484693871468914       0.000000000000000E+000
  0.911224478361558       0.523469381186427       0.000000000000000E+000
  0.911224478361558       0.562244890903940       0.000000000000000E+000
  0.911224478361558       0.601020400621453       0.000000000000000E+000
  0.911224478361558       0.639795910338966       0.000000000000000E+000
  0.911224478361558       0.678571420056479       0.000000000000000E+000
  0.911224478361558       0.717346929773992       0.000000000000000E+000
  0.911224478361558       0.756122439491506       0.000000000000000E+000
  0.911224478361558       0.794897949209019       0.000000000000000E+000
  0.911224478361558       0.833673458926532       0.000000000000000E+000
  0.911224478361558       0.872448968644045       0.000000000000000E+000
  0.911224478361558       0.911224478361558       0.000000000000000E+000
  0.911224478361558       0.949999988079071       0.000000000000000E+000
 
  0.949999988079071      -0.949999988079071       0.000000000000000E+000
  0.949999988079071      -0.911224478361558       0.000000000000000E+000
  0.949999988079071      -0.872448968644045       0.000000000000000E+000
  0.949999988079071      -0.833673458926532       0.000000000000000E+000
  0.949999988079071      -0.794897949209019       0.000000000000000E+000
  0.949999988079071      -0.756122439491505       0.000000000000000E+000
  0.949999988079071      -0.717346929773992       0.000000000000000E+000
  0.949999988079071      -0.678571420056479       0.000000000000000E+000
  0.949999988079071      -0.639795910338966       0.000000000000000E+000
  0.949999988079071      -0.601020400621453       0.000000000000000E+000
  0.949999988079071      -0.562244890903940       0.000000000000000E+000
  0.949999988079071      -0.523469381186427       0.000000000000000E+000
  0.949999988079071      -0.484693871468914       0.000000000000000E+000
  0.949999988079071      -0.445918361751401       0.000000000000000E+000
  0.949999988079071      -0.407142852033888       0.000000000000000E+000
  0.949999988079071      -0.368367342316374       0.000000000000000E+000
  0.949999988079071      -0.329591832598861       0.000000000000000E+000
  0.949999988079071      -0.290816322881348       0.000000000000000E+000
  0.949999988079071      -0.252040813163835       0.000000000000000E+000
  0.949999988079071      -0.213265303446322       0.000000000000000E+000
  0.949999988079071      -0.174489793728809       0.000000000000000E+000
  0.949999988079071      -0.135714284011296       0.000000000000000E+000
  0.949999988079071      -9.693877429378273E-002  0.000000000000000E+000
  0.949999988079071      -5.816326457626964E-002  0.000000000000000E+000
  0.949999988079071      -1.938775485875655E-002  0.000000000000000E+000
  0.949999988079071       1.938775485875655E-002  0.000000000000000E+000
  0.949999988079071       5.816326457626975E-002  0.000000000000000E+000
  0.949999988079071       9.693877429378261E-002  0.000000000000000E+000
  0.949999988079071       0.135714284011296       0.000000000000000E+000
  0.949999988079071       0.174489793728809       0.000000000000000E+000
  0.949999988079071       0.213265303446322       0.000000000000000E+000
  0.949999988079071       0.252040813163835       0.000000000000000E+000
  0.949999988079071       0.290816322881348       0.000000000000000E+000
  0.949999988079071       0.329591832598861       0.000000000000000E+000
  0.949999988079071       0.368367342316374       0.000000000000000E+000
  0.949999988079071       0.407142852033888       0.000000000000000E+000
  0.949999988079071       0.445918361751401       0.000000000000000E+000
  0.949999988079071       0.484693871468914       0.000000000000000E+000
  0.949999988079071       0.523469381186427       0.000000000000000E+000
  0.949999988079071       0.562244890903940       0.000000000000000E+000
  0.949999988079071       0.601020400621453       0.000000000000000E+000
  0.949999988079071       0.639795910338966       0.000000000000000E+000
  0.949999988079071       0.678571420056479       0.000000000000000E+000
  0.949999988079071       0.717346929773992       0.000000000000000E+000
  0.949999988079071       0.756122439491506       0.000000000000000E+000
  0.949999988079071       0.794897949209019       0.000000000000000E+000
  0.949999988079071       0.833673458926532       0.000000000000000E+000
  0.949999988079071       0.872448968644045       0.000000000000000E+000
  0.949999988079071       0.911224478361558       0.000000000000000E+000
  0.949999988079071       0.949999988079071       0.000000000000000E+000
 

